Non-Negative Networks Against Adversarial Attacks

Adversarial attacks against neural networks are a problem of considerable importance, for which effective defenses are not yet readily available. We make progress toward this problem by showing that non-negative weight constraints can be used to improve resistance in specific scenarios. In particular, we show that they can provide an effective defense for binary classification problems with asymmetric cost, such as malware or spam detection. We also show the potential for non-negativity to be helpful to non-binary problems by applying it to image classification.

==> CSVs/cifar100_target_fgsm.dat <==
p	softmax_evade	nonneg_evade
0.1001	1.25	93.15
0.11	1.85	93.15
0.12	1.4	93.15
0.13	1.8	93.15
0.15	1.95	93.15
0.2	1.5	93.15
0.4	1.2	93.15
0.8	0.95	93.15
1.6	0.85	0
3.	0.7	0
5.	1.1	0
10	0.55	0
20	0.45	0
30	0.55	0
40	0.3	0
90	0.1	0
99	0.1	0


==> CSVs/cifar100_target_iga.dat <==
p	softmax_evade	nonneg_evade
0.1001	5.05	99.45
0.11	6.65	99.45
0.12	5.3	99.45
0.13	5.2	99.45
0.15	4.9	99.45
0.2	5.35	99.45
0.4	4.3	99.45
0.8	3.75	99.45
1.6	3	0.649
3	2.6	0
5	2.2	0
10	1.5	0
20	1.55	0
30	1.1	0
40	1.45	0
90	1.35	0
99	0.75	0


==> CSVs/cifar10_target_fsgm.dat <==
p softmax_evade softmax_diff nonneg_evade nonneg_diff last_layers_nonneg_evade
10.1 14.9421027487	2.0473054494 18.5296172003	1.7467743714   16.6942552406
15 14.1739071376	1.9313708732 8.1354306512	1.1872072952   11.5895983099
20 13.4066099924	1.7503487947 3.8056499077	0.7461485419   8.8308547938	
30 12.7468397288	1.7171626009 0.0   0.0	0.0
40 11.9731230688	1.5618282268 0.0   0.0 	0.0
50 11.3110401317	1.6292934856 0.0   0.0	0.0
90 7.8772222447	1.3228326218 0.0   0.0	0.0
99 5.6594352431	0.8787642953 0.0   0.0	0.0



==> CSVs/cifar10_target_iga.dat <==
p softmax_evade softmax_diff nonneg_evade nonneg_diff last_layers_nonneg_evade
10.1 19.0524879163	2.5545893363 26.1244255031	3.7303036815  22.6588126246
15 20.2702909048	2.7837641101 14.205460749	1.9123010463  16.0326284307
20 19.7011981234	2.7517005311 13.6503838328	2.3517147133  14.5648531018
30 18.3702396444	2.6705551804 0 0 0
40 16.8947683890	2.2395891927 0 0 0
50 16.6902423354	2.2362930324 0 0 0
90 15.3267547767	2.2025719038 0 0 0
99 14.3065277314	1.9454935622 0 0 0


==> CSVs/malconv_evade.csv <==
Percent,MalConv,MalConv+
1,25.7,0.4
5,74.8,0.6
10,88.6,0.6
25,95.4,0.6
50,95.4,0.6
100,95.4,0.6

==> CSVs/mininet_fgsm.dat <==
p		softmax_evade	nonneg_evade
0.5		7.0				14.0
1.0		5.5				0.0
5.0		6.1				0.0
10.0	5.3				0.0
20.0	3.6				0.0
30.0	4.4				0.0
40.0	1.4				0.0
50.0	3.8				0.0
90.0	2.7				0.0
99.0	3.0				0.0

==> CSVs/mininet_iga.dat <==
p	softmax_evade	nonneg_evade
0.5	5.6		17.4
1.0	4.2		0.0
5.0	3.3		0.0
10.0	2.3		0.0
20.0	3.5		0.0
30.0	5.8		0.0
40.0	5.6		0.0
50.0	1.2		0.0
90.0	1.9		0.0
99.0	1.6		0.0


==> CSVs/mnist_fgsm.dat <==
p	softmax_evade			nonneg_evade
10.1	08.46036935785		56.1756685145
15	07.43941513369		00.102040816327
20	05.33473419102		0.0
25	04.88504036795		0.0
30	03.75291013432		0.0
40	03.75291013432		0.0
50	02.86377873651		0.0
90	01.42232178867		0.0
99	00.763973417193	0.0

==> CSVs/mnist_iga.dat <==
p	softmax_evade			nonneg_evade
10.1	17.0045856271		64.2992590279
15	15.5741008101		00.209567698047
20	14.6942382642		00.209567698047
25	14.2546639568		0.0
30	13.928817189		0.0
40	13.700059019		0.0
50	13.3625255279		0.0
90	12.2522592584		0.0
99	10.7762457848		0.0

==> CSVs/ngram_evade.csv <==
Percent,N-Gram,N-Gram+
1, 3.4,0
2, 4.6,0
3, 5.8,0
4, 9.2,0
5, 14.9,0
6, 21.1,0
7, 26.8,0
8, 35.1,0
9, 48.5,0
10, 65.1,0
11, 76.8,0
12, 85.8,0
13, 89.3,0
14, 92.5,0
15, 94.6,0
16, 96.0,0
17, 96.8,0
18, 97.2,0
19, 97.5,0
20, 98.2,0
21, 98.3,0
22, 98.3,0
23, 98.7,0
24, 99.0,0
25, 99.1,0
26, 99.4,0
27, 99.4,0
28, 99.4,0
29, 99.5,0
30, 99.6,0
31, 99.6,0
32, 99.6,0
33, 99.7,0
34, 99.7,0
35, 99.7,0
36, 99.8,0
37, 99.8,0
38, 99.8,0
39, 99.8,0
40, 99.9,0
41, 100,0

==> CSVs/roc_malcon.csv <==
fpr,tpr
0.0 , 0.0
0.0002068840673407639 , 0.04935762502721928
0.0004913496599343143 , 0.07737533570443493
0.0006206522020222918 , 0.09607800440347439
0.0007240942356926737 , 0.11364351213374949
0.0010085598282862241 , 0.12927342672570225
0.0012930254208797746 , 0.1427983837797295
0.0013447464377149656 , 0.15375867992547967
0.001422327962967752 , 0.1631221117321139
0.001525769996638134 , 0.17207422999685465
0.0016292120303085158 , 0.1805182550627858
0.0016292120303085158 , 0.18717185647576878
0.0017067935555613023 , 0.19416418668795818
0.0017326540639788978 , 0.19929350850451236
0.0019912591481548525 , 0.20512448283370835
0.0020171196565724483 , 0.21071350802061406
0.0020947011818252346 , 0.21661706709249715
0.0021722827070780213 , 0.2211415160533256
0.0022498642323308077 , 0.22525465147226054
0.0022498642323308077 , 0.22994846483269216
0.0024050272828363807 , 0.23493261716387215
0.0024050272828363807 , 0.23933609155355545
0.002430887791253976 , 0.2437879557716968
0.0024567482996715713 , 0.24799787084754785
0.0024567482996715713 , 0.2521352011807118
0.002482608808089167 , 0.2557160484866081
0.002534329824924358 , 0.25915172630713024
0.0025601903333419534 , 0.26343422612566836
0.0025601903333419534 , 0.2668215141177325
0.0025601903333419534 , 0.27032977668094166
0.002586050841759549 , 0.27405579347221215
0.0026119113501771444 , 0.27722532723621496
0.0026119113501771444 , 0.2809029541990274
0.0026636323670123354 , 0.28363697950690764
0.0028187954175179085 , 0.28707265732742976
0.0028187954175179085 , 0.28983087754953907
0.002896376942770695 , 0.29331494519851925
0.0029222374511882906 , 0.29716193656093487
0.0029222374511882906 , 0.29977498729767005
0.002973958468023481 , 0.30253320751977936
0.002973958468023481 , 0.30589630059761436
0.003025679484858672 , 0.3089690547047011
0.003025679484858672 , 0.31179985966949747
0.003025679484858672 , 0.3142435460066294
0.003025679484858672 , 0.3162033340591808
0.003025679484858672 , 0.3187196051389998
0.003103261010111459 , 0.3213326558757349
0.0031291215185290542 , 0.3238005371270959
0.00315498202694665 , 0.3260022743219375
0.0032325635521994363 , 0.3279378674602599
0.0033101450774522226 , 0.33018799448355957
0.0033101450774522226 , 0.3329462147056689
0.0033618660942874136 , 0.33531731630011374
0.0033877266027050094 , 0.33809973143645206
0.0034394476195402 , 0.3402046889743776
0.0034394476195402 , 0.342188671941158
0.0034653081279577957 , 0.3443662142217706
0.0034653081279577957 , 0.34615663787471873
0.0034653081279577957 , 0.3479954513561249
0.003491168636375391 , 0.3500278241513634
0.003491168636375391 , 0.35232634100312116
0.003749773720551346 , 0.3542135443129854
0.0038273552458041324 , 0.35593138322324647
0.0038273552458041324 , 0.3574556628196753
0.0038273552458041324 , 0.3595122305291428
0.0038273552458041324 , 0.36132684909631996
0.0038273552458041324 , 0.3637947303476809
0.003904936771056919 , 0.3658271031429194
0.003904936771056919 , 0.3676659166243256
0.003904936771056919 , 0.3692627809634415
0.003904936771056919 , 0.3711015944448477
0.003982518296309705 , 0.3726258740412765
0.003982518296309705 , 0.3744404926084537
0.003982518296309705 , 0.37671481454598243
0.003982518296309705 , 0.3782632890566403
0.004008378804727301 , 0.3801021025380465
0.004060099821562492 , 0.3819167211052237
0.004111820838397683 , 0.3836829498439428
0.004137681346815279 , 0.384674941327333
0.004137681346815279 , 0.38581210229609736
0.004137681346815279 , 0.387167017492923
0.004163541855232874 , 0.3884251530328325
0.004163541855232874 , 0.3901913817715516
0.004163541855232874 , 0.3916914664537514
0.004163541855232874 , 0.39270765285137066
0.004241123380485661 , 0.3940625680481963
0.0043187049057384465 , 0.39498197478889935
0.004422146939408829 , 0.39636108489995403
0.004422146939408829 , 0.3974982458687184
0.004422146939408829 , 0.39938544917858265
0.004422146939408829 , 0.4009823135176986
0.004422146939408829 , 0.4023614236287532
0.004499728464661615 , 0.4037647286540369
0.004499728464661615 , 0.40487769470857227
0.004499728464661615 , 0.40630519464808496
0.004499728464661615 , 0.40739396578839127
0.004551449481496806 , 0.40860371149984276
0.004603170498331997 , 0.4097166775543781
0.004603170498331997 , 0.4111925673223488
0.004654891515167188 , 0.41213616897728095
0.004654891515167188 , 0.41375722823062594
0.004654891515167188 , 0.41462824514287094
0.004680752023584783 , 0.4160073552539256
0.004680752023584783 , 0.41692676199462875
0.004706612532002379 , 0.4178461687353318
0.004706612532002379 , 0.41920108393215744
0.004706612532002379 , 0.42041082964360893
0.004706612532002379 , 0.42149960078391524
0.004706612532002379 , 0.4231206600372602
0.004706612532002379 , 0.4242336260917955
0.004732473040419975 , 0.42554015146016305
0.00475833354883757 , 0.4267257022573855
0.0048100545656727615 , 0.42769349882654667
0.0048100545656727615 , 0.4286129055672498
0.004861775582507952 , 0.42950811739372385
0.004887636090925547 , 0.430475913962885
0.004887636090925547 , 0.4312259563039849
0.004913496599343143 , 0.4323631172727493
0.004939357107760739 , 0.432967990128475
0.004939357107760739 , 0.43408095618301035
0.004939357107760739 , 0.4352181171517747
0.004939357107760739 , 0.4359439645786456
0.004991078124595929 , 0.43686337131934866
0.004991078124595929 , 0.43783116788850984
0.004991078124595929 , 0.4389683288572742
0.004991078124595929 , 0.44008129491180953
0.004991078124595929 , 0.4410490914809707
0.004991078124595929 , 0.44225883719242215
0.004991078124595929 , 0.44334760833272846
0.005016938633013525 , 0.4445573540441799
0.005016938633013525 , 0.445500955699112
0.005068659649848716 , 0.4467107014105635
0.005172101683519098 , 0.4476059132370376
0.005223822700354289 , 0.44847693014928264
0.005223822700354289 , 0.4497108707749631
0.00527554371718948 , 0.4505093029445211
0.005301404225607076 , 0.45133193002830807
0.005301404225607076 , 0.45184002322711764
0.005301404225607076 , 0.45275942996782076
0.005301404225607076 , 0.45334010790931745
0.005327264734024671 , 0.45387239602235613
0.005327264734024671 , 0.454646633277685
0.005327264734024671 , 0.45568701458953326
0.005327264734024671 , 0.45689676030098475
0.005327264734024671 , 0.45771938738477175
0.005378985750859862 , 0.45883235343930706
0.005378985750859862 , 0.4595098110377199
0.005378985750859862 , 0.4603566330357359
0.005378985750859862 , 0.4610098957199197
0.005378985750859862 , 0.46175993806101956
0.005378985750859862 , 0.46248578548789043
0.005378985750859862 , 0.4631148532578452
0.005378985750859862 , 0.4634535820570516
0.005404846259277458 , 0.46422781931238055
0.005404846259277458 , 0.4650262514819385
0.005404846259277458 , 0.46592146330841255
0.005611730326618222 , 0.46671989547797055
0.005611730326618222 , 0.4672521835910092
0.005611730326618222 , 0.46824417507439936
0.005611730326618222 , 0.4691151919866444
0.005611730326618222 , 0.4700104038131185
0.005663451343453412 , 0.47073625123998936
0.005741032868706199 , 0.47146209866686023
0.005741032868706199 , 0.47182502238029567
0.005766893377123794 , 0.4725266748929375
0.005766893377123794 , 0.47322832740557935
0.005766893377123794 , 0.47422031888896954
0.005766893377123794 , 0.47492197140161135
0.005766893377123794 , 0.4756478188284822
0.005870335410794176 , 0.47639786116958216
0.005870335410794176 , 0.47714790351068204
0.005896195919211772 , 0.47804311533715615
0.005896195919211772 , 0.4784060390505916
0.005947916936046962 , 0.4788657424209431
0.005947916936046962 , 0.4795432000193559
0.005947916936046962 , 0.4801722677893107
0.005947916936046962 , 0.4809223101304106
0.005999637952882154 , 0.48208366601340397
0.005999637952882154 , 0.48266434395490065
0.005999637952882154 , 0.4835837506956038
0.005999637952882154 , 0.4845273523505359
0.005999637952882154 , 0.4850112506351165
0.006103079986552536 , 0.4857370980619874
0.006128940494970131 , 0.48639036074617115
0.0062582430370581085 , 0.48730976748687427
0.0062582430370581085 , 0.4878178606856839
0.0062582430370581085 , 0.4883985386271806
0.006335824562310895 , 0.4889550216544482
0.006387545579146086 , 0.4899954029662965
0.006387545579146086 , 0.4904793012508771
0.006387545579146086 , 0.49093900462122864
0.006387545579146086 , 0.4916648520480995
0.006413406087563681 , 0.4923906994749704
0.006439266595981277 , 0.4928504028453219
0.006439266595981277 , 0.4932375214729864
0.006439266595981277 , 0.49430209769906364
0.006439266595981277 , 0.49495536038324744
0.006439266595981277 , 0.49553603832474413
0.006439266595981277 , 0.49604413152355376
0.006439266595981277 , 0.49645544506544725
0.006439266595981277 , 0.49703612300694394
0.006439266595981277 , 0.49773777551958576
0.0064651271043988726 , 0.4984878178606857
0.006542708629651659 , 0.49880235174566306
0.006542708629651659 , 0.4991652754590985
0.006542708629651659 , 0.4996733686579081
0.006542708629651659 , 0.5003024364278629
0.006620290154904445 , 0.5007379448839854
0.0066461506633220405 , 0.5013912075681691
0.006672011171739637 , 0.5018025211100626
0.0067495926969924225 , 0.5023831990515594
0.0067495926969924225 , 0.5027703176792239
0.006801313713827614 , 0.5032784108780335
0.006801313713827614 , 0.5039558684764462
0.006801313713827614 , 0.5045123515037139
0.006801313713827614 , 0.5049720548740655
0.006827174222245209 , 0.5057220972151654
0.006827174222245209 , 0.5064237497278072
0.006827174222245209 , 0.5075609106965716
0.006827174222245209 , 0.5079964191526941
0.006827174222245209 , 0.5085529021799617
0.006827174222245209 , 0.5091335801214585
0.006827174222245209 , 0.5096900631487261
0.006827174222245209 , 0.5101981563475357
0.006827174222245209 , 0.5106336648036582
0.006853034730662805 , 0.5110207834313227
0.0068788952390804 , 0.5115288766301324
0.006956476764333187 , 0.5121579444000871
0.006956476764333187 , 0.5126176477704386
0.007008197781168378 , 0.5130047663981031
0.007008197781168378 , 0.5133676901115386
0.007085779306421164 , 0.5138757833103481
0.00711163981483876 , 0.5144564612518449
0.00711163981483876 , 0.5148435798795093
0.0071375003232563555 , 0.5151339188502577
0.0071375003232563555 , 0.5158113764486705
0.0071375003232563555 , 0.516198495076335
0.0071375003232563555 , 0.5164404442186252
0.0071375003232563555 , 0.5169001475889768
0.007163360831673951 , 0.5174808255304735
0.007215081848509141 , 0.517867944158138
0.007215081848509141 , 0.5188115458130701
0.007215081848509141 , 0.5197309525537732
0.007215081848509141 , 0.5201180711814377
0.007266802865344333 , 0.520360020323728
0.0073443843905971196 , 0.5206019694660182
0.007370244899014715 , 0.5210858677505988
0.0074219659158499054 , 0.5215213762067213
0.007447826424267501 , 0.5221262490624471
0.007447826424267501 , 0.5226101473470277
0.007447826424267501 , 0.5233117998596695
0.007447826424267501 , 0.5238440879727081
0.007473686932685097 , 0.5241344269434565
0.007473686932685097 , 0.52454574048535
0.007473686932685097 , 0.5248118845418693
0.007473686932685097 , 0.5251022235126176
0.007473686932685097 , 0.5257070963683433
0.007499547441102692 , 0.526166799738695
0.007499547441102692 , 0.5266990878517336
0.007499547441102692 , 0.527062011565169
0.007499547441102692 , 0.5274007403643755
0.007499547441102692 , 0.5281507827054753
0.007499547441102692 , 0.5283685369335366
0.007499547441102692 , 0.528683070818514
0.007499547441102692 , 0.5289250199608042
0.0075254079495202875 , 0.5291911640173236
0.0075254079495202875 , 0.5296266724734461
0.0075254079495202875 , 0.5299895961868815
0.0075254079495202875 , 0.530400909728775
0.0075254079495202875 , 0.5307880283564395
0.0075254079495202875 , 0.5313445113837072
0.0075254079495202875 , 0.5315138757833103
0.0075254079495202875 , 0.5318042147540587
0.0075254079495202875 , 0.531973579153662
0.0075254079495202875 , 0.5321913333817232
0.0075254079495202875 , 0.5326268418378457
0.0075254079495202875 , 0.532820401151678
0.007551268457937883 , 0.5330623502939682
0.007577128966355479 , 0.5334736638358617
0.007577128966355479 , 0.5341753163485036
0.007577128966355479 , 0.534489850233481
0.007577128966355479 , 0.5347559942900002
0.007577128966355479 , 0.535385062059955
0.007577128966355479 , 0.5357479857733904
0.007577128966355479 , 0.5358689603445356
0.007577128966355479 , 0.5361351044010549
0.0076288499831906696 , 0.5364254433718032
0.007654710491608265 , 0.5368851467421548
0.00768057100002586 , 0.5374174348551934
0.00768057100002586 , 0.5377561636543998
0.007706431508443456 , 0.5382884517674384
0.007706431508443456 , 0.5388449347947062
0.007732292016861052 , 0.5391594686796836
0.007732292016861052 , 0.5395949771358061
0.007732292016861052 , 0.5398611211923253
0.007732292016861052 , 0.5404901889622802
0.007784013033696242 , 0.5409740872468607
0.007835734050531434 , 0.5414821804456703
0.007835734050531434 , 0.5418451041591058
0.007835734050531434 , 0.5422806126152283
0.007835734050531434 , 0.5425225617575186
0.007835734050531434 , 0.5426919261571218
0.007835734050531434 , 0.5430548498705572
0.007835734050531434 , 0.5432967990128476
0.007835734050531434 , 0.5436113328978249
0.007861594558949029 , 0.5439016718685732
0.00796503659261941 , 0.5442645955820087
0.00796503659261941 , 0.544554934552757
0.00796503659261941 , 0.5450630277515667
0.00796503659261941 , 0.5452323921511698
0.00796503659261941 , 0.5455469260361472
0.00796503659261941 , 0.5460792141491858
0.00796503659261941 , 0.5463453582057052
0.00796503659261941 , 0.5469502310614309
0.00796503659261941 , 0.5472647649464083
0.008016757609454602 , 0.5474099344317824
0.008016757609454602 , 0.547918027630592
0.008016757609454602 , 0.5486922648859209
0.008016757609454602 , 0.5489826038566693
0.008016757609454602 , 0.5496842563693112
0.008016757609454602 , 0.5501197648254337
0.008016757609454602 , 0.5503133241392659
0.008016757609454602 , 0.5507972224238465
0.008016757609454602 , 0.5509907817376788
0.008016757609454602 , 0.551232730879969
0.008016757609454602 , 0.5515956545934044
0.008042618117872198 , 0.5519585783068399
0.008042618117872198 , 0.5522489172775883
0.008042618117872198 , 0.5527086206479398
0.008042618117872198 , 0.5529747647044592
0.008042618117872198 , 0.5535796375601848
0.008042618117872198 , 0.5539909511020783
0.008146060151542579 , 0.5541845104159105
0.008146060151542579 , 0.5544748493866589
0.008171920659960174 , 0.5548135781858653
0.008171920659960174 , 0.5549829425854685
0.008171920659960174 , 0.5551765018993008
0.008171920659960174 , 0.5555636205269653
0.008171920659960174 , 0.5558539594977135
0.008171920659960174 , 0.5561684933826909
0.008171920659960174 , 0.5567491713241877
0.00819778116837777 , 0.5572330696087683
0.00819778116837777 , 0.5576685780648908
0.008275362693630557 , 0.5581524763494713
0.008275362693630557 , 0.5585154000629068
0.008301223202048152 , 0.5586605695482809
0.008301223202048152 , 0.5590960780044035
0.008301223202048152 , 0.5593864169751518
0.008301223202048152 , 0.5594831966320679
0.008301223202048152 , 0.5597493406885873
0.008301223202048152 , 0.560402603372771
0.008301223202048152 , 0.5606203576008323
0.008327083710465748 , 0.5610074762284968
0.008327083710465748 , 0.5616365439984515
0.008327083710465748 , 0.5623381965110934
0.008327083710465748 , 0.5627011202245288
0.008327083710465748 , 0.562870484624132
0.008327083710465748 , 0.5631366286806513
0.008327083710465748 , 0.5633301879944835
0.008327083710465748 , 0.5636205269652319
0.008352944218883343 , 0.5637898913648351
0.008352944218883343 , 0.5639592557644383
0.008378804727300938 , 0.5642979845636448
0.008404665235718534 , 0.564539933705935
0.008404665235718534 , 0.5648544675909124
0.008404665235718534 , 0.565362560789722
0.008404665235718534 , 0.565435145532409
0.008404665235718534 , 0.5657496794173865
0.008404665235718534 , 0.5658706539885316
0.008404665235718534 , 0.566185187873509
0.008404665235718534 , 0.5666206963296315
0.008404665235718534 , 0.5667900607292348
0.008404665235718534 , 0.567032009871525
0.008404665235718534 , 0.5672255691853573
0.008404665235718534 , 0.5673465437565024
0.008430525744136129 , 0.5674917132418765
0.008430525744136129 , 0.5677820522126249
0.008456386252553726 , 0.5679756115264571
0.008456386252553726 , 0.5682175606687474
0.008456386252553726 , 0.5686530691248699
0.008456386252553726 , 0.5695966707798021
0.008456386252553726 , 0.5700079843216955
0.008456386252553726 , 0.5702983232924439
0.008456386252553726 , 0.5705402724347343
0.008456386252553726 , 0.5707338317485664
0.008508107269388917 , 0.5708306114054825
0.008508107269388917 , 0.571241924947376
0.008508107269388917 , 0.5714596791754373
0.008508107269388917 , 0.5716048486608115
0.008508107269388917 , 0.5717016283177276
0.008508107269388917 , 0.5719193825457889
0.008508107269388917 , 0.5722097215165373
0.008508107269388917 , 0.5725484503157436
0.008663270319894488 , 0.572911374029179
0.008663270319894488 , 0.5730807384287823
0.008663270319894488 , 0.5733710773995306
0.008663270319894488 , 0.5735888316275919
0.008663270319894488 , 0.5738791705983403
0.008663270319894488 , 0.5742178993975466
0.008663270319894488 , 0.574580823110982
0.008689130828312085 , 0.5748469671675014
0.008689130828312085 , 0.57537925528054
0.008689130828312085 , 0.5757905688224335
0.008689130828312085 , 0.576153492535869
0.008689130828312085 , 0.5762986620212431
0.00871499133672968 , 0.5764922213350754
0.00871499133672968 , 0.577072899276572
0.00871499133672968 , 0.5774842128184655
0.00871499133672968 , 0.5779681111030461
0.00871499133672968 , 0.5784036195591686
0.00871499133672968 , 0.5785971788730009
0.00871499133672968 , 0.5789842975006654
0.00871499133672968 , 0.5790568822433525
0.00871499133672968 , 0.5793714161283299
0.00871499133672968 , 0.5796133652706201
0.00871499133672968 , 0.5800488737267426
0.00871499133672968 , 0.5804359923544071
0.00871499133672968 , 0.5809924753816748
0.00871499133672968 , 0.5814763736662554
0.00871499133672968 , 0.5816699329800876
0.00871499133672968 , 0.5818876872081489
0.008740851845147276 , 0.5822506109215843
0.008740851845147276 , 0.5825651448065616
0.008740851845147276 , 0.5829280685199971
0.008740851845147276 , 0.5831700176622874
0.008740851845147276 , 0.5832426024049745
0.008740851845147276 , 0.5834603566330357
0.008740851845147276 , 0.5835813312041809
0.008740851845147276 , 0.5838716701749292
0.008740851845147276 , 0.5840168396603034
0.008740851845147276 , 0.5844039582879679
0.008766712353564871 , 0.5847184921729452
0.008766712353564871 , 0.5848878565725485
0.008766712353564871 , 0.5851540006290677
0.008766712353564871 , 0.5855895090851903
0.008766712353564871 , 0.5858556531417096
0.008766712353564871 , 0.5863153565120611
0.008766712353564871 , 0.5865331107401224
0.008766712353564871 , 0.5868476446250998
0.008766712353564871 , 0.586992814110474
0.008792572861982467 , 0.5872831530812224
0.008792572861982467 , 0.5874041276523675
0.008792572861982467 , 0.5877186615373449
0.008792572861982467 , 0.5879364157654061
0.008792572861982467 , 0.5882509496503835
0.008792572861982467 , 0.588638068278048
0.008792572861982467 , 0.5887832377634221
0.008792572861982467 , 0.5889042123345672
0.008792572861982467 , 0.5892913309622317
0.008792572861982467 , 0.589460695361835
0.008818433370400062 , 0.5897268394183542
0.008844293878817657 , 0.5898720089037285
0.008844293878817657 , 0.5899687885606445
0.008896014895652848 , 0.5902107377029349
0.008896014895652848 , 0.5907914156444315
0.008896014895652848 , 0.591202729186325
0.008896014895652848 , 0.5915656528997605
0.008896014895652848 , 0.5917350172993636
0.008896014895652848 , 0.5918317969562797
0.008896014895652848 , 0.5921947206697152
0.008896014895652848 , 0.5922673054124024
0.008896014895652848 , 0.5924366698120055
0.008896014895652848 , 0.5927753986112119
0.008896014895652848 , 0.5931383223246474
0.008896014895652848 , 0.5933802714669376
0.008896014895652848 , 0.5937190002661441
0.008896014895652848 , 0.5937915850088311
0.008896014895652848 , 0.5939367544942054
0.008896014895652848 , 0.5941787036364956
0.008973596420905635 , 0.5944206527787859
0.008973596420905635 , 0.5946626019210762
0.008973596420905635 , 0.5947835764922214
0.008973596420905635 , 0.5948803561491375
0.008973596420905635 , 0.5950739154629697
0.008973596420905635 , 0.595340059519489
0.008973596420905635 , 0.5955820086617792
0.008973596420905635 , 0.5958965425467567
0.008973596420905635 , 0.5960175171179019
0.008973596420905635 , 0.5963078560886501
0.008973596420905635 , 0.5965014154024824
0.008973596420905635 , 0.5966949747163146
0.008973596420905635 , 0.5971304831724371
0.008973596420905635 , 0.5971788730008952
0.008973596420905635 , 0.5972998475720404
0.009025317437740826 , 0.5973966272289565
0.009025317437740826 , 0.5975901865427887
0.009025317437740826 , 0.5976143814570177
0.009025317437740826 , 0.5979047204277661
0.009025317437740826 , 0.5982192543127435
0.009025317437740826 , 0.5985095932834918
0.009025317437740826 , 0.5987273475115531
0.009025317437740826 , 0.5991628559676756
0.009025317437740826 , 0.5993322203672788
0.009025317437740826 , 0.5995499745953401
0.009025317437740826 , 0.5997193389949432
0.009025317437740826 , 0.5998645084803175
0.009025317437740826 , 0.6000822627083787
0.009025317437740826 , 0.6003726016791271
0.009051177946158421 , 0.6005661609929592
0.009051177946158421 , 0.6010500592775398
0.009051177946158421 , 0.6012194236771431
0.009128759471411207 , 0.6013887880767462
0.0091804804882464 , 0.6016065423048075
0.009206340996663995 , 0.6017759067044107
0.009206340996663995 , 0.6018001016186397
0.009206340996663995 , 0.6022839999032203
0.009206340996663995 , 0.6024291693885945
0.009258062013499185 , 0.6027195083593428
0.009258062013499185 , 0.602816288016259
0.009309783030334376 , 0.602840482930488
0.009309783030334376 , 0.6029856524158622
0.009309783030334376 , 0.6031550168154654
0.009309783030334376 , 0.6032276015581525
0.009309783030334376 , 0.6034453557862137
0.009309783030334376 , 0.603614720185817
0.009309783030334376 , 0.6037356947569621
0.009309783030334376 , 0.6039050591565653
0.009309783030334376 , 0.6040986184703975
0.009309783030334376 , 0.604509932012291
0.009309783030334376 , 0.6047760760688103
0.009335643538751971 , 0.6048970506399555
0.009335643538751971 , 0.6050422201253297
0.009335643538751971 , 0.605332559096078
0.009335643538751971 , 0.6057196777237425
0.009413225064004759 , 0.6058164573806586
0.009413225064004759 , 0.6058890421233457
0.00946494608083995 , 0.606082601437178
0.00946494608083995 , 0.606130991265636
0.00946494608083995 , 0.6062035760083231
0.00946494608083995 , 0.6062277709225521
0.00946494608083995 , 0.6063003556652392
0.00946494608083995 , 0.6064213302363843
0.00946494608083995 , 0.6067116692071327
0.00946494608083995 , 0.6069052285209648
0.009490806589257545 , 0.6070987878347971
0.009490806589257545 , 0.6072439573201713
0.009490806589257545 , 0.6075101013766906
0.009490806589257545 , 0.607800440347439
0.009490806589257545 , 0.6081875589751035
0.009490806589257545 , 0.6083085335462486
0.00956838811451033 , 0.6084778979458518
0.00956838811451033 , 0.6085746776027678
0.00956838811451033 , 0.6087198470881421
0.00956838811451033 , 0.6089376013162033
0.00956838811451033 , 0.6090827708015775
0.00956838811451033 , 0.6091553555442646
0.00956838811451033 , 0.6093247199438678
0.00956838811451033 , 0.6095182792577001
0.00956838811451033 , 0.6096150589146161
0.00956838811451033 , 0.6098086182284483
0.00956838811451033 , 0.6098570080569065
0.00956838811451033 , 0.6098812029711355
0.00956838811451033 , 0.610292516513029
0.00956838811451033 , 0.6103892961699451
0.00956838811451033 , 0.6105586605695483
0.00956838811451033 , 0.6107038300549225
0.00956838811451033 , 0.611139338511045
0.00956838811451033 , 0.6113087029106482
0.009620109131345523 , 0.6117684062809997
0.009620109131345523 , 0.6118167961094578
0.009620109131345523 , 0.611961965594832
0.009620109131345523 , 0.6120345503375191
0.009620109131345523 , 0.6122523045655803
0.009620109131345523 , 0.6124458638794126
0.009620109131345523 , 0.612784592678619
0.009620109131345523 , 0.6129297621639931
0.009620109131345523 , 0.6130507367351383
0.009620109131345523 , 0.6133168807916576
0.009620109131345523 , 0.6133652706201157
0.009645969639763118 , 0.6135104401054898
0.009645969639763118 , 0.6135346350197188
0.009671830148180714 , 0.613631414676635
0.009671830148180714 , 0.6137523892477801
0.009671830148180714 , 0.6141878977039026
0.009671830148180714 , 0.6143088722750478
0.009671830148180714 , 0.6145508214173381
0.009671830148180714 , 0.6147201858169413
0.009671830148180714 , 0.6149379400450026
0.009671830148180714 , 0.6152282790157508
0.009671830148180714 , 0.615325058672667
0.009671830148180714 , 0.6153492535868961
0.009671830148180714 , 0.6153976434153541
0.009671830148180714 , 0.6154702281580412
0.009671830148180714 , 0.6157605671287896
0.009671830148180714 , 0.6159057366141637
0.009671830148180714 , 0.616147685756454
0.009671830148180714 , 0.6162444654133701
0.009671830148180714 , 0.6163654399845152
0.009671830148180714 , 0.6166073891268056
0.009671830148180714 , 0.6167525586121797
0.009671830148180714 , 0.6170912874113861
0.009671830148180714 , 0.6172848467252183
0.009671830148180714 , 0.6174784060390506
0.009723551165015904 , 0.6176235755244248
0.0097494116734335 , 0.617768745009799
0.0097494116734335 , 0.6180348890663182
0.0097494116734335 , 0.6182284483801505
0.0097494116734335 , 0.6184220076939827
0.0097494116734335 , 0.6186881517505021
0.0097494116734335 , 0.6189059059785633
0.0097494116734335 , 0.6189301008927923
0.009775272181851095 , 0.6189542958070213
0.009775272181851095 , 0.6191962449493117
0.009775272181851095 , 0.6194139991773729
0.009775272181851095 , 0.6195591686627471
0.00980113269026869 , 0.6196317534054342
0.00980113269026869 , 0.6197043381481213
0.00980113269026869 , 0.6200430669473277
0.00980113269026869 , 0.6203334059180761
0.00980113269026869 , 0.6205753550603663
0.00980113269026869 , 0.6206479398030534
0.00980113269026869 , 0.6207931092884276
0.00980113269026869 , 0.6208173042026566
0.00980113269026869 , 0.6209140838595727
0.00980113269026869 , 0.6210592533449469
0.00980113269026869 , 0.6211560330018631
0.00980113269026869 , 0.6212286177445501
0.00980113269026869 , 0.6215189567152984
0.00980113269026869 , 0.6215915414579856
0.00980113269026869 , 0.6218092956860468
0.00980113269026869 , 0.6219302702571919
0.00980113269026869 , 0.6220754397425661
0.00980113269026869 , 0.6221964143137113
0.00980113269026869 , 0.6223657787133144
0.00980113269026869 , 0.622801287169437
0.00980113269026869 , 0.6230674312259563
0.00980113269026869 , 0.6231642108828724
0.00980113269026869 , 0.6232851854540176
0.00980113269026869 , 0.6234787447678498
0.00980113269026869 , 0.6238174735670562
0.009878714215521478 , 0.6239868379666594
0.009878714215521478 , 0.6240836176235756
0.009878714215521478 , 0.6243255667658658
0.009878714215521478 , 0.6244949311654691
0.009904574723939073 , 0.6246642955650722
0.009904574723939073 , 0.6250514141927367
0.009930435232356668 , 0.6250998040211947
0.009930435232356668 , 0.6252449735065689
0.009930435232356668 , 0.6254385328204012
0.009930435232356668 , 0.6258014565338366
0.009956295740774264 , 0.6260434056761269
0.009956295740774264 , 0.6262611599041882
0.009956295740774264 , 0.6265514988749364
0.009956295740774264 , 0.6268418378456848
0.009982156249191859 , 0.6268902276741429
0.010008016757609454 , 0.626987007331059
0.010008016757609454 , 0.6271321768164332
0.010008016757609454 , 0.6272289564733493
0.010008016757609454 , 0.6275434903583267
0.010008016757609454 , 0.6276644649294718
0.010008016757609454 , 0.627809634414846
0.010008016757609454 , 0.6280515835571363
0.010008016757609454 , 0.6281483632140524
0.010008016757609454 , 0.6284870920132588
0.010008016757609454 , 0.6287532360697782
0.010008016757609454 , 0.6289226004693813
0.010008016757609454 , 0.6291645496116717
0.010008016757609454 , 0.6291887445259007
0.010008016757609454 , 0.6294548885824199
0.010008016757609454 , 0.6296000580677942
0.010008016757609454 , 0.6296968377247103
0.010008016757609454 , 0.6298662021243134
0.010008016757609454 , 0.6301323461808328
0.010008016757609454 , 0.6304226851515812
0.010008016757609454 , 0.6305194648084973
0.010111458791279837 , 0.6307130241223294
0.010111458791279837 , 0.6308823885219327
0.010111458791279837 , 0.6309307783503908
0.010111458791279837 , 0.6312695071495972
0.010111458791279837 , 0.6314146766349713
0.010111458791279837 , 0.6316082359488036
0.010111458791279837 , 0.6318017952626358
0.010111458791279837 , 0.6319469647480099
0.010111458791279837 , 0.6322131088045293
0.010111458791279837 , 0.6326970070891099
0.010111458791279837 , 0.6327453969175679
0.010111458791279837 , 0.6329147613171712
0.010111458791279837 , 0.6331083206310034
0.010111458791279837 , 0.6332051002879194
0.010163179808115028 , 0.6333502697732937
0.010189040316532623 , 0.6334228545159808
0.010189040316532623 , 0.6335438290871259
0.010189040316532623 , 0.6335922189155839
0.010189040316532623 , 0.6336164138298129
0.010189040316532623 , 0.6336889985725
0.010189040316532623 , 0.633713193486729
0.010214900824950218 , 0.6338341680578742
0.010214900824950218 , 0.6340035324574774
0.010214900824950218 , 0.6340519222859355
0.010214900824950218 , 0.6340761172001645
0.010214900824950218 , 0.6341728968570807
0.010214900824950218 , 0.6343180663424548
0.010214900824950218 , 0.6343422612566838
0.010214900824950218 , 0.634487430742058
0.010214900824950218 , 0.6347535747985773
0.010214900824950218 , 0.6348261595412644
0.010214900824950218 , 0.6352132781689289
0.010214900824950218 , 0.635334252740074
0.010214900824950218 , 0.635382642568532
0.010214900824950218 , 0.6355520069681353
0.010214900824950218 , 0.6357697611961965
0.010214900824950218 , 0.6358181510246547
0.010214900824950218 , 0.6359633205100288
0.010240761333367814 , 0.6360601001669449
0.010240761333367814 , 0.636132684909632
0.010266621841785409 , 0.6362294645665482
0.010266621841785409 , 0.6363504391376933
0.010266621841785409 , 0.6363746340519223
0.010266621841785409 , 0.6364472187946094
0.010318342858620601 , 0.6365923882799835
0.010318342858620601 , 0.6366649730226707
0.010318342858620601 , 0.6368101425080448
0.010370063875455792 , 0.637027896736106
0.010370063875455792 , 0.6371488713072512
0.010395924383873387 , 0.6373666255353124
0.010395924383873387 , 0.6374634051922285
0.010395924383873387 , 0.6375843797633738
0.010395924383873387 , 0.6377779390772059
0.010395924383873387 , 0.6379473034768092
0.010395924383873387 , 0.6380682780479543
0.010395924383873387 , 0.6382618373617865
0.010395924383873387 , 0.6384795915898478
0.010395924383873387 , 0.6386005661609929
0.010395924383873387 , 0.638697345817909
0.010395924383873387 , 0.6389634898744284
0.010421784892290982 , 0.6390360746171155
0.010421784892290982 , 0.6391812441024897
0.010421784892290982 , 0.639471583073238
0.010421784892290982 , 0.6396409474728412
0.010499366417543768 , 0.6397135322155283
0.010499366417543768 , 0.6398103118724444
0.010499366417543768 , 0.6399554813578185
0.010499366417543768 , 0.6400522610147347
0.010499366417543768 , 0.640342599985483
0.010499366417543768 , 0.6406813287846894
0.010499366417543768 , 0.6407781084416055
0.010499366417543768 , 0.6408023033558347
0.010499366417543768 , 0.6409716677554378
0.010499366417543768 , 0.64116522706927
0.010499366417543768 , 0.641213616897728
0.010499366417543768 , 0.6413587863831023
0.010499366417543768 , 0.6414313711257894
0.010499366417543768 , 0.6416733202680797
0.010499366417543768 , 0.6417942948392248
0.010576947942796556 , 0.6418910744961409
0.010576947942796556 , 0.6421814134668893
0.010602808451214151 , 0.6422781931238054
0.010602808451214151 , 0.6424717524376377
0.010602808451214151 , 0.6425443371803247
0.010602808451214151 , 0.642786286322615
0.010602808451214151 , 0.6429314558079892
0.010602808451214151 , 0.6432217947787375
0.010602808451214151 , 0.6434879388352568
0.010602808451214151 , 0.6435605235779439
0.010602808451214151 , 0.6435847184921729
0.010602808451214151 , 0.643633108320631
0.010654529468049342 , 0.6438024727202342
0.010654529468049342 , 0.6438992523771503
0.010654529468049342 , 0.6439476422056084
0.010654529468049342 , 0.6441653964336697
0.010654529468049342 , 0.6443105659190438
0.010654529468049342 , 0.6443589557475019
0.010654529468049342 , 0.6445525150613342
0.010654529468049342 , 0.6446734896324793
0.010680389976466937 , 0.6449154387747695
0.010680389976466937 , 0.6450122184316857
0.010680389976466937 , 0.6452541675739759
0.010706250484884532 , 0.6453751421451212
0.010706250484884532 , 0.6454235319735792
0.010732110993302128 , 0.6454961167162663
0.010732110993302128 , 0.6455928963731824
0.010732110993302128 , 0.6457138709443275
0.010732110993302128 , 0.6458590404297017
0.010732110993302128 , 0.6460284048293049
0.010757971501719725 , 0.6460525997435339
0.010757971501719725 , 0.6461009895719919
0.010757971501719725 , 0.6463187438000533
0.010757971501719725 , 0.6463671336285113
0.010757971501719725 , 0.6465364980281145
0.010757971501719725 , 0.6468268369988628
0.010757971501719725 , 0.6468994217415499
0.010757971501719725 , 0.647020396312695
0.010757971501719725 , 0.6470445912269241
0.010757971501719725 , 0.6471897607122983
0.010757971501719725 , 0.6472865403692144
0.010757971501719725 , 0.6473349301976724
0.010757971501719725 , 0.6473833200261305
0.010757971501719725 , 0.6474800996830467
0.010757971501719725 , 0.6476494640826498
0.010757971501719725 , 0.647867218310711
0.010757971501719725 , 0.6479398030533982
0.010757971501719725 , 0.6479639979676272
0.010757971501719725 , 0.6481817521956885
0.010809692518554915 , 0.6482543369383755
0.010887274043807701 , 0.6483995064237498
0.010887274043807701 , 0.6485204809948949
0.010887274043807701 , 0.6485930657375819
0.010887274043807701 , 0.6487140403087271
0.010887274043807701 , 0.6487866250514142
0.010887274043807701 , 0.6491737436790787
0.010887274043807701 , 0.6493914979071399
0.010887274043807701 , 0.6495366673925141
0.010887274043807701 , 0.6495608623067431
0.010887274043807701 , 0.6498995911059495
0.010887274043807701 , 0.6501173453340108
0.010887274043807701 , 0.6501415402482398
0.010887274043807701 , 0.650310904647843
0.010887274043807701 , 0.6504318792189882
0.010887274043807701 , 0.6505770487043624
0.010887274043807701 , 0.6506738283612784
0.010887274043807701 , 0.6507464131039655
0.010913134552225296 , 0.6510609469889429
0.010913134552225296 , 0.651181921560088
0.010913134552225296 , 0.6512061164743171
0.010913134552225296 , 0.6512545063027751
0.010964855569060487 , 0.6513996757881493
0.010964855569060487 , 0.6514480656166074
0.010964855569060487 , 0.6515448452735235
0.010964855569060487 , 0.6516658198446686
0.01106829760273087 , 0.6523674723573105
0.01106829760273087 , 0.6524884469284556
0.01106829760273087 , 0.6525852265853718
0.01106829760273087 , 0.6527545909849749
0.01106829760273087 , 0.6528755655561201
0.011197600144818846 , 0.6530691248699524
0.011197600144818846 , 0.6531175146984104
0.011223460653236443 , 0.6533110740122426
0.011223460653236443 , 0.6534078536691588
0.011223460653236443 , 0.6537707773825941
0.011275181670071634 , 0.6539159468679684
0.011275181670071634 , 0.6541578960102586
0.011275181670071634 , 0.6543030654956328
0.011378623703742015 , 0.6543514553240909
0.011378623703742015 , 0.6543756502383199
0.011378623703742015 , 0.6546659892090683
0.011378623703742015 , 0.6547627688659844
0.011378623703742015 , 0.6548353536086715
0.011378623703742015 , 0.6549321332655875
0.011378623703742015 , 0.6550773027509618
0.011378623703742015 , 0.655270862064794
0.011378623703742015 , 0.6553918366359391
0.011378623703742015 , 0.6554644213786263
0.011378623703742015 , 0.6555853959497714
0.011378623703742015 , 0.6556579806924584
0.011378623703742015 , 0.6558031501778326
0.011378623703742015 , 0.6558515400062906
0.011378623703742015 , 0.6559241247489778
0.011378623703742015 , 0.656093489148581
0.011378623703742015 , 0.6561902688054971
0.011456205228994803 , 0.6564080230335584
0.011456205228994803 , 0.6565048026904745
0.011456205228994803 , 0.6565773874331615
0.011456205228994803 , 0.6567467518327648
0.011456205228994803 , 0.6568919213181389
0.011456205228994803 , 0.6570612857177421
0.011456205228994803 , 0.6571580653746583
0.011456205228994803 , 0.6573032348600324
0.011456205228994803 , 0.6574484043454066
0.011456205228994803 , 0.6576419636592389
0.011456205228994803 , 0.6577387433161549
0.011456205228994803 , 0.657811328058842
0.011456205228994803 , 0.657835522973071
0.011456205228994803 , 0.6580048873726743
0.011456205228994803 , 0.6580290822869033
0.011456205228994803 , 0.6581258619438194
0.011456205228994803 , 0.6581742517722775
0.011456205228994803 , 0.6582710314291936
0.011482065737412398 , 0.6582952263434226
0.011482065737412398 , 0.6583436161718806
0.011507926245829993 , 0.6586823449710871
0.011507926245829993 , 0.6589484890276064
0.011507926245829993 , 0.6590210737702935
0.011533786754247589 , 0.6590936585129805
0.011533786754247589 , 0.6591420483414386
0.011533786754247589 , 0.6592872178268128
0.011611368279500375 , 0.659456582226416
0.011611368279500375 , 0.6596259466260193
0.011611368279500375 , 0.6596501415402483
0.011611368279500375 , 0.6598920906825385
0.011611368279500375 , 0.6599646754252256
0.011611368279500375 , 0.6600130652536836
0.011611368279500375 , 0.6604001838813481
0.011663089296335565 , 0.6604243787955771
0.011663089296335565 , 0.6605453533667223
0.011663089296335565 , 0.6607147177663255
0.011663089296335565 , 0.6607631075947836
0.011688949804753162 , 0.6608840821659288
0.011688949804753162 , 0.6609566669086158
0.011688949804753162 , 0.6610534465655319
0.011688949804753162 , 0.66110183639399
0.011714810313170758 , 0.6612228109651351
0.011740670821588353 , 0.6614163702789674
0.011740670821588353 , 0.6614647601074254
0.011740670821588353 , 0.6615615397643415
0.011766531330005948 , 0.6616341245070286
0.011766531330005948 , 0.6618034889066319
0.011766531330005948 , 0.6618518787350899
0.011766531330005948 , 0.661924463477777
0.011766531330005948 , 0.6620212431346931
0.011818252346841139 , 0.6620454380489221
0.011818252346841139 , 0.6621180227916093
0.011844112855258734 , 0.6621664126200673
0.011844112855258734 , 0.6622148024485254
0.011844112855258734 , 0.6623841668481285
0.011844112855258734 , 0.6625777261619608
0.01186997336367633 , 0.6626987007331059
0.011895833872093925 , 0.662771285475793
0.011895833872093925 , 0.6628922600469381
0.011895833872093925 , 0.6630616244465414
0.011895833872093925 , 0.6631100142749994
0.011947554888929117 , 0.6631584041034575
0.011947554888929117 , 0.6635213278168929
0.011947554888929117 , 0.6635455227311219
0.011947554888929117 , 0.6637632769591831
0.011947554888929117 , 0.6640052261014735
0.011973415397346712 , 0.6640536159299315
0.011973415397346712 , 0.6641503955868476
0.011973415397346712 , 0.6641987854153057
0.011973415397346712 , 0.6642955650722219
0.011999275905764308 , 0.6643923447291379
0.011999275905764308 , 0.664416539643367
0.011999275905764308 , 0.6645617091287411
0.011999275905764308 , 0.6649246328421766
0.011999275905764308 , 0.6649488277564056
0.011999275905764308 , 0.6650214124990927
0.011999275905764308 , 0.6650456074133217
0.011999275905764308 , 0.6651907768986959
0.011999275905764308 , 0.665311751469841
0.011999275905764308 , 0.6654085311267571
0.012025136414181903 , 0.6654811158694443
0.012050996922599498 , 0.6656262853548184
0.012050996922599498 , 0.6657714548401926
0.012076857431017093 , 0.6657956497544216
0.012076857431017093 , 0.6659166243255668
0.012076857431017093 , 0.666061793810941
0.012076857431017093 , 0.666110183639399
0.012076857431017093 , 0.6662069632963151
0.012076857431017093 , 0.6662311582105441
0.012076857431017093 , 0.6663279378674603
0.012076857431017093 , 0.6664489124386054
0.012076857431017093 , 0.6664731073528344
0.012076857431017093 , 0.6666182768382086
0.012076857431017093 , 0.6666666666666666
0.012076857431017093 , 0.666957005637415
0.012076857431017093 , 0.6671505649512472
0.012076857431017093 , 0.6674409039219956
0.012076857431017093 , 0.6676344632358279
0.012076857431017093 , 0.667731242892744
0.012076857431017093 , 0.6678280225496601
0.012076857431017093 , 0.6679731920350342
0.012076857431017093 , 0.6680215818634923
0.012128578447852284 , 0.6681909462630955
0.012128578447852284 , 0.6682151411773245
0.012128578447852284 , 0.6682635310057826
0.012128578447852284 , 0.6684087004911567
0.012128578447852284 , 0.6684812852338439
0.012128578447852284 , 0.6686748445476761
0.012128578447852284 , 0.6687958191188212
0.012128578447852284 , 0.6688684038615084
0.012128578447852284 , 0.6689651835184244
0.012128578447852284 , 0.6690135733468825
0.012128578447852284 , 0.6692071326607147
0.012128578447852284 , 0.6693523021460889
0.012128578447852284 , 0.669424886888776
0.012154438956269881 , 0.669473276717234
0.012154438956269881 , 0.6695942512883791
0.012154438956269881 , 0.6697636156879824
0.012154438956269881 , 0.6700297597445017
0.012154438956269881 , 0.6700781495729597
0.012154438956269881 , 0.670295903801021
0.012154438956269881 , 0.67032009871525
0.012154438956269881 , 0.6704410732863952
0.012180299464687476 , 0.6705862427717694
0.012180299464687476 , 0.6706588275144565
0.012180299464687476 , 0.6708039969998306
0.012180299464687476 , 0.6709975563136629
0.012180299464687476 , 0.6710459461421209
0.012180299464687476 , 0.6712153105417241
0.012180299464687476 , 0.6712637003701822
0.012180299464687476 , 0.6713362851128692
0.012180299464687476 , 0.6713604800270982
0.012180299464687476 , 0.6714330647697854
0.012180299464687476 , 0.6715298444267015
0.012180299464687476 , 0.6716992088263047
0.012232020481522667 , 0.6718201833974499
0.012232020481522667 , 0.671892768140137
0.012283741498357858 , 0.671941157968595
0.012283741498357858 , 0.6719895477970531
0.012283741498357858 , 0.6721105223681982
0.012283741498357858 , 0.6721831071108852
0.012283741498357858 , 0.6723040816820305
0.012283741498357858 , 0.6723524715104885
0.012283741498357858 , 0.6724492511674046
0.012283741498357858 , 0.6724734460816336
0.012283741498357858 , 0.6725460308243207
0.012283741498357858 , 0.6725702257385497
0.012283741498357858 , 0.672715395223924
0.012283741498357858 , 0.672763785052382
0.012335462515193048 , 0.6728605647092981
0.012335462515193048 , 0.6730057341946722
0.012335462515193048 , 0.6731267087658174
0.012335462515193048 , 0.6732234884227335
0.012335462515193048 , 0.6733202680796496
0.012438904548863431 , 0.6734412426507949
0.012438904548863431 , 0.6734896324792529
0.012438904548863431 , 0.673610607050398
0.012438904548863431 , 0.6737557765357722
0.012438904548863431 , 0.6739493358496044
0.012438904548863431 , 0.6742396748203527
0.012438904548863431 , 0.674433234134185
0.012438904548863431 , 0.6744816239626431
0.012438904548863431 , 0.6745300137911011
0.012438904548863431 , 0.6746267934480172
0.012438904548863431 , 0.6746509883622462
0.012438904548863431 , 0.6746993781907044
0.012438904548863431 , 0.6747719629333914
0.012490625565698622 , 0.6748445476760785
0.012490625565698622 , 0.6749897171614526
0.012490625565698622 , 0.6750864968183687
0.012516486074116217 , 0.6751106917325979
0.012516486074116217 , 0.6752074713895139
0.012516486074116217 , 0.6753526408748881
0.012516486074116217 , 0.6754010307033461
0.012516486074116217 , 0.6755220052744914
0.012516486074116217 , 0.6756913696740945
0.012516486074116217 , 0.6758123442452396
0.012516486074116217 , 0.6758849289879267
0.012516486074116217 , 0.6760059035590719
0.012516486074116217 , 0.6761510730444461
0.012516486074116217 , 0.6762478527013622
0.012516486074116217 , 0.6763930221867364
0.012516486074116217 , 0.6765623865863396
0.012516486074116217 , 0.6766107764147976
0.012542346582533812 , 0.6766833611574847
0.012542346582533812 , 0.676901115385546
0.012542346582533812 , 0.6770220899566911
0.012542346582533812 , 0.6771672594420652
0.012542346582533812 , 0.6772640390989814
0.012542346582533812 , 0.6774092085843556
0.012542346582533812 , 0.6774334034985846
0.012542346582533812 , 0.6775059882412717
0.012542346582533812 , 0.6776027678981879
0.012542346582533812 , 0.6776511577266459
0.012594067599369003 , 0.677747937383562
0.012594067599369003 , 0.6778689119547071
0.012594067599369003 , 0.6780140814400812
0.012594067599369003 , 0.6780866661827684
0.012594067599369003 , 0.6781834458396845
0.012594067599369003 , 0.6782318356681426
0.012594067599369003 , 0.6783286153250587
0.012594067599369003 , 0.6784012000677457
0.012594067599369003 , 0.6785221746388909
0.012594067599369003 , 0.67854636955312
0.012594067599369003 , 0.6786673441242651
0.012594067599369003 , 0.6787399288669521
0.0126199281077866 , 0.6789576830950135
0.0126199281077866 , 0.6791270474946166
0.0126199281077866 , 0.6791996322373037
0.012723370141456981 , 0.6793206068084489
0.012723370141456981 , 0.6795141661222811
0.012723370141456981 , 0.6795625559507391
0.012723370141456981 , 0.6797561152645714
0.012723370141456981 , 0.6798045050930295
0.012723370141456981 , 0.6799012847499456
0.012723370141456981 , 0.6801190389780069
0.012723370141456981 , 0.680264208463381
0.012723370141456981 , 0.6804093779487552
0.012723370141456981 , 0.6806029372625874
0.012723370141456981 , 0.6807239118337326
0.012800951666709767 , 0.6808448864048777
0.012800951666709767 , 0.6808690813191067
0.012800951666709767 , 0.681062640632939
0.012800951666709767 , 0.681111030461397
0.012800951666709767 , 0.6814013694321454
0.012800951666709767 , 0.6814255643463744
0.012800951666709767 , 0.6816917084028937
0.012800951666709767 , 0.6817642931455808
0.012800951666709767 , 0.6817884880598098
0.01285267268354496 , 0.681885267716726
0.01285267268354496 , 0.681909462630955
0.012878533191962555 , 0.6820304372021001
0.012878533191962555 , 0.6820546321163291
0.012878533191962555 , 0.6821272168590162
0.012878533191962555 , 0.6822723863443904
0.012878533191962555 , 0.6823691660013065
0.012878533191962555 , 0.6824901405724517
0.012878533191962555 , 0.6825143354866807
0.012878533191962555 , 0.6826111151435968
0.012878533191962555 , 0.6826595049720549
0.012878533191962555 , 0.6828046744574291
0.012878533191962555 , 0.6829014541143452
0.012878533191962555 , 0.6829498439428032
0.012878533191962555 , 0.6830708185139484
0.012878533191962555 , 0.6831192083424065
0.01290439370038015 , 0.6831917930850935
0.01290439370038015 , 0.6833611574846967
0.01290439370038015 , 0.6834579371416128
0.01290439370038015 , 0.6837724710265902
0.01290439370038015 , 0.6838208608550482
0.01290439370038015 , 0.6839176405119644
0.01290439370038015 , 0.6839660303404225
0.01290439370038015 , 0.6839902252546515
0.01290439370038015 , 0.6841111998257966
0.01290439370038015 , 0.6841595896542547
0.01290439370038015 , 0.6842321743969417
0.01290439370038015 , 0.684425733710774
0.01290439370038015 , 0.6847160726815223
0.01290439370038015 , 0.6847886574242095
0.01290439370038015 , 0.6848128523384385
0.01290439370038015 , 0.6849338269095836
0.01290439370038015 , 0.6850306065664997
0.01290439370038015 , 0.685199970966103
0.01290439370038015 , 0.685248360794561
0.01290439370038015 , 0.6853935302799351
0.012930254208797745 , 0.6854419201083932
0.012930254208797745 , 0.6857322590791416
0.012930254208797745 , 0.6857564539933706
0.012930254208797745 , 0.6858048438218286
0.012930254208797745 , 0.6859258183929738
0.012930254208797745 , 0.68602259804989
0.012930254208797745 , 0.686070987878348
0.012930254208797745 , 0.6861435726210351
0.012930254208797745 , 0.6861919624494931
0.012930254208797745 , 0.6863613268490963
0.012930254208797745 , 0.6864097166775543
0.012930254208797745 , 0.6865064963344705
0.012930254208797745 , 0.6865548861629286
0.012930254208797745 , 0.6866274709056156
0.012930254208797745 , 0.6866758607340737
0.012930254208797745 , 0.686869420047906
0.012930254208797745 , 0.6870145895332801
0.013007835734050531 , 0.6870387844475091
0.013007835734050531 , 0.6871597590186542
0.013007835734050531 , 0.6872081488471123
0.013007835734050531 , 0.6873775132467156
0.013007835734050531 , 0.6875226827320897
0.013007835734050531 , 0.6875710725605477
0.013007835734050531 , 0.6876436573032348
0.013007835734050531 , 0.6877888267886091
0.013007835734050531 , 0.6878372166170671
0.013007835734050531 , 0.6879339962739832
0.013007835734050531 , 0.6880791657593573
0.013007835734050531 , 0.6881033606735865
0.013007835734050531 , 0.6882485301589606
0.013085417259303319 , 0.6883211149016477
0.013085417259303319 , 0.6883453098158767
0.013085417259303319 , 0.6883936996443347
0.013085417259303319 , 0.6886840386150831
0.013085417259303319 , 0.6887566233577702
0.013085417259303319 , 0.6889985725000605
0.013085417259303319 , 0.6890469623285186
0.013085417259303319 , 0.6891921318138927
0.013085417259303319 , 0.6892405216423507
0.013085417259303319 , 0.689361496213496
0.013085417259303319 , 0.6895066656988701
0.013162998784556105 , 0.6895792504415572
0.013162998784556105 , 0.6896760300984733
0.013162998784556105 , 0.6899179792407636
0.013162998784556105 , 0.6899663690692216
0.013162998784556105 , 0.6900389538119087
0.013162998784556105 , 0.6900873436403668
0.013162998784556105 , 0.6901599283830538
0.013162998784556105 , 0.69025670803997
0.013162998784556105 , 0.6902809029541991
0.013162998784556105 , 0.6903292927826571
0.013162998784556105 , 0.6903534876968861
0.013162998784556105 , 0.6904502673538022
0.013162998784556105 , 0.6905712419249473
0.013162998784556105 , 0.6906196317534055
0.013162998784556105 , 0.6906922164960925
0.013162998784556105 , 0.6907164114103216
0.0131888592929737 , 0.6907889961530086
0.0131888592929737 , 0.6908373859814667
0.0131888592929737 , 0.6909099707241538
0.013214719801391295 , 0.691079335123757
0.013214719801391295 , 0.6911761147806731
0.013214719801391295 , 0.6912486995233602
0.013214719801391295 , 0.6913938690087343
0.013214719801391295 , 0.6914906486656505
0.013214719801391295 , 0.6915390384941086
0.013214719801391295 , 0.6916358181510247
0.013214719801391295 , 0.6917567927221698
0.013214719801391295 , 0.6918293774648568
0.01324058030980889 , 0.6919503520360021
0.01324058030980889 , 0.6920229367786891
0.01324058030980889 , 0.6922648859209795
0.01324058030980889 , 0.6924100554063536
0.01324058030980889 , 0.6924584452348116
0.01324058030980889 , 0.6925794198059568
0.01324058030980889 , 0.6926520045486438
0.01324058030980889 , 0.692700394377102
0.01324058030980889 , 0.6928939536909342
0.01324058030980889 , 0.6929181486051632
0.01324058030980889 , 0.6930633180905373
0.01324058030980889 , 0.6930875130047665
0.01324058030980889 , 0.6931842926616825
0.01324058030980889 , 0.6934262418039728
0.01324058030980889 , 0.6934988265466598
0.01324058030980889 , 0.693523021460889
0.01324058030980889 , 0.6936198011178051
0.01324058030980889 , 0.6936439960320341
0.01324058030980889 , 0.6938133604316372
0.01324058030980889 , 0.6938859451743243
0.013292301326644081 , 0.6939101400885533
0.013318161835061678 , 0.6939827248312405
0.013318161835061678 , 0.6940069197454695
0.013344022343479273 , 0.6941520892308437
0.013344022343479273 , 0.6942488688877598
0.013344022343479273 , 0.694369843458905
0.013344022343479273 , 0.6944424282015921
0.013344022343479273 , 0.6946117926011952
0.013395743360314464 , 0.6946843773438823
0.013395743360314464 , 0.6947569620865695
0.01342160386873206 , 0.6947811570007985
0.01342160386873206 , 0.6949021315719436
0.01342160386873206 , 0.6949989112288597
0.01342160386873206 , 0.6950956908857758
0.01342160386873206 , 0.6951198858000048
0.01342160386873206 , 0.69524086037115
0.013447464377149655 , 0.6953860298565242
0.013447464377149655 , 0.6955795891703563
0.01352504590240244 , 0.6956279789988145
0.01352504590240244 , 0.6957489535699596
0.01352504590240244 , 0.6957973433984177
0.01352504590240244 , 0.6958699281411047
0.01352504590240244 , 0.6959183179695628
0.01352504590240244 , 0.6961118772833951
0.013576766919237633 , 0.6961360721976241
0.013576766919237633 , 0.6962570467687692
0.013576766919237633 , 0.6962812416829982
0.013576766919237633 , 0.6963780213399143
0.013576766919237633 , 0.6965231908252886
0.013576766919237633 , 0.6965957755679756
0.013576766919237633 , 0.6966199704822046
0.013576766919237633 , 0.696861919624495
0.013576766919237633 , 0.696886114538724
0.013576766919237633 , 0.6970312840240981
0.013576766919237633 , 0.6971764535094723
0.013576766919237633 , 0.6972732331663885
0.013628487936072823 , 0.6972974280806175
0.013628487936072823 , 0.6974667924802207
0.013654348444490419 , 0.6974909873944497
0.013654348444490419 , 0.6978297161936561
0.013654348444490419 , 0.6978539111078851
0.013680208952908014 , 0.6978781060221142
0.013680208952908014 , 0.6979264958505722
0.013680208952908014 , 0.6979748856790303
0.013680208952908014 , 0.6980716653359463
0.013680208952908014 , 0.6981200551644045
0.013680208952908014 , 0.6982652246497786
0.013680208952908014 , 0.6982894195640077
0.013680208952908014 , 0.6983378093924657
0.013680208952908014 , 0.6984829788778398
0.013680208952908014 , 0.6986765381916721
0.013680208952908014 , 0.6987249280201302
0.01370606946132561 , 0.6987491229343592
0.01370606946132561 , 0.6988459025912753
0.0137577904781608 , 0.6988700975055043
0.0137577904781608 , 0.6989184873339624
0.0137577904781608 , 0.6989426822481914
0.0137577904781608 , 0.6990394619051076
0.0137577904781608 , 0.6990878517335656
0.0137577904781608 , 0.6991604364762527
0.0137577904781608 , 0.6992572161331688
0.0137577904781608 , 0.699378190704314
0.0137577904781608 , 0.699402385618543
0.0137577904781608 , 0.6994991652754591
0.0137577904781608 , 0.6996443347608333
0.0137577904781608 , 0.6996927245892913
0.0137577904781608 , 0.6999104788173526
0.0137577904781608 , 0.7000072584742687
0.0137577904781608 , 0.7002975974450171
0.013783650986578397 , 0.7003459872734751
0.013783650986578397 , 0.7004427669303912
0.013809511494995992 , 0.7005153516730783
0.013809511494995992 , 0.7005637415015363
0.013809511494995992 , 0.7006363262442235
0.013809511494995992 , 0.7008782753865137
0.013809511494995992 , 0.7009750550434298
0.013809511494995992 , 0.7012170041857202
0.013809511494995992 , 0.7012895889284072
0.013809511494995992 , 0.7013137838426363
0.013809511494995992 , 0.7014831482422395
0.013809511494995992 , 0.7015073431564686
0.013809511494995992 , 0.7016525126418427
0.013809511494995992 , 0.7017976821272168
0.013809511494995992 , 0.7018460719556749
0.013809511494995992 , 0.701894461784133
0.013809511494995992 , 0.7019428516125911
0.013809511494995992 , 0.7020154363552781
0.013809511494995992 , 0.7022815804117974
0.013809511494995992 , 0.7023541651544846
0.013861232511831183 , 0.7023783600687136
0.013861232511831183 , 0.7025235295540877
0.013861232511831183 , 0.7026686990394619
0.013861232511831183 , 0.702692893953691
0.013861232511831183 , 0.702741283782149
0.013861232511831183 , 0.7028864532675232
0.013861232511831183 , 0.7029106481817522
0.013861232511831183 , 0.7029590380102102
0.013861232511831183 , 0.7030316227528973
0.013861232511831183 , 0.7031525973240424
0.013861232511831183 , 0.7032977668094167
0.013861232511831183 , 0.7033219617236457
0.013861232511831183 , 0.7033945464663328
0.013861232511831183 , 0.7034429362947908
0.013861232511831183 , 0.7035155210374779
0.013861232511831183 , 0.703539715951707
0.013861232511831183 , 0.7036606905228521
0.013861232511831183 , 0.7037090803513102
0.013861232511831183 , 0.7037816650939972
0.013887093020248778 , 0.7038058600082263
0.013887093020248778 , 0.7038542498366843
0.013887093020248778 , 0.7038784447509133
0.013887093020248778 , 0.7040478091505166
0.013887093020248778 , 0.7041203938932037
0.013887093020248778 , 0.7042171735501198
0.013887093020248778 , 0.7042413684643488
0.013887093020248778 , 0.7042897582928068
0.013887093020248778 , 0.7043623430354939
0.013887093020248778 , 0.7044591226924101
0.013887093020248778 , 0.7044833176066391
0.013912953528666373 , 0.7046042921777842
0.013938814037083969 , 0.7046526820062423
0.013938814037083969 , 0.7047010718347003
0.013938814037083969 , 0.7047978514916164
0.013938814037083969 , 0.7049188260627616
0.013938814037083969 , 0.7049430209769907
0.013938814037083969 , 0.7051849701192809
0.013938814037083969 , 0.7052817497761971
0.013938814037083969 , 0.7054269192615712
0.013938814037083969 , 0.7054753090900293
0.013938814037083969 , 0.7056204785754034
0.013938814037083969 , 0.7057656480607776
0.013938814037083969 , 0.7058140378892357
0.01399053505391916 , 0.7058382328034647
0.01399053505391916 , 0.7059592073746098
0.01399053505391916 , 0.706055987031526
0.01399053505391916 , 0.706080181945755
0.01399053505391916 , 0.7061285717742131
0.01399053505391916 , 0.7062011565169002
0.014068116579171947 , 0.7062737412595872
0.014068116579171947 , 0.7063947158307324
0.014068116579171947 , 0.7064673005734194
0.014068116579171947 , 0.7064914954876484
0.014197419121259923 , 0.7065398853161066
0.014197419121259923 , 0.7066366649730227
0.01422327962967752 , 0.7067818344583968
0.01422327962967752 , 0.7068060293726258
0.01422327962967752 , 0.7068786141153129
0.01422327962967752 , 0.7070721734291452
0.014300861154930306 , 0.7070963683433742
0.014300861154930306 , 0.7071205632576032
0.014300861154930306 , 0.7072899276572064
0.014300861154930306 , 0.7073625123998936
0.014378442680183092 , 0.7073867073141226
0.014378442680183092 , 0.7074592920568097
0.014378442680183092 , 0.7074834869710387
0.014378442680183092 , 0.7075802666279548
0.014378442680183092 , 0.7077738259417871
0.014378442680183092 , 0.7078222157702451
0.014430163697018283 , 0.7079673852556193
0.014430163697018283 , 0.7080883598267644
0.014430163697018283 , 0.7081851394836806
0.01445602420543588 , 0.7082093343979096
0.01445602420543588 , 0.7083303089690547
0.01445602420543588 , 0.7084270886259708
0.01445602420543588 , 0.7084512835401998
0.01445602420543588 , 0.7084996733686579
0.01445602420543588 , 0.7085238682828869
0.01445602420543588 , 0.7086206479398031
0.01445602420543588 , 0.7086690377682611
0.01445602420543588 , 0.7087174275967192
0.01445602420543588 , 0.7088142072536353
0.014481884713853475 , 0.7089351818247804
0.014481884713853475 , 0.7089835716532384
0.014481884713853475 , 0.7090561563959256
0.014481884713853475 , 0.7091771309670707
0.014481884713853475 , 0.7092739106239868
0.014481884713853475 , 0.7093223004524449
0.014481884713853475 , 0.7094432750235901
0.014481884713853475 , 0.7095400546805062
0.014481884713853475 , 0.7096610292516513
0.014481884713853475 , 0.7097094190801093
0.014481884713853475 , 0.7097578089085674
0.014481884713853475 , 0.7098061987370254
0.01450774522227107 , 0.7098787834797126
0.01450774522227107 , 0.7099029783939416
0.01450774522227107 , 0.7100965377077738
0.01450774522227107 , 0.7101449275362319
0.01450774522227107 , 0.7101691224504609
0.01450774522227107 , 0.7102175122789189
0.01450774522227107 , 0.7102900970216061
0.01450774522227107 , 0.7103142919358351
0.01450774522227107 , 0.7104594614212093
0.01450774522227107 , 0.7105320461638963
0.01450774522227107 , 0.7105804359923544
0.01450774522227107 , 0.7106046309065834
0.01450774522227107 , 0.7107014105634996
0.014559466239106261 , 0.7107256054777286
0.014559466239106261 , 0.7109191647915608
0.014559466239106261 , 0.7109433597057898
0.014559466239106261 , 0.7110401393627059
0.014559466239106261 , 0.7111611139338511
0.014559466239106261 , 0.7113546732476833
0.014559466239106261 , 0.7114756478188284
0.014559466239106261 , 0.7115240376472866
0.014559466239106261 , 0.7115966223899737
0.014559466239106261 , 0.7116934020468897
0.014559466239106261 , 0.7118143766180349
0.014559466239106261 , 0.7118385715322639
0.014559466239106261 , 0.7118869613607219
0.014559466239106261 , 0.711911156274951
0.014559466239106261 , 0.7119595461034091
0.014559466239106261 , 0.7120079359318672
0.014559466239106261 , 0.7120805206745542
0.014559466239106261 , 0.7121773003314703
0.014559466239106261 , 0.7122014952456993
0.014585326747523856 , 0.7122740799883864
0.014585326747523856 , 0.7124918342164477
0.014585326747523856 , 0.7125160291306767
0.014585326747523856 , 0.712757978272967
0.014585326747523856 , 0.712782173187196
0.014585326747523856 , 0.7128547579298832
0.014585326747523856 , 0.7129999274152573
0.014637047764359047 , 0.7130483172437154
0.014637047764359047 , 0.7130725121579444
0.014637047764359047 , 0.7131692918148606
0.014637047764359047 , 0.7131934867290896
0.014637047764359047 , 0.7132660714717767
0.014637047764359047 , 0.7134596307856088
0.014637047764359047 , 0.7136289951852121
0.014637047764359047 , 0.7136773850136702
0.014662908272776642 , 0.7137015799278992
0.014662908272776642 , 0.7137499697563572
0.014662908272776642 , 0.7138225544990443
0.014662908272776642 , 0.7138951392417314
0.014662908272776642 , 0.7139435290701894
0.014662908272776642 , 0.7140161138128766
0.014662908272776642 , 0.7141128934697927
0.014662908272776642 , 0.7141370883840217
0.014662908272776642 , 0.7141854782124797
0.014662908272776642 , 0.7142822578693958
0.014662908272776642 , 0.71442742735477
0.014662908272776642 , 0.7144758171832281
0.014662908272776642 , 0.7145000120974571
0.014662908272776642 , 0.7145725968401442
0.014662908272776642 , 0.7146693764970603
0.014662908272776642 , 0.7147419612397474
0.014662908272776642 , 0.7147661561539764
0.014662908272776642 , 0.7148145459824345
0.014662908272776642 , 0.7148871307251216
0.014662908272776642 , 0.7149355205535797
0.014688768781194239 , 0.7149597154678087
0.014688768781194239 , 0.7150323002104958
0.014688768781194239 , 0.7150806900389538
0.014688768781194239 , 0.7152258595243279
0.014688768781194239 , 0.715274249352786
0.014688768781194239 , 0.7153226391812441
0.014688768781194239 , 0.7154436137523893
0.01474048979802943 , 0.7154678086666183
0.01474048979802943 , 0.7156129781519924
0.01474048979802943 , 0.7158065374658247
0.01474048979802943 , 0.7158791222085118
0.01474048979802943 , 0.7159759018654279
0.01474048979802943 , 0.7161694611792602
0.01474048979802943 , 0.7162420459219472
0.014766350306447025 , 0.7163630204930923
0.014766350306447025 , 0.7164114103215504
0.014766350306447025 , 0.7165323848926956
0.014766350306447025 , 0.7165565798069246
0.014766350306447025 , 0.7167259442065278
0.014766350306447025 , 0.7167743340349858
0.014766350306447025 , 0.7168469187776729
0.014766350306447025 , 0.716943698434589
0.014843931831699811 , 0.7169920882630471
0.014843931831699811 , 0.7171130628341923
0.014843931831699811 , 0.7171614526626503
0.014843931831699811 , 0.7171856475768793
0.014921513356952599 , 0.7172824272337954
0.014921513356952599 , 0.7174759865476277
0.014921513356952599 , 0.7175001814618567
0.014921513356952599 , 0.7175485712903148
0.014921513356952599 , 0.7175727662045438
0.014921513356952599 , 0.7176695458614599
0.014921513356952599 , 0.7177179356899179
0.014921513356952599 , 0.717742130604147
0.014921513356952599 , 0.717790520432605
0.014921513356952599 , 0.7179598848322083
0.014921513356952599 , 0.7179840797464373
0.014921513356952599 , 0.7181050543175824
0.014973234373787789 , 0.7181534441460405
0.014973234373787789 , 0.7181776390602695
0.014973234373787789 , 0.7182260288887276
0.014973234373787789 , 0.7183228085456437
0.014973234373787789 , 0.7183470034598727
0.014973234373787789 , 0.7184679780310179
0.014999094882205384 , 0.7185163678594759
0.014999094882205384 , 0.718564757687934
0.01502495539062298 , 0.718613147516392
0.01507667640745817 , 0.718637342430621
0.01507667640745817 , 0.7186615373448502
0.01507667640745817 , 0.7187341220875372
0.01507667640745817 , 0.7188792915729114
0.01507667640745817 , 0.7189518763155984
0.01507667640745817 , 0.7190486559725145
0.01507667640745817 , 0.7190728508867436
0.01507667640745817 , 0.7192906051148049
0.01507667640745817 , 0.7193631898574919
0.01507667640745817 , 0.719387384771721
0.01507667640745817 , 0.719459969514408
0.01507667640745817 , 0.7195083593428662
0.01507667640745817 , 0.7195809440855532
0.01507667640745817 , 0.7197019186566984
0.01507667640745817 , 0.7197261135709274
0.01507667640745817 , 0.7199196728847597
0.015102536915875766 , 0.7199680627132177
0.015102536915875766 , 0.7200164525416758
0.015102536915875766 , 0.7200890372843628
0.015102536915875766 , 0.7203309864266532
0.015154257932710958 , 0.7204035711693402
0.015154257932710958 , 0.7204761559120273
0.015154257932710958 , 0.7205971304831724
0.015154257932710958 , 0.7207906897970047
0.015154257932710958 , 0.7208874694539208
0.015154257932710958 , 0.7209600541966079
0.015205978949546149 , 0.721056833853524
0.015205978949546149 , 0.721129418596211
0.015231839457963744 , 0.7211778084246692
0.015231839457963744 , 0.7213471728242723
0.015231839457963744 , 0.7213713677385014
0.015231839457963744 , 0.7214197575669594
0.015231839457963744 , 0.7214439524811884
0.015231839457963744 , 0.7214923423096465
0.015231839457963744 , 0.7215165372238755
0.015231839457963744 , 0.7215891219665627
0.015231839457963744 , 0.7216859016234788
0.015231839457963744 , 0.7217584863661658
0.015231839457963744 , 0.7218552660230819
0.015231839457963744 , 0.7220004355084562
0.015231839457963744 , 0.7220972151653723
0.015231839457963744 , 0.7222181897365174
0.015231839457963744 , 0.7222907744792044
0.015231839457963744 , 0.7223875541361205
0.015231839457963744 , 0.7224359439645787
0.015231839457963744 , 0.7224843337930367
0.015231839457963744 , 0.7225569185357238
0.015231839457963744 , 0.7226053083641818
0.015231839457963744 , 0.7226295032784109
0.015231839457963744 , 0.722774672763785
0.015231839457963744 , 0.7228956473349302
0.015231839457963744 , 0.7229440371633883
0.015231839457963744 , 0.7230408168203044
0.015283560474798934 , 0.7230650117345334
0.015283560474798934 , 0.7232101812199075
0.015283560474798934 , 0.7232827659625947
0.01530942098321653 , 0.7233553507052818
0.01530942098321653 , 0.7234037405337398
0.01530942098321653 , 0.7234279354479688
0.01530942098321653 , 0.7235247151048849
0.01530942098321653 , 0.723621494761801
0.015335281491634125 , 0.7236940795044882
0.015335281491634125 , 0.7237666642471753
0.015335281491634125 , 0.7239118337325494
0.015335281491634125 , 0.7239602235610074
0.015335281491634125 , 0.7240570032179235
0.015335281491634125 , 0.7241295879606107
0.01536114200005172 , 0.7241537828748397
0.01536114200005172 , 0.7242021727032978
0.01536114200005172 , 0.7243231472744429
0.01536114200005172 , 0.7243715371029009
0.01536114200005172 , 0.7245167065882752
0.01536114200005172 , 0.7245650964167332
0.01536114200005172 , 0.7246134862451913
0.01536114200005172 , 0.7246860709878783
0.01536114200005172 , 0.7248312404732525
0.01536114200005172 , 0.7248554353874815
0.01536114200005172 , 0.7249522150443977
0.01536114200005172 , 0.7250006048728558
0.01536114200005172 , 0.7250731896155428
0.01536114200005172 , 0.7251699692724589
0.01536114200005172 , 0.7251941641866879
0.01536114200005172 , 0.725290943843604
0.01536114200005172 , 0.7255086980716653
0.01536114200005172 , 0.7255328929858944
0.01536114200005172 , 0.7256296726428105
0.01536114200005172 , 0.7256538675570395
0.01536114200005172 , 0.7257264522997265
0.01536114200005172 , 0.7257748421281847
0.01536114200005172 , 0.7259684014420169
0.01536114200005172 , 0.7259925963562459
0.01536114200005172 , 0.726040986184704
0.01536114200005172 , 0.726065181098933
0.01536114200005172 , 0.726113570927391
0.015438723525304508 , 0.72613776584162
0.015438723525304508 , 0.7262829353269943
0.015438723525304508 , 0.7263071302412233
0.015438723525304508 , 0.7263797149839104
0.015438723525304508 , 0.7272023420676974
0.015438723525304508 , 0.7272265369819264
0.015438723525304508 , 0.7273233166388425
0.015438723525304508 , 0.7273475115530715
0.015438723525304508 , 0.7274200962957587
0.015438723525304508 , 0.7274442912099877
0.015438723525304508 , 0.7275894606953618
0.015438723525304508 , 0.727710435266507
0.015438723525304508 , 0.727734630180736
0.015438723525304508 , 0.7278556047518812
0.015490444542139698 , 0.7279281894945683
0.015490444542139698 , 0.7280007742372553
0.015490444542139698 , 0.7282427233795457
0.015490444542139698 , 0.7283153081222327
0.015516305050557294 , 0.7283395030364618
0.015542165558974889 , 0.7283878928649198
0.015542165558974889 , 0.7284362826933779
0.015542165558974889 , 0.7284604776076069
0.015568026067392484 , 0.7286540369214392
0.015568026067392484 , 0.7287266216641262
0.015568026067392484 , 0.7288234013210423
0.015568026067392484 , 0.7288475962352714
0.015568026067392484 , 0.7289201809779584
0.015568026067392484 , 0.7290411555491035
0.015671468101062867 , 0.7291379352060197
0.015671468101062867 , 0.7291863250344778
0.015671468101062867 , 0.7292831046913939
0.015671468101062867 , 0.729428274176768
0.015723189117898058 , 0.7295008589194552
0.015749049626315653 , 0.7295734436621422
0.015749049626315653 , 0.7296460284048293
0.015749049626315653 , 0.7298153928044325
0.015749049626315653 , 0.7298395877186615
0.015749049626315653 , 0.7298879775471196
0.015749049626315653 , 0.7299121724613487
0.015749049626315653 , 0.7299605622898067
0.015749049626315653 , 0.7300573419467228
0.015749049626315653 , 0.7301541216036389
0.015749049626315653 , 0.730250901260555
0.01577491013473325 , 0.7303476809174712
0.015800770643150844 , 0.7303960707459292
0.015800770643150844 , 0.7304928504028453
0.015852491659986034 , 0.7305654351455324
0.01587835216840363 , 0.7305896300597614
0.015904212676821225 , 0.7306622148024485
0.015904212676821225 , 0.7306864097166775
0.015904212676821225 , 0.7307347995451356
0.015904212676821225 , 0.7307831893735937
0.015904212676821225 , 0.7308315792020518
0.015955933693656416 , 0.7308799690305098
0.015955933693656416 , 0.7309041639447388
0.015955933693656416 , 0.7309525537731969
0.015955933693656416 , 0.7311461130870291
0.015981794202074014 , 0.7311703080012582
0.015981794202074014 , 0.7311945029154872
0.015981794202074014 , 0.7312428927439453
0.015981794202074014 , 0.7313638673150904
0.015981794202074014 , 0.7313880622293194
0.01600765471049161 , 0.7314606469720065
0.01600765471049161 , 0.7315090368004645
0.016033515218909205 , 0.7315332317146935
0.016085236235744396 , 0.7315816215431517
0.01611109674416199 , 0.7316058164573807
0.01611109674416199 , 0.7316542062858388
0.01611109674416199 , 0.7317751808569839
0.01611109674416199 , 0.7317993757712129
0.01611109674416199 , 0.7318719605139
0.01611109674416199 , 0.731896155428129
0.01611109674416199 , 0.731944545256587
0.01611109674416199 , 0.7319687401708161
0.01611109674416199 , 0.7320655198277322
0.01611109674416199 , 0.7320897147419613
0.01611109674416199 , 0.7321622994846483
0.01611109674416199 , 0.7322590791415644
0.01611109674416199 , 0.7324042486269386
0.01611109674416199 , 0.7324526384553967
0.01611109674416199 , 0.7324768333696257
0.01611109674416199 , 0.7325736130265418
0.01611109674416199 , 0.7326220028549999
0.01611109674416199 , 0.732718782511916
0.01611109674416199 , 0.7328397570830611
0.01611109674416199 , 0.7329123418257483
0.01611109674416199 , 0.7329365367399773
0.01616281776099718 , 0.7330091214826644
0.01616281776099718 , 0.7330575113111224
0.01616281776099718 , 0.7330817062253514
0.01616281776099718 , 0.7331300960538095
0.01616281776099718 , 0.7332026807964965
0.01616281776099718 , 0.7333236553676418
0.01616281776099718 , 0.7334204350245579
0.01616281776099718 , 0.7334930197672449
0.01616281776099718 , 0.733589799424161
0.01616281776099718 , 0.7336381892526191
0.01616281776099718 , 0.7337349689095353
0.01616281776099718 , 0.7338317485664513
0.016188678269414777 , 0.7339043333091384
0.016188678269414777 , 0.7340736977087416
0.016188678269414777 , 0.7340978926229706
0.016188678269414777 , 0.7341462824514287
0.016188678269414777 , 0.7342430621083448
0.016214538777832372 , 0.7343398417652609
0.016240399286249967 , 0.734388231593719
0.016240399286249967 , 0.734436621422177
0.016240399286249967 , 0.7345092061648641
0.016240399286249967 , 0.7346059858217803
0.016240399286249967 , 0.7347027654786964
0.016240399286249967 , 0.7347511553071544
0.016240399286249967 , 0.7347753502213835
0.016240399286249967 , 0.7348479349640705
0.016240399286249967 , 0.7349447146209866
0.016240399286249967 , 0.7349931044494448
0.016240399286249967 , 0.7350172993636738
0.016240399286249967 , 0.7351624688490479
0.016240399286249967 , 0.735259248505964
0.016240399286249967 , 0.7353076383344221
0.016240399286249967 , 0.7354044179913383
0.016266259794667563 , 0.7354770027340253
0.016266259794667563 , 0.7355011976482544
0.016266259794667563 , 0.7355979773051704
0.016266259794667563 , 0.7356463671336285
0.016266259794667563 , 0.7357431467905446
0.016292120303085158 , 0.7358399264474608
0.016292120303085158 , 0.7358641213616898
0.016292120303085158 , 0.7359125111901478
0.016292120303085158 , 0.7359850959328349
0.016292120303085158 , 0.736033485761293
0.016292120303085158 , 0.7361544603324381
0.016292120303085158 , 0.7362270450751253
0.016292120303085158 , 0.7362754349035833
0.016292120303085158 , 0.7363238247320413
0.016292120303085158 , 0.7363480196462704
0.016317980811502753 , 0.7363964094747284
0.016317980811502753 , 0.7364689942174155
0.016369701828337944 , 0.7364931891316445
0.016447283353590733 , 0.7365415789601026
0.016447283353590733 , 0.7366383586170187
0.016447283353590733 , 0.7366625535312478
0.016447283353590733 , 0.7367109433597058
0.016447283353590733 , 0.7367351382739348
0.016447283353590733 , 0.7368319179308509
0.016447283353590733 , 0.736952892501996
0.016447283353590733 , 0.7369770874162251
0.016447283353590733 , 0.7370738670731413
0.016447283353590733 , 0.7371948416442864
0.016447283353590733 , 0.7372916213012025
0.016447283353590733 , 0.7373400111296605
0.016447283353590733 , 0.7373884009581186
0.016447283353590733 , 0.7374125958723476
0.016447283353590733 , 0.7374851806150348
0.016447283353590733 , 0.7375819602719509
0.016447283353590733 , 0.7376303501004089
0.016447283353590733 , 0.7376545450146379
0.016447283353590733 , 0.7377997145000121
0.016447283353590733 , 0.7378481043284701
0.016447283353590733 , 0.7378964941569283
0.016447283353590733 , 0.7379932738138443
0.016447283353590733 , 0.7380658585565314
0.016447283353590733 , 0.7381626382134475
0.016447283353590733 , 0.7381868331276765
0.016447283353590733 , 0.7382836127845926
0.016447283353590733 , 0.7383561975272798
0.016447283353590733 , 0.7383803924415088
0.016447283353590733 , 0.7384529771841959
0.016447283353590733 , 0.7385013670126539
0.01647314386200833 , 0.738549756841112
0.01647314386200833 , 0.7386465364980281
0.01647314386200833 , 0.7386707314122571
0.01647314386200833 , 0.7387191212407151
0.01647314386200833 , 0.7387917059834023
0.01647314386200833 , 0.7388884856403184
0.01647314386200833 , 0.7390094602114635
0.01647314386200833 , 0.7391788246110668
0.016499004370425924 , 0.7392997991822119
0.016499004370425924 , 0.739420773753357
0.016499004370425924 , 0.7394691635818151
0.016550725387261114 , 0.7394933584960441
0.01657658589567871 , 0.7395417483245021
0.01657658589567871 , 0.7395901381529603
0.01657658589567871 , 0.7396627228956474
0.01668002792934909 , 0.7397111127241054
0.01668002792934909 , 0.7398562822094795
0.01668002792934909 , 0.7399046720379376
0.01673174894618428 , 0.7399530618663956
0.01673174894618428 , 0.7400740364375409
0.016757609454601877 , 0.7401224262659989
0.016757609454601877 , 0.7401466211802279
0.016757609454601877 , 0.740219205922915
0.016757609454601877 , 0.740267595751373
0.016861051488272258 , 0.7402917906656021
0.016861051488272258 , 0.7403401804940601
0.016861051488272258 , 0.7403643754082891
0.016861051488272258 , 0.7404611550652053
0.016861051488272258 , 0.7406063245505795
0.016861051488272258 , 0.7406305194648085
0.016861051488272258 , 0.7408240787786408
0.016861051488272258 , 0.7408966635213278
0.016861051488272258 , 0.7409450533497859
0.016861051488272258 , 0.74109022283516
0.016912772505107452 , 0.7411144177493891
0.016912772505107452 , 0.7412111974063051
0.016912772505107452 , 0.7412595872347633
0.016912772505107452 , 0.7413321719774504
0.016912772505107452 , 0.7413805618059084
0.016912772505107452 , 0.7415015363770535
0.016912772505107452 , 0.7416467058624278
0.016912772505107452 , 0.7417918753478019
0.016964493521942643 , 0.74184026517626
0.016964493521942643 , 0.741864460090489
0.016990354030360238 , 0.741937044833176
0.016990354030360238 , 0.7421547990612374
0.016990354030360238 , 0.7421789939754664
0.016990354030360238 , 0.7422273838039244
0.016990354030360238 , 0.7422515787181534
0.016990354030360238 , 0.7422999685466115
0.016990354030360238 , 0.7423241634608405
0.016990354030360238 , 0.7424209431177566
0.017016214538777833 , 0.7424693329462148
0.017016214538777833 , 0.7424935278604438
0.01704207504719543 , 0.7426386973458179
0.01704207504719543 , 0.7426628922600469
0.017067935555613024 , 0.742759671916963
0.017067935555613024 , 0.7428080617454211
0.017067935555613024 , 0.7428806464881083
0.017067935555613024 , 0.7429774261450243
0.017067935555613024 , 0.7430258159734824
0.01709379606403062 , 0.7430984007161695
0.01709379606403062 , 0.7431709854588565
0.01709379606403062 , 0.7432677651157726
0.01709379606403062 , 0.7432919600300016
0.01709379606403062 , 0.7433403498584598
0.01709379606403062 , 0.7434129346011469
0.01709379606403062 , 0.7434855193438339
0.01709379606403062 , 0.743533909172292
0.01709379606403062 , 0.743606493914979
0.01714551708086581 , 0.7436306888292081
0.01714551708086581 , 0.7436790786576661
0.01714551708086581 , 0.7438242481430404
0.01714551708086581 , 0.7439452227141855
0.01714551708086581 , 0.7439936125426435
0.01714551708086581 , 0.7440420023711016
0.017223098606118595 , 0.7440903921995596
0.017223098606118595 , 0.7441387820280178
0.017223098606118595 , 0.7442113667707048
0.017223098606118595 , 0.7443081464276209
0.01730068013137138 , 0.744356536256079
0.017352401148206575 , 0.744380731170308
0.017352401148206575 , 0.7444775108272241
0.017352401148206575 , 0.7445500955699113
0.017352401148206575 , 0.7445984853983693
0.017352401148206575 , 0.7446226803125983
0.017352401148206575 , 0.7448162396264305
0.017404122165041766 , 0.7448646294548886
0.017404122165041766 , 0.7448888243691176
0.01742998267345936 , 0.7449614091118048
0.01742998267345936 , 0.7450823836829499
0.017455843181876957 , 0.7451307735114079
0.017455843181876957 , 0.745179163339866
0.017455843181876957 , 0.745251748082553
0.017455843181876957 , 0.7453969175679273
0.017455843181876957 , 0.7454211124821563
0.017455843181876957 , 0.7454936972248434
0.017455843181876957 , 0.7455904768817595
0.017455843181876957 , 0.7456388667102175
0.017455843181876957 , 0.7456630616244465
0.017455843181876957 , 0.7457356463671336
0.017455843181876957 , 0.7457598412813626
0.017455843181876957 , 0.7458324260240498
0.017455843181876957 , 0.7458808158525078
0.017455843181876957 , 0.7459050107667369
0.017455843181876957 , 0.7459775955094239
0.017455843181876957 , 0.746025985337882
0.017481703690294552 , 0.7461469599090271
0.017481703690294552 , 0.7461711548232561
0.017481703690294552 , 0.7463163243086304
0.017507564198712147 , 0.7463405192228594
0.017507564198712147 , 0.7463647141370884
0.017533424707129742 , 0.7464856887082335
0.017533424707129742 , 0.7465340785366916
0.017533424707129742 , 0.7468002225932109
0.017533424707129742 , 0.746897002250127
0.017533424707129742 , 0.7469937819070431
0.017533424707129742 , 0.7470663666497303
0.017533424707129742 , 0.7470905615639593
0.017533424707129742 , 0.7471873412208754
0.017533424707129742 , 0.7472115361351044
0.017533424707129742 , 0.7473083157920205
0.017533424707129742 , 0.7473567056204786
0.017533424707129742 , 0.7473809005347076
0.017533424707129742 , 0.7474534852773947
0.017533424707129742 , 0.7475018751058528
0.017533424707129742 , 0.7475744598485399
0.017533424707129742 , 0.7476228496769979
0.017559285215547338 , 0.747671239505456
0.01761100623238253 , 0.747719629333914
0.01761100623238253 , 0.7477922140766011
0.01761100623238253 , 0.7478406039050591
0.01761100623238253 , 0.7479131886477463
0.01761100623238253 , 0.7479615784762043
0.01761100623238253 , 0.7481551377900365
0.01761100623238253 , 0.7482519174469526
0.01761100623238253 , 0.7482761123611816
0.01761100623238253 , 0.7483245021896398
0.01766272724921772 , 0.7483728920180978
0.01766272724921772 , 0.7484696716750139
0.01766272724921772 , 0.7486148411603881
0.01766272724921772 , 0.7487358157315332
0.01766272724921772 , 0.7488325953884494
0.01766272724921772 , 0.7488809852169074
0.01766272724921772 , 0.7489777648738235
0.01766272724921772 , 0.7490261547022816
0.01766272724921772 , 0.7490987394449686
0.01766272724921772 , 0.7491955191018848
0.01766272724921772 , 0.7492922987588009
0.01766272724921772 , 0.7493164936730299
0.01766272724921772 , 0.7494374682441751
0.01766272724921772 , 0.7494616631584041
0.01766272724921772 , 0.7495100529868621
0.01766272724921772 , 0.7495342479010912
0.01766272724921772 , 0.7495826377295493
0.01766272724921772 , 0.7496310275580073
0.01766272724921772 , 0.7496794173864654
0.01766272724921772 , 0.7497036123006944
0.01766272724921772 , 0.7498003919576105
0.01766272724921772 , 0.7498729767002976
0.01766272724921772 , 0.7499213665287556
0.01766272724921772 , 0.7499939512714427
0.01766272724921772 , 0.7501391207568169
0.01766272724921772 , 0.750211705499504
0.01766272724921772 , 0.7503084851564201
0.01766272724921772 , 0.7503568749848781
0.01766272724921772 , 0.7504052648133362
0.01766272724921772 , 0.7504294597275653
0.017688587757635314 , 0.7505262393844814
0.017740308774470505 , 0.7506230190413975
0.017792029791305695 , 0.7506472139556265
0.017792029791305695 , 0.7506956037840846
0.017792029791305695 , 0.7507681885267716
0.017792029791305695 , 0.7508165783552297
0.017792029791305695 , 0.7508407732694587
0.017792029791305695 , 0.7508891630979169
0.017792029791305695 , 0.75105852749752
0.017817890299723294 , 0.7511311122402071
0.017817890299723294 , 0.7511795020686651
0.017817890299723294 , 0.7512520868113522
0.01789547182497608 , 0.7512762817255813
0.017973053350228866 , 0.7513730613824974
0.018076495383899247 , 0.7513972562967264
0.018076495383899247 , 0.7514214512109555
0.018076495383899247 , 0.7515182308678716
0.018154076909152033 , 0.7515908156105586
0.018154076909152033 , 0.7516634003532457
0.018154076909152033 , 0.7517117901817038
0.018154076909152033 , 0.751905349495536
0.018154076909152033 , 0.7519295444097651
0.018154076909152033 , 0.7520021291524521
0.018154076909152033 , 0.7520505189809102
0.018154076909152033 , 0.7521231037235973
0.018154076909152033 , 0.7521956884662844
0.018154076909152033 , 0.7522440782947425
0.018154076909152033 , 0.7523650528658876
0.018154076909152033 , 0.7524134426943456
0.01823165843440482 , 0.7524860274370327
0.01823165843440482 , 0.7525344172654908
0.01823165843440482 , 0.7526070020081779
0.01823165843440482 , 0.7526311969224069
0.01823165843440482 , 0.752727976579323
0.01823165843440482 , 0.752752171493552
0.01823165843440482 , 0.7528489511504681
0.01823165843440482 , 0.7529941206358424
0.01823165843440482 , 0.7530909002927585
0.01823165843440482 , 0.7531634850354455
0.01823165843440482 , 0.7532602646923616
0.01823165843440482 , 0.7533812392635069
0.01823165843440482 , 0.7534296290919649
0.01823165843440482 , 0.75355060366311
0.01823165843440482 , 0.7536231884057971
0.01823165843440482 , 0.7536473833200261
0.01823165843440482 , 0.7536957731484842
0.01823165843440482 , 0.7537441629769422
0.01823165843440482 , 0.7538651375480874
0.01823165843440482 , 0.7538893324623164
0.01823165843440482 , 0.7540345019476906
0.01823165843440482 , 0.7541070866903777
0.01823165843440482 , 0.7542280612615229
0.018335100468075204 , 0.7542764510899809
0.018335100468075204 , 0.754349035832668
0.018335100468075204 , 0.754373230746897
0.018335100468075204 , 0.7544458154895841
0.018335100468075204 , 0.7545425951465002
0.018335100468075204 , 0.7545667900607292
0.018335100468075204 , 0.7546635697176454
0.018335100468075204 , 0.7547119595461034
0.018335100468075204 , 0.7549297137741646
0.018335100468075204 , 0.7550748832595389
0.018335100468075204 , 0.7551232730879969
0.018335100468075204 , 0.755195857830684
0.018335100468075204 , 0.7552926374876001
0.018335100468075204 , 0.7553894171445162
0.018386821484910394 , 0.7554136120587452
0.018386821484910394 , 0.7554620018872034
0.018386821484910394 , 0.7555587815441194
0.018386821484910394 , 0.7557039510294936
0.018386821484910394 , 0.7558007306864097
0.018438542501745585 , 0.7558491205148677
0.018438542501745585 , 0.7559217052575549
0.018438542501745585 , 0.7559700950860129
0.018438542501745585 , 0.755994290000242
0.018438542501745585 , 0.7560426798287
0.018438542501745585 , 0.7562362391425322
0.018438542501745585 , 0.7562604340567612
0.018438542501745585 , 0.7563572137136774
0.018438542501745585 , 0.7564781882848225
0.01846440301016318 , 0.7565507730275096
0.01846440301016318 , 0.7566475526844257
0.01846440301016318 , 0.7566717475986547
0.01846440301016318 , 0.7567201374271129
0.01846440301016318 , 0.7567927221697999
0.01846440301016318 , 0.756841111998258
0.01846440301016318 , 0.7569620865694031
0.01846440301016318 , 0.7570588662263192
0.01846440301016318 , 0.7572282306259225
0.01846440301016318 , 0.7572766204543805
0.01846440301016318 , 0.7574217899397546
0.01846440301016318 , 0.7574701797682127
0.01846440301016318 , 0.7575669594251289
0.01846440301016318 , 0.7575911543393579
0.01846440301016318 , 0.757736323824732
0.01846440301016318 , 0.7577605187389611
0.01846440301016318 , 0.7578572983958772
0.01846440301016318 , 0.7579056882243352
0.01846440301016318 , 0.7579540780527934
0.01846440301016318 , 0.7579782729670224
0.01846440301016318 , 0.7580750526239385
0.018671287077503942 , 0.7581476373666255
0.018671287077503942 , 0.7581960271950836
0.018671287077503942 , 0.7582202221093126
0.018671287077503942 , 0.7583411966804577
0.018671287077503942 , 0.7584137814231449
0.018671287077503942 , 0.7584621712516029
0.018671287077503942 , 0.75853475599429
0.018671287077503942 , 0.7585831458227481
0.018671287077503942 , 0.7586073407369771
0.018671287077503942 , 0.7586799254796642
0.018671287077503942 , 0.7587041203938932
0.018671287077503942 , 0.7587767051365802
0.018671287077503942 , 0.7588250949650384
0.018671287077503942 , 0.7588492898792674
0.018671287077503942 , 0.7588976797077255
0.018671287077503942 , 0.7589460695361835
0.018671287077503942 , 0.7589944593646416
0.018671287077503942 , 0.7590670441073286
0.018671287077503942 , 0.7591638237642447
0.018671287077503942 , 0.7592606034211609
0.018671287077503942 , 0.7592847983353899
0.018671287077503942 , 0.759357383078077
0.018671287077503942 , 0.7594541627349931
0.018671287077503942 , 0.7594783576492221
0.018671287077503942 , 0.7595751373061382
0.018671287077503942 , 0.7597203067915125
0.018671287077503942 , 0.7598170864484285
0.018671287077503942 , 0.7598896711911156
0.018671287077503942 , 0.7599622559338027
0.018671287077503942 , 0.7600348406764899
0.018671287077503942 , 0.760155815247635
0.018671287077503942 , 0.760204205076093
0.018671287077503942 , 0.7602767898187801
0.018671287077503942 , 0.7603009847330091
0.018671287077503942 , 0.7603977643899252
0.018671287077503942 , 0.7604219593041542
0.018671287077503942 , 0.7604703491326124
0.018671287077503942 , 0.7604945440468414
0.018671287077503942 , 0.7605913237037575
0.018671287077503942 , 0.7607364931891316
0.018671287077503942 , 0.7607606881033607
0.018671287077503942 , 0.7608574677602767
0.018800589619591922 , 0.7608816626745059
0.018800589619591922 , 0.760978442331422
0.018904031653262304 , 0.76102683215988
0.018904031653262304 , 0.761051027074109
0.018904031653262304 , 0.7611236118167961
0.018904031653262304 , 0.7611478067310251
0.018904031653262304 , 0.7611961965594832
0.018904031653262304 , 0.7612203914737122
0.018904031653262304 , 0.7612929762163994
0.018904031653262304 , 0.7613171711306284
0.018904031653262304 , 0.7614139507875445
0.018904031653262304 , 0.7614381457017735
0.018955752670097494 , 0.7614865355302316
0.01903333419535028 , 0.7615349253586896
0.01903333419535028 , 0.7615591202729186
0.01903333419535028 , 0.7616075101013767
0.019110915720603066 , 0.7616558999298347
0.019110915720603066 , 0.7617526795867509
0.019110915720603066 , 0.7617768745009799
0.01913677622902066 , 0.761897849072125
0.01921435775427345 , 0.7620430185574992
0.01921435775427345 , 0.7620914083859572
0.01921435775427345 , 0.7621881880428734
0.01921435775427345 , 0.7622607727855605
0.01921435775427345 , 0.7622849676997895
0.01921435775427345 , 0.7623333575282476
0.01921435775427345 , 0.7624059422709346
0.01921435775427345 , 0.7624301371851637
0.01921435775427345 , 0.7625269168420798
0.01921435775427345 , 0.7625511117563089
0.01921435775427345 , 0.7626236964989959
0.01921435775427345 , 0.762672086327454
0.01921435775427345 , 0.7627688659843701
0.01921435775427345 , 0.7627930608985991
0.01921435775427345 , 0.7628898405555152
0.01926607877110864 , 0.7629382303839732
0.01926607877110864 , 0.7629866202124314
0.01926607877110864 , 0.7630833998693475
0.019317799787943832 , 0.7631075947835765
0.019317799787943832 , 0.7631559846120346
0.019317799787943832 , 0.7632285693547216
0.019317799787943832 , 0.7632769591831797
0.019317799787943832 , 0.7633011540974087
0.019317799787943832 , 0.7633737388400959
0.019317799787943832 , 0.7633979337543249
0.019317799787943832 , 0.7634463235827829
0.019317799787943832 , 0.76351890832547
0.019317799787943832 , 0.7635672981539281
0.019317799787943832 , 0.7635914930681571
0.019317799787943832 , 0.7636882727250732
0.019395381313196618 , 0.7637124676393022
0.01944710233003181 , 0.7637850523819893
0.01944710233003181 , 0.7638092472962184
0.019472962838449404 , 0.7638818320389055
0.019472962838449404 , 0.7639302218673635
0.019472962838449404 , 0.7640753913527376
0.019472962838449404 , 0.7641237811811957
0.019472962838449404 , 0.7641721710096537
0.01955054436370219 , 0.7642205608381119
0.01955054436370219 , 0.7644625099804021
0.01955054436370219 , 0.7645350947230892
0.01955054436370219 , 0.7645834845515472
0.01955054436370219 , 0.7646076794657763
0.01955054436370219 , 0.7647286540369215
0.01955054436370219 , 0.7647770438653795
0.01955054436370219 , 0.7648254336938376
0.01955054436370219 , 0.7648496286080666
0.01955054436370219 , 0.7648980184365246
0.01955054436370219 , 0.7649222133507537
0.01955054436370219 , 0.7649706031792117
0.01955054436370219 , 0.7650431879218988
0.019576404872119785 , 0.7650915777503569
0.019576404872119785 , 0.7652367472357311
0.019576404872119785 , 0.7653093319784181
0.019576404872119785 , 0.7653577218068762
0.019576404872119785 , 0.7653819167211052
0.019628125888954975 , 0.7655270862064794
0.019628125888954975 , 0.7655754760349375
0.019628125888954975 , 0.7656480607776246
0.019628125888954975 , 0.7656964506060826
0.019628125888954975 , 0.7657932302629987
0.019628125888954975 , 0.7658416200914567
0.019628125888954975 , 0.7659142048341439
0.019628125888954975 , 0.765986789576831
0.019628125888954975 , 0.766059374319518
0.019628125888954975 , 0.7660835692337471
0.019628125888954975 , 0.7661561539764341
0.019628125888954975 , 0.7662045438048922
0.019628125888954975 , 0.7662771285475793
0.019628125888954975 , 0.7663497132902664
0.019628125888954975 , 0.7663981031187245
0.019628125888954975 , 0.7664222980329535
0.01965398639737257 , 0.7664706878614115
0.01965398639737257 , 0.7665432726040986
0.01965398639737257 , 0.7666884420894728
0.01965398639737257 , 0.7667126370037018
0.019757428431042955 , 0.7667610268321599
0.01983500995629574 , 0.7667852217463889
0.01983500995629574 , 0.766857806489076
0.01983500995629574 , 0.7669303912317631
0.01983500995629574 , 0.7669787810602211
0.01983500995629574 , 0.7670513658029082
0.019860870464713336 , 0.7670755607171372
0.019860870464713336 , 0.7671239505455953
0.019860870464713336 , 0.7671965352882824
0.019860870464713336 , 0.7672449251167405
0.019860870464713336 , 0.7672933149451985
0.019860870464713336 , 0.7673658996878856
0.019860870464713336 , 0.7674384844305727
0.019912591481548527 , 0.7674626793448017
0.019912591481548527 , 0.7675594590017178
0.019912591481548527 , 0.7675836539159469
0.019912591481548527 , 0.767632043744405
0.019912591481548527 , 0.767656238658634
0.019912591481548527 , 0.7677530183155501
0.019912591481548527 , 0.7678497979724662
0.019912591481548527 , 0.7678739928866952
0.019912591481548527 , 0.7679465776293823
0.019912591481548527 , 0.7679949674578403
0.019912591481548527 , 0.7680191623720694
0.019912591481548527 , 0.7680675522005275
0.019938451989966122 , 0.7681401369432146
0.019938451989966122 , 0.7681643318574436
0.019938451989966122 , 0.7682127216859016
0.019990173006801313 , 0.7683095013428177
0.0200677545320541 , 0.7684304759139629
0.0200677545320541 , 0.768478865742421
0.0200677545320541 , 0.768551450485108
0.02011947554888929 , 0.7685756453993371
0.020171196565724483 , 0.7685998403135661
0.020171196565724483 , 0.7686966199704822
0.020171196565724483 , 0.7687692047131693
0.020171196565724483 , 0.7688417894558564
0.020171196565724483 , 0.7688901792843145
0.020171196565724483 , 0.7689143741985435
0.020171196565724483 , 0.7689869589412306
0.020171196565724483 , 0.7690837385981467
0.020171196565724483 , 0.7692772979119789
0.020171196565724483 , 0.7693982724831241
0.020171196565724483 , 0.7694708572258111
0.020171196565724483 , 0.7695434419684982
0.020171196565724483 , 0.7695918317969562
0.020171196565724483 , 0.7696886114538724
0.02019705707414208 , 0.7697128063681015
0.02019705707414208 , 0.7697853911107885
0.02019705707414208 , 0.7698821707677046
0.02019705707414208 , 0.7699063656819336
0.02019705707414208 , 0.7700031453388497
0.02019705707414208 , 0.7700273402530788
0.02019705707414208 , 0.7700757300815368
0.02024877809097727 , 0.770124119909995
0.020274638599394865 , 0.770172509738453
0.020274638599394865 , 0.7703660690522852
0.020326359616230055 , 0.7703902639665142
0.020326359616230055 , 0.7704144588807432
0.020326359616230055 , 0.7704870436234303
0.020326359616230055 , 0.7707289927657206
0.020326359616230055 , 0.7708015775084077
0.020326359616230055 , 0.7708983571653238
0.02040394114148284 , 0.770946746993782
0.02040394114148284 , 0.770970941908011
0.02040394114148284 , 0.7710677215649271
0.02040394114148284 , 0.7711161113933851
0.02040394114148284 , 0.7711645012218432
0.02040394114148284 , 0.7712128910503012
0.02040394114148284 , 0.7712612808787593
0.02040394114148284 , 0.7712854757929883
0.02040394114148284 , 0.7713338656214463
0.02040394114148284 , 0.7715516198495076
0.020507383175153222 , 0.7716000096779657
0.020533243683570818 , 0.7716242045921947
0.020559104191988413 , 0.7717209842491108
0.020559104191988413 , 0.771817763906027
0.02058496470040601 , 0.7720113232198592
0.02058496470040601 , 0.7720597130483172
0.02058496470040601 , 0.7720839079625462
0.02058496470040601 , 0.7721322977910043
0.02058496470040601 , 0.7722048825336915
0.02058496470040601 , 0.7722774672763785
0.02058496470040601 , 0.7723258571048366
0.02058496470040601 , 0.7723984418475236
0.02058496470040601 , 0.7725678062471268
0.02058496470040601 , 0.7728097553894171
0.02058496470040601 , 0.7728823401321042
0.02058496470040601 , 0.7729307299605623
0.020610825208823607 , 0.7729549248747913
0.020610825208823607 , 0.7729791197890203
0.020688406734076393 , 0.7730275096174785
0.020688406734076393 , 0.7731242892743945
0.020688406734076393 , 0.7731484841886236
0.020688406734076393 , 0.7733178485882267
0.020688406734076393 , 0.773463018073601
0.020688406734076393 , 0.77348721298783
0.020688406734076393 , 0.7736323824732041
0.020688406734076393 , 0.7736807723016622
0.020714267242493988 , 0.7737291621301202
0.020740127750911583 , 0.7737775519585783
0.020740127750911583 , 0.7738501367012653
0.020740127750911583 , 0.7739227214439525
0.020740127750911583 , 0.7739711112724106
0.020740127750911583 , 0.7740436960150976
0.020740127750911583 , 0.7741404756720137
0.020740127750911583 , 0.7742130604147008
0.020740127750911583 , 0.7742614502431588
0.02081770927616437 , 0.774285645157388
0.02081770927616437 , 0.774309840071617
0.02081770927616437 , 0.774358229900075
0.02081770927616437 , 0.7744308146427621
0.02081770927616437 , 0.7745517892139072
0.02081770927616437 , 0.7746001790423653
0.02081770927616437 , 0.7746485688708233
0.02081770927616437 , 0.7746727637850523
0.02081770927616437 , 0.7748179332704266
0.02081770927616437 , 0.7748421281846556
0.02081770927616437 , 0.7748905180131136
0.02081770927616437 , 0.7749147129273427
0.02081770927616437 , 0.7749631027558007
0.02081770927616437 , 0.7750114925842588
0.02081770927616437 , 0.7750840773269458
0.02081770927616437 , 0.775132467155404
0.02081770927616437 , 0.775156662069633
0.02081770927616437 , 0.7752534417265491
0.02081770927616437 , 0.7753744162976942
0.020843569784581965 , 0.7754228061261523
0.020843569784581965 , 0.7754953908688393
0.020843569784581965 , 0.7755437806972975
0.020843569784581965 , 0.7755921705257555
0.020843569784581965 , 0.7756405603542136
0.020843569784581965 , 0.7756647552684426
0.020843569784581965 , 0.7757615349253587
0.02086943029299956 , 0.7758099247538167
0.02086943029299956 , 0.7758825094965038
0.02086943029299956 , 0.7759308993249618
0.020895290801417155 , 0.77597928915342
0.020895290801417155 , 0.776027678981878
0.020895290801417155 , 0.7761002637245651
0.020895290801417155 , 0.7761244586387941
0.020947011818252346 , 0.7762212382957102
0.02097287232666994 , 0.7762454332099392
0.02097287232666994 , 0.7763422128668553
0.02097287232666994 , 0.7764147976095425
0.02097287232666994 , 0.7764631874380006
0.020998732835087536 , 0.7764873823522296
0.020998732835087536 , 0.7765599670949167
0.020998732835087536 , 0.7766083569233747
0.020998732835087536 , 0.7766809416660618
0.020998732835087536 , 0.7767535264087488
0.020998732835087536 , 0.7768986958941231
0.020998732835087536 , 0.7769954755510392
0.020998732835087536 , 0.7771406450364133
0.020998732835087536 , 0.7771890348648715
0.020998732835087536 , 0.7772858145217875
0.020998732835087536 , 0.7773342043502456
0.020998732835087536 , 0.7773825941787036
0.02102459334350513 , 0.7774551789213907
0.02102459334350513 , 0.7775519585783068
0.02102459334350513 , 0.777600348406765
0.021076314360340326 , 0.777624543320994
0.02110217486875792 , 0.777672933149452
0.02110217486875792 , 0.7777213229779101
0.02110217486875792 , 0.7777697128063681
0.02110217486875792 , 0.7778181026348262
0.02110217486875792 , 0.7778906873775132
0.02110217486875792 , 0.7779390772059713
0.02110217486875792 , 0.7779874670344293
0.02110217486875792 , 0.7780116619486583
0.02110217486875792 , 0.7780842466913455
0.02110217486875792 , 0.7781326365198036
0.02110217486875792 , 0.7782052212624906
0.02110217486875792 , 0.7782536110909487
0.02110217486875792 , 0.7783987805763228
0.021128035377175516 , 0.7784229754905518
0.021128035377175516 , 0.778447170404781
0.021128035377175516 , 0.778495560233239
0.021128035377175516 , 0.7786891195470712
0.021128035377175516 , 0.7787375093755292
0.02115389588559311 , 0.7787617042897583
0.021179756394010707 , 0.7787858992039873
0.021179756394010707 , 0.7788100941182163
0.021179756394010707 , 0.7789068737751325
0.021179756394010707 , 0.7789552636035906
0.021179756394010707 , 0.7789794585178196
0.021179756394010707 , 0.7790278483462776
0.021179756394010707 , 0.7791004330889647
0.021179756394010707 , 0.7791488229174227
0.021179756394010707 , 0.7792214076601098
0.021179756394010707 , 0.7792456025743388
0.021179756394010707 , 0.779318187317026
0.021179756394010707 , 0.7793665771454841
0.021179756394010707 , 0.7794391618881711
0.021179756394010707 , 0.7795359415450872
0.021179756394010707 , 0.7796327212020033
0.021179756394010707 , 0.7796569161162323
0.021283198427681088 , 0.7797295008589195
0.021283198427681088 , 0.7798746703442936
0.021283198427681088 , 0.7799472550869807
0.021283198427681088 , 0.7799956449154388
0.021360779952933874 , 0.7800198398296678
0.021360779952933874 , 0.780116619486584
0.021360779952933874 , 0.780189204229271
0.02143836147818666 , 0.7802133991435001
0.02143836147818666 , 0.7802617889719581
0.02143836147818666 , 0.7803101788004162
0.02143836147818666 , 0.7803585686288742
0.02143836147818666 , 0.7804311533715613
0.02143836147818666 , 0.7805279330284774
0.02143836147818666 , 0.7806005177711645
0.02143836147818666 , 0.7806247126853936
0.02143836147818666 , 0.7807214923423097
0.02143836147818666 , 0.7807456872565387
0.02143836147818666 , 0.7808666618276838
0.02143836147818666 , 0.780939246570371
0.02143836147818666 , 0.780987636398829
0.021541803511857045 , 0.7810844160557451
0.021541803511857045 , 0.7811328058842031
0.021541803511857045 , 0.7811570007984322
0.021541803511857045 , 0.7812295855411192
0.021541803511857045 , 0.7812779753695773
0.021541803511857045 , 0.7813021702838063
0.021541803511857045 , 0.7814473397691806
0.021541803511857045 , 0.7815199245118676
0.021541803511857045 , 0.7815925092545547
0.021541803511857045 , 0.7816408990830127
0.021541803511857045 , 0.7817376787399288
0.021541803511857045 , 0.781786068568387
0.02156766402027464 , 0.781810263482616
0.02156766402027464 , 0.781834458396845
0.02156766402027464 , 0.7818828482253031
0.02156766402027464 , 0.7819796278822192
0.02156766402027464 , 0.7820280177106772
0.02156766402027464 , 0.7820522126249062
0.02156766402027464 , 0.7821489922818223
0.02156766402027464 , 0.7821973821102804
0.02156766402027464 , 0.7822215770245095
0.02156766402027464 , 0.7822699668529675
0.02156766402027464 , 0.7823425515956546
0.02156766402027464 , 0.7823909414241127
0.021593524528692235 , 0.7824635261667997
0.02167110605394502 , 0.7825603058237158
0.02172282707078021 , 0.782608695652174
0.02172282707078021 , 0.782632890566403
0.02172282707078021 , 0.7827296702233191
0.02172282707078021 , 0.7827780600517771
0.02172282707078021 , 0.7828748397086932
0.02172282707078021 , 0.7828990346229222
0.02172282707078021 , 0.7829474244513803
0.021774548087615402 , 0.7829958142798383
0.021774548087615402 , 0.7830200091940674
0.021774548087615402 , 0.7830683990225255
0.021774548087615402 , 0.7831893735936706
0.021774548087615402 , 0.7832619583363577
0.021774548087615402 , 0.7833103481648157
0.021774548087615402 , 0.7833587379932738
0.021774548087615402 , 0.78345551765019
0.021826269104450593 , 0.783479712564419
0.021826269104450593 , 0.7835281023928771
0.021826269104450593 , 0.7836490769640222
0.021826269104450593 , 0.7837942464493963
0.021826269104450593 , 0.7838184413636253
0.021826269104450593 , 0.7838910261063124
0.021826269104450593 , 0.7839878057632286
0.021877990121285783 , 0.7840361955916866
0.021877990121285783 , 0.7840845854201447
0.021877990121285783 , 0.7841329752486027
0.021877990121285783 , 0.784278144733977
0.021877990121285783 , 0.784326534562435
0.021877990121285783 , 0.784350729476664
0.021877990121285783 , 0.7844475091335801
0.021877990121285783 , 0.7844958989620382
0.021877990121285783 , 0.7845442887904962
0.021877990121285783 , 0.7848346277612446
0.021877990121285783 , 0.7848588226754736
0.021877990121285783 , 0.7849072125039317
0.021877990121285783 , 0.7849556023323897
0.021877990121285783 , 0.7850039921608478
0.021877990121285783 , 0.7850281870750768
0.021877990121285783 , 0.7850765769035348
0.021877990121285783 , 0.785149161646222
0.021877990121285783 , 0.7853427209600542
0.021877990121285783 , 0.7855604751881154
0.021877990121285783 , 0.7856814497592606
0.021929711138120974 , 0.7857782294161767
0.021929711138120974 , 0.7858992039873218
0.021929711138120974 , 0.7859475938157799
0.021929711138120974 , 0.785995983644238
0.021929711138120974 , 0.7860201785584671
0.02195557164653857 , 0.7860443734726961
0.02195557164653857 , 0.7861895429580702
0.02195557164653857 , 0.7862137378722992
0.02195557164653857 , 0.7863589073576734
0.02195557164653857 , 0.7863831022719024
0.02195557164653857 , 0.7864314921003605
0.021981432154956168 , 0.7865282717572766
0.021981432154956168 , 0.7865766615857347
0.021981432154956168 , 0.7866008564999637
0.021981432154956168 , 0.7866734412426508
0.021981432154956168 , 0.7867702208995669
0.021981432154956168 , 0.7867944158137959
0.021981432154956168 , 0.7868670005564831
0.021981432154956168 , 0.7869153903849411
0.021981432154956168 , 0.7869637802133992
0.021981432154956168 , 0.7869879751276282
0.021981432154956168 , 0.7870605598703153
0.021981432154956168 , 0.7871089496987733
0.02203315317179136 , 0.7871331446130023
0.02203315317179136 , 0.7872783140983766
0.02203315317179136 , 0.7873750937552927
0.02203315317179136 , 0.7874476784979797
0.02203315317179136 , 0.7874960683264378
0.02203315317179136 , 0.7875202632406668
0.02203315317179136 , 0.7876170428975829
0.02203315317179136 , 0.787665432726041
0.02203315317179136 , 0.7878589920398732
0.022059013680208954 , 0.7878831869541022
0.02208487418862655 , 0.7881009411821636
0.02208487418862655 , 0.7881977208390796
0.02208487418862655 , 0.7882461106675377
0.022110734697044145 , 0.7882703055817667
0.022110734697044145 , 0.7883428903244538
0.022110734697044145 , 0.7884396699813699
0.022110734697044145 , 0.7884638648955989
0.022110734697044145 , 0.788512254724057
0.022110734697044145 , 0.7885364496382861
0.022110734697044145 , 0.7886332292952022
0.02213659520546174 , 0.7886574242094312
0.02213659520546174 , 0.7887542038663473
0.02213659520546174 , 0.7888025936948053
0.02213659520546174 , 0.7888751784374924
0.02213659520546174 , 0.7889477631801796
0.02213659520546174 , 0.7889961530086376
0.02213659520546174 , 0.7890203479228666
0.02213659520546174 , 0.7890929326655537
0.02213659520546174 , 0.7891897123224698
0.02213659520546174 , 0.7892139072366988
0.02213659520546174 , 0.7892622970651569
0.02213659520546174 , 0.7892864919793859
0.02213659520546174 , 0.789334881807844
0.02213659520546174 , 0.7894316614647601
0.02213659520546174 , 0.7895042462074472
0.02213659520546174 , 0.7895526360359052
0.02213659520546174 , 0.7896252207785923
0.02213659520546174 , 0.7897220004355084
0.022214176730714526 , 0.7897703902639666
0.022214176730714526 , 0.7898671699208827
0.02224003723913212 , 0.7899155597493407
0.02224003723913212 , 0.7899639495777987
0.02224003723913212 , 0.7899881444920278
0.02224003723913212 , 0.7900607292347148
0.02224003723913212 , 0.7900849241489439
0.02224003723913212 , 0.7901817038058601
0.02224003723913212 , 0.7903268732912342
0.02224003723913212 , 0.7904720427766083
0.02224003723913212 , 0.7905930173477536
0.022317618764384907 , 0.7906897970046696
0.022317618764384907 , 0.7907139919188987
0.022317618764384907 , 0.7907623817473567
0.022317618764384907 , 0.7908349664900438
0.022317618764384907 , 0.7908591614042728
0.022421060798055288 , 0.7909075512327309
0.022421060798055288 , 0.7909559410611889
0.022421060798055288 , 0.7910527207181051
0.022421060798055288 , 0.7911736952892502
0.022446921306472887 , 0.7913188647746243
0.022446921306472887 , 0.7913430596888534
0.022446921306472887 , 0.7914156444315404
0.022446921306472887 , 0.7914398393457696
0.022446921306472887 , 0.7914882291742276
0.022498642323308077 , 0.7915124240884566
0.022498642323308077 , 0.7915850088311437
0.022498642323308077 , 0.7916092037453727
0.022524502831725673 , 0.7916333986596018
0.022524502831725673 , 0.7916575935738308
0.022524502831725673 , 0.7917543732307469
0.022524502831725673 , 0.7919237376303501
0.022550363340143268 , 0.7919721274588082
0.022550363340143268 , 0.7919963223730372
0.022550363340143268 , 0.7920447122014952
0.022576223848560863 , 0.7921172969441823
0.022576223848560863 , 0.7921656867726404
0.02260208435697846 , 0.7921898816868694
0.02260208435697846 , 0.7922624664295566
0.02260208435697846 , 0.7923592460864726
0.02260208435697846 , 0.7924076359149307
0.02260208435697846 , 0.7924560257433887
0.02260208435697846 , 0.7925286104860758
0.02260208435697846 , 0.7925770003145339
0.02260208435697846 , 0.7926495850572209
0.02260208435697846 , 0.79267377997145
0.02260208435697846 , 0.7927705596283661
0.02260208435697846 , 0.7928915341995113
0.02260208435697846 , 0.7929883138564274
0.02260208435697846 , 0.7930125087706564
0.02260208435697846 , 0.7930850935133434
0.022627944865396054 , 0.7931818731702596
0.022627944865396054 , 0.7932302629987177
0.022627944865396054 , 0.7932786528271757
0.022627944865396054 , 0.7934238223125499
0.022627944865396054 , 0.7934964070552369
0.022627944865396054 , 0.793520601969466
0.022627944865396054 , 0.7936173816263822
0.022627944865396054 , 0.7936657714548402
0.022627944865396054 , 0.7937141612832983
0.022627944865396054 , 0.7937383561975273
0.022627944865396054 , 0.7938351358544434
0.022627944865396054 , 0.7938835256829014
0.022627944865396054 , 0.7939077205971304
0.022627944865396054 , 0.7939561104255886
0.02270552639064884 , 0.7939803053398176
0.022731386899066435 , 0.7940528900825047
0.022731386899066435 , 0.7941012799109627
0.022731386899066435 , 0.7941980595678788
0.022731386899066435 , 0.7942222544821078
0.022731386899066435 , 0.7942948392247949
0.022731386899066435 , 0.7943674239674821
0.022731386899066435 , 0.7944642036243982
0.022731386899066435 , 0.7945125934528562
0.022731386899066435 , 0.7946093731097723
0.022731386899066435 , 0.7947545425951466
0.022731386899066435 , 0.7947787375093756
0.022731386899066435 , 0.7948755171662917
0.022731386899066435 , 0.7949239069947497
0.022731386899066435 , 0.7949964917374368
0.022731386899066435 , 0.7950448815658948
0.022731386899066435 , 0.7951174663085819
0.022731386899066435 , 0.7951416612228109
0.022731386899066435 , 0.795190051051269
0.022731386899066435 , 0.7952384408797271
0.022731386899066435 , 0.7954561951077883
0.022731386899066435 , 0.7955287798504754
0.022731386899066435 , 0.7956013645931626
0.022731386899066435 , 0.7956497544216206
0.022731386899066435 , 0.7957465340785367
0.02275724740748403 , 0.7957707289927657
0.02275724740748403 , 0.7957949239069948
0.02275724740748403 , 0.7959400933923689
0.02275724740748403 , 0.7960852628777431
0.02275724740748403 , 0.7961336527062012
0.02275724740748403 , 0.7962062374488883
0.02275724740748403 , 0.7962788221915753
0.02275724740748403 , 0.7963272120200334
0.02275724740748403 , 0.7964239916769495
0.022783107915901626 , 0.7965207713338657
0.022834828932736816 , 0.7965691611623237
0.022834828932736816 , 0.7966175509907817
0.022834828932736816 , 0.7966659408192398
0.022834828932736816 , 0.7966901357334688
0.022834828932736816 , 0.796835305218843
0.022834828932736816 , 0.7969320848757591
0.022834828932736816 , 0.7969562797899882
0.022834828932736816 , 0.7970288645326752
0.022834828932736816 , 0.7970772543611333
0.02298999198324239 , 0.7971256441895913
0.02298999198324239 , 0.7971982289322784
0.02298999198324239 , 0.7972950085891946
0.023015852491659987 , 0.7973433984176526
0.023015852491659987 , 0.7973675933318817
0.023015852491659987 , 0.7974401780745687
0.023015852491659987 , 0.7974643729887978
0.023015852491659987 , 0.7975611526457139
0.023015852491659987 , 0.7976095424741719
0.023093434016912773 , 0.797682127216859
0.023093434016912773 , 0.7977789068737752
0.023093434016912773 , 0.7978031017880042
0.023093434016912773 , 0.7978756865306913
0.023093434016912773 , 0.7980450509302944
0.023093434016912773 , 0.7980934407587525
0.023119294525330368 , 0.7981176356729816
0.023145155033747963 , 0.7981902204156687
0.023145155033747963 , 0.7982144153298977
0.023145155033747963 , 0.7983111949868138
0.023248597067418345 , 0.7983595848152718
0.023248597067418345 , 0.7984805593864169
0.023300318084253535 , 0.7985773390433331
0.023300318084253535 , 0.7986015339575622
0.023300318084253535 , 0.7986499237860202
0.023300318084253535 , 0.7986741187002492
0.023300318084253535 , 0.7987467034429363
0.023300318084253535 , 0.7987708983571653
0.023300318084253535 , 0.7988676780140814
0.023300318084253535 , 0.7989160678425395
0.023300318084253535 , 0.7990612373279137
0.023300318084253535 , 0.7991096271563717
0.023377899609506324 , 0.7992306017275169
0.023377899609506324 , 0.7992789915559749
0.023377899609506324 , 0.799351576298662
0.023377899609506324 , 0.79939996612712
0.023533062660011896 , 0.7994967457840362
0.023533062660011896 , 0.7995209406982652
0.023533062660011896 , 0.7995693305267233
0.023533062660011896 , 0.7996177203551813
0.023533062660011896 , 0.7996661101836394
0.02355892316842949 , 0.7997386949263264
0.02355892316842949 , 0.7998112796690136
0.02355892316842949 , 0.7998354745832426
0.023584783676847087 , 0.7999080593259297
0.023584783676847087 , 0.7999564491543878
0.023584783676847087 , 0.8000048389828458
0.023584783676847087 , 0.8000774237255329
0.023662365202099873 , 0.8001258135539909
0.023662365202099873 , 0.800246788125136
0.023662365202099873 , 0.8002951779535942
0.023662365202099873 , 0.8004161525247393
0.023662365202099873 , 0.8004887372674264
0.023662365202099873 , 0.8005855169243425
0.023662365202099873 , 0.8006097118385715
0.023662365202099873 , 0.8006581016670296
0.023662365202099873 , 0.8007064914954877
0.023662365202099873 , 0.8007548813239457
0.023662365202099873 , 0.8007790762381747
0.023662365202099873 , 0.8008274660666328
0.023662365202099873 , 0.8009000508093199
0.023662365202099873 , 0.8009484406377779
0.023662365202099873 , 0.8009726355520069
0.023662365202099873 , 0.801021025380465
0.023662365202099873 , 0.8010936101231522
0.023662365202099873 , 0.8011903897800682
0.023662365202099873 , 0.8013597541796714
0.023662365202099873 , 0.8014323389223585
0.023662365202099873 , 0.8015049236650456
0.023662365202099873 , 0.8016017033219617
0.023662365202099873 , 0.8017226778931069
0.023662365202099873 , 0.8017710677215649
0.023662365202099873 , 0.801819457550023
0.023662365202099873 , 0.80189204229271
0.023765807235770254 , 0.801916237206939
0.023843388761023043 , 0.8019888219496262
0.023843388761023043 , 0.8020614066923133
0.023843388761023043 , 0.8020856016065423
0.023843388761023043 , 0.8022307710919164
0.023843388761023043 , 0.8023275507488326
0.023843388761023043 , 0.8023517456630617
0.023843388761023043 , 0.8024001354915197
0.023843388761023043 , 0.8024243304057487
0.023843388761023043 , 0.8024727202342068
0.023843388761023043 , 0.8025211100626648
0.023843388761023043 , 0.8025694998911229
0.023843388761023043 , 0.802714669376497
0.02386924926944064 , 0.802738864290726
0.02386924926944064 , 0.8027630592049552
0.02386924926944064 , 0.8028114490334132
0.02392097028627583 , 0.8028598388618713
0.02397269130311102 , 0.8030050083472454
0.02402441231994621 , 0.8030292032614744
0.02402441231994621 , 0.8031259829183905
0.02402441231994621 , 0.8031985676610777
0.02402441231994621 , 0.8033921269749099
0.02402441231994621 , 0.8034163218891389
0.02402441231994621 , 0.803488906631826
0.02402441231994621 , 0.803585686288742
0.02402441231994621 , 0.8036582710314292
0.02402441231994621 , 0.8036824659456582
0.02402441231994621 , 0.8037308557741163
0.02402441231994621 , 0.8038034405168034
0.024101993845198996 , 0.8038276354310324
0.02412785435361659 , 0.8038760252594904
0.02412785435361659 , 0.8039486100021775
0.02412785435361659 , 0.8040453896590937
0.02412785435361659 , 0.8041179744017808
0.02412785435361659 , 0.8042631438871549
0.02412785435361659 , 0.8042873388013839
0.02412785435361659 , 0.804335728629842
0.02412785435361659 , 0.8043841184583
0.02412785435361659 , 0.8044325082867582
0.02412785435361659 , 0.8045292879436743
0.02412785435361659 , 0.8045534828579033
0.024153714862034187 , 0.8046018726863613
0.024153714862034187 , 0.8046260676005904
0.024153714862034187 , 0.8046744574290484
0.024153714862034187 , 0.8047470421717355
0.024179575370451782 , 0.8047954320001935
0.024179575370451782 , 0.8049406014855678
0.024179575370451782 , 0.8049647963997968
0.024179575370451782 , 0.8050131862282548
0.024179575370451782 , 0.8050857709709419
0.024205435878869377 , 0.8051099658851709
0.024205435878869377 , 0.805158355713629
0.024205435878869377 , 0.805206745542087
0.024205435878869377 , 0.8052793302847742
0.024205435878869377 , 0.8053277201132322
0.024205435878869377 , 0.8053519150274612
0.024205435878869377 , 0.8054486946843773
0.024205435878869377 , 0.8054728895986064
0.024205435878869377 , 0.8055212794270644
0.024205435878869377 , 0.8056180590839805
0.024205435878869377 , 0.8057148387408967
0.024205435878869377 , 0.8057390336551257
0.024205435878869377 , 0.8058116183978128
0.024231296387286973 , 0.8058600082262708
0.024231296387286973 , 0.8059083980547289
0.024257156895704568 , 0.805980982797416
0.024283017404122163 , 0.806077762454332
0.024308877912539762 , 0.8061261522827902
0.024308877912539762 , 0.8061745421112482
0.024308877912539762 , 0.8061987370254773
0.024308877912539762 , 0.8062471268539353
0.024334738420957357 , 0.8063922963393094
0.024334738420957357 , 0.8064406861677675
0.024334738420957357 , 0.8066342454815998
0.024334738420957357 , 0.8066826353100578
0.024386459437792548 , 0.8067310251385159
0.024386459437792548 , 0.8067794149669739
0.024386459437792548 , 0.806827804795432
0.024386459437792548 , 0.80687619462389
0.024386459437792548 , 0.8069487793665772
0.024386459437792548 , 0.8069971691950352
0.024386459437792548 , 0.8070455590234933
0.024386459437792548 , 0.8070697539377223
0.024386459437792548 , 0.8071181437661803
0.024412319946210143 , 0.8071423386804094
0.024412319946210143 , 0.8071907285088674
0.024412319946210143 , 0.8072391183373255
0.024412319946210143 , 0.8072875081657835
0.024412319946210143 , 0.8074084827369287
0.024412319946210143 , 0.8074568725653868
0.02443818045462774 , 0.8076262369649899
0.02443818045462774 , 0.807650431879219
0.02454162248829812 , 0.8077472115361352
0.024567482996715715 , 0.8078197962788222
0.024567482996715715 , 0.8078681861072803
0.024567482996715715 , 0.8079165759357383
0.024567482996715715 , 0.8079891606784254
0.02459334350513331 , 0.8081343301637995
0.02459334350513331 , 0.8081827199922577
0.02459334350513331 , 0.8082553047349447
0.02459334350513331 , 0.8083520843918608
0.02469678553880369 , 0.8084004742203189
0.02469678553880369 , 0.8084246691345479
0.02469678553880369 , 0.808521448791464
0.02469678553880369 , 0.8086182284483802
0.02469678553880369 , 0.8087150081052963
0.024748506555638886 , 0.8087392030195253
0.024748506555638886 , 0.8087633979337543
0.024748506555638886 , 0.8089569572475865
0.024748506555638886 , 0.8090053470760447
0.024748506555638886 , 0.8090537369045027
0.024748506555638886 , 0.8091263216471898
0.024748506555638886 , 0.8092231013041059
0.024748506555638886 , 0.8092956860467929
0.024748506555638886 , 0.809344075875251
0.024748506555638886 , 0.80936827078948
0.024748506555638886 , 0.8094408555321672
0.024748506555638886 , 0.8094650504463962
0.024748506555638886 , 0.8095376351890833
0.024748506555638886 , 0.8095860250175413
0.024748506555638886 , 0.8096344148459994
0.024748506555638886 , 0.8096828046744574
0.024748506555638886 , 0.8097553894171445
0.024748506555638886 , 0.8098279741598317
0.024748506555638886 , 0.8099247538167477
0.024748506555638886 , 0.8099489487309768
0.024748506555638886 , 0.8099973385594348
0.02477436706405648 , 0.8100215334736638
0.02477436706405648 , 0.8100457283878929
0.02477436706405648 , 0.8104328470155573
0.02482608808089167 , 0.8104570419297864
0.02482608808089167 , 0.8104812368440154
0.02482608808089167 , 0.8105296266724734
0.02482608808089167 , 0.8106022114151605
0.02482608808089167 , 0.8106747961578477
0.02482608808089167 , 0.8107231859863057
0.024851948589309267 , 0.8107715758147638
0.024851948589309267 , 0.8108199656432218
0.024851948589309267 , 0.8109409402143669
0.024903669606144457 , 0.810989330042825
0.024903669606144457 , 0.811037719871283
0.024903669606144457 , 0.8111103046139702
0.024903669606144457 , 0.8111344995281992
0.024903669606144457 , 0.8111828893566573
0.024929530114562053 , 0.8112070842708863
0.024929530114562053 , 0.8112554740993443
0.024929530114562053 , 0.8113280588420314
0.024929530114562053 , 0.8114248384989475
0.024955390622979648 , 0.8114490334131765
0.024955390622979648 , 0.8114732283274055
0.024955390622979648 , 0.8115216181558637
0.024955390622979648 , 0.8115942028985508
0.024955390622979648 , 0.8116425927270088
0.024955390622979648 , 0.8116667876412378
0.02500711163981484 , 0.8117393723839249
0.02500711163981484 , 0.8117635672981539
0.02500711163981484 , 0.811811957126612
0.025032972148232434 , 0.811836152040841
0.025084693165067624 , 0.811884541869299
0.025084693165067624 , 0.8119329316977572
0.025084693165067624 , 0.8120539062689023
0.025084693165067624 , 0.8121264910115894
0.025084693165067624 , 0.8121990757542764
0.025084693165067624 , 0.8123442452396507
0.025084693165067624 , 0.8123684401538797
0.025084693165067624 , 0.8124168299823377
0.025084693165067624 , 0.8124652198107958
0.025084693165067624 , 0.8125378045534829
0.025084693165067624 , 0.8125619994677119
0.02511055367348522 , 0.8126103892961699
0.02511055367348522 , 0.812682974038857
0.025136414181902815 , 0.812731363867315
0.025136414181902815 , 0.8128281435242312
0.025136414181902815 , 0.8129007282669183
0.025136414181902815 , 0.8129249231811473
0.025188135198738006 , 0.8129733130096054
0.025188135198738006 , 0.8130217028380634
0.025188135198738006 , 0.8130700926665215
0.025188135198738006 , 0.8130942875807505
0.025188135198738006 , 0.8131668723234377
0.025188135198738006 , 0.8131910672376667
0.025188135198738006 , 0.8132394570661247
0.025188135198738006 , 0.8132636519803538
0.025188135198738006 , 0.8133120418088118
0.025213995707155604 , 0.8133362367230408
0.025213995707155604 , 0.8133846265514989
0.025213995707155604 , 0.8134330163799569
0.025213995707155604 , 0.813529796036873
0.025213995707155604 , 0.8135781858653311
0.025265716723990795 , 0.8136265756937892
0.025265716723990795 , 0.8136749655222473
0.025265716723990795 , 0.8137475502649343
0.025265716723990795 , 0.8137959400933924
0.025265716723990795 , 0.8138201350076214
0.02529157723240839 , 0.8138927197503085
0.02529157723240839 , 0.8140378892356827
0.025317437740825986 , 0.8140620841499117
0.025317437740825986 , 0.8140862790641408
0.02534329824924358 , 0.8141346688925988
0.02534329824924358 , 0.8141588638068278
0.025446740282913962 , 0.8142072536352859
0.025446740282913962 , 0.8142314485495149
0.025498461299749153 , 0.8142556434637439
0.025550182316584343 , 0.814304033292202
0.025550182316584343 , 0.8144492027775762
0.025550182316584343 , 0.8145459824344923
0.025550182316584343 , 0.8145943722629503
0.025550182316584343 , 0.8147879315767825
0.025550182316584343 , 0.8148121264910115
0.025550182316584343 , 0.8149331010621568
0.025550182316584343 , 0.8149572959763858
0.02557604282500194 , 0.8150298807190729
0.02557604282500194 , 0.8150782705475309
0.02557604282500194 , 0.8151024654617599
0.02557604282500194 , 0.815175050204447
0.02557604282500194 , 0.8152718298613632
0.02557604282500194 , 0.8152960247755922
0.025601903333419534 , 0.8153928044325083
0.025601903333419534 , 0.8154411942609664
0.025601903333419534 , 0.8154895840894244
0.025679484858672323 , 0.8155863637463405
0.025679484858672323 , 0.8156105586605695
0.025679484858672323 , 0.8156589484890276
0.025679484858672323 , 0.8156831434032566
0.025731205875507514 , 0.8157073383174857
0.025731205875507514 , 0.8157557281459438
0.025731205875507514 , 0.8158041179744018
0.025731205875507514 , 0.816021872202463
0.025731205875507514 , 0.8160702620309211
0.025834647909177895 , 0.8161186518593792
0.025834647909177895 , 0.8162154315162953
0.025834647909177895 , 0.8162638213447533
0.02586050841759549 , 0.8163364060874404
0.02586050841759549 , 0.8163847959158985
0.02586050841759549 , 0.8164089908301275
0.025886368926013086 , 0.8165057704870436
0.025886368926013086 , 0.8165299654012727
0.025886368926013086 , 0.8166025501439598
0.025886368926013086 , 0.8166509399724178
0.025886368926013086 , 0.8167235247151049
0.025886368926013086 , 0.816796109457792
0.025886368926013086 , 0.816868694200479
0.02596395045126587 , 0.8170138636858533
0.026015671468101062 , 0.8170622535143113
0.026015671468101062 , 0.8171106433427694
0.026015671468101062 , 0.8171832280854564
0.026041531976518657 , 0.8172074229996855
0.026041531976518657 , 0.8172316179139145
0.026041531976518657 , 0.8173042026566015
0.026041531976518657 , 0.8173283975708306
0.026041531976518657 , 0.8173767873992887
0.026041531976518657 , 0.8174009823135177
0.026093252993353848 , 0.8174493721419758
0.026093252993353848 , 0.8174977619704338
0.026093252993353848 , 0.8175219568846629
0.026093252993353848 , 0.8175945416273499
0.026093252993353848 , 0.817642931455808
0.026093252993353848 , 0.817715516198495
0.026093252993353848 , 0.8177639060269531
0.026248416043859423 , 0.8177881009411822
0.026248416043859423 , 0.8178122958554112
0.026248416043859423 , 0.8178848805980983
0.026248416043859423 , 0.8179090755123273
0.026248416043859423 , 0.8179574653407854
0.026248416043859423 , 0.8180300500834724
0.02632599756911221 , 0.8180784399119305
0.02632599756911221 , 0.8181026348261595
0.02632599756911221 , 0.8181510246546176
0.02632599756911221 , 0.8181994144830756
0.0263777185859474 , 0.8182961941399918
0.0263777185859474 , 0.8183445839684498
0.0263777185859474 , 0.8184413636253659
0.0263777185859474 , 0.818489753453824
0.02642943960278259 , 0.818513948368053
0.02648116061961778 , 0.8185623381965111
0.02648116061961778 , 0.8185865331107401
0.02648116061961778 , 0.8186349229391982
0.02648116061961778 , 0.8187317025961143
0.02648116061961778 , 0.8187800924245724
0.02648116061961778 , 0.8188284822530304
0.02648116061961778 , 0.8189252619099465
0.02648116061961778 , 0.8190220415668626
0.02648116061961778 , 0.8190946263095498
0.02648116061961778 , 0.8191914059664659
0.02648116061961778 , 0.8192397957949239
0.02648116061961778 , 0.819384965280298
0.02648116061961778 , 0.8194091601945271
0.02648116061961778 , 0.8194575500229851
0.026507021128035376 , 0.8195301347656723
0.026507021128035376 , 0.8195785245941303
0.026507021128035376 , 0.8196753042510464
0.026507021128035376 , 0.8197478889937335
0.026507021128035376 , 0.8198446686506496
0.026507021128035376 , 0.8198688635648786
0.026507021128035376 , 0.8199414483075658
0.026507021128035376 , 0.8199656432217948
0.026507021128035376 , 0.8200624228787109
0.026507021128035376 , 0.8200866177929399
0.026507021128035376 , 0.820159202535627
0.02653288163645297 , 0.8202801771067721
0.02653288163645297 , 0.8204253465921463
0.02653288163645297 , 0.8205463211632915
0.026584602653288162 , 0.8205947109917495
0.02661046316170576 , 0.8206431008202076
0.02661046316170576 , 0.8206914906486656
0.026636323670123356 , 0.8207882703055818
0.026636323670123356 , 0.8208608550482689
0.026636323670123356 , 0.820957634705185
0.026636323670123356 , 0.8210786092763301
0.026636323670123356 , 0.8211511940190171
0.026636323670123356 , 0.8211995838474753
0.026636323670123356 , 0.8212721685901624
0.02666218417854095 , 0.8212963635043914
0.026688044686958547 , 0.8213931431613075
0.026688044686958547 , 0.8214173380755365
0.026688044686958547 , 0.8215141177324526
0.026688044686958547 , 0.8215625075609106
0.026688044686958547 , 0.8216108973893688
0.026688044686958547 , 0.8216834821320559
0.026688044686958547 , 0.8217318719605139
0.026713905195376142 , 0.821780261788972
0.026713905195376142 , 0.821852846531659
0.026713905195376142 , 0.821877041445888
0.026713905195376142 , 0.8219738211028041
0.026713905195376142 , 0.8220222109312623
0.026713905195376142 , 0.8220706007597203
0.026713905195376142 , 0.8221189905881784
0.026713905195376142 , 0.8221673804166364
0.026713905195376142 , 0.8221915753308654
0.026739765703793737 , 0.8222641600735525
0.026739765703793737 , 0.8223125499020106
0.026739765703793737 , 0.8223609397304686
0.026739765703793737 , 0.8224093295589268
0.026739765703793737 , 0.8224335244731558
0.026739765703793737 , 0.8225303041300719
0.026739765703793737 , 0.8225544990443009
0.026739765703793737 , 0.8226028888727589
0.026739765703793737 , 0.822627083786988
0.026765626212211333 , 0.822675473615446
0.026765626212211333 , 0.8227238634439041
0.026765626212211333 , 0.8228206431008203
0.026765626212211333 , 0.8228932278435073
0.026765626212211333 , 0.8230383973288815
0.026765626212211333 , 0.8230867871573395
0.026765626212211333 , 0.8231109820715685
0.026765626212211333 , 0.8231835668142556
0.026765626212211333 , 0.8232319566427136
0.026765626212211333 , 0.8233045413854008
0.026791486720628928 , 0.8233529312138589
0.026791486720628928 , 0.823449710870775
0.026791486720628928 , 0.823498100699233
0.026791486720628928 , 0.823522295613462
0.026791486720628928 , 0.8236190752703781
0.026791486720628928 , 0.8236916600130653
0.026791486720628928 , 0.8237400498415233
0.026791486720628928 , 0.8237884396699814
0.026791486720628928 , 0.8238368294984394
0.026817347229046523 , 0.8238610244126685
0.026817347229046523 , 0.8239578040695845
0.02684320773746412 , 0.8240061938980426
0.02684320773746412 , 0.8240545837265006
0.02684320773746412 , 0.8240787786407298
0.02684320773746412 , 0.8241755582976459
0.02684320773746412 , 0.8242239481261039
0.02684320773746412 , 0.82432072778302
0.02684320773746412 , 0.824344922697249
0.026869068245881714 , 0.8243933125257071
0.026869068245881714 , 0.8245142870968523
0.026869068245881714 , 0.8245384820110813
0.026869068245881714 , 0.8246836514964554
0.026869068245881714 , 0.8247562362391425
0.026869068245881714 , 0.8248046260676006
0.026869068245881714 , 0.8248288209818296
0.026869068245881714 , 0.8248772108102876
0.026869068245881714 , 0.8249256006387458
0.026869068245881714 , 0.8249739904672038
0.026869068245881714 , 0.8249981853814328
0.026869068245881714 , 0.8250949650383489
0.026869068245881714 , 0.825191744695265
0.026869068245881714 , 0.8252159396094941
0.02689492875429931 , 0.8252643294379521
0.02689492875429931 , 0.8253611090948683
0.02689492875429931 , 0.8255546684087005
0.02689492875429931 , 0.8256514480656166
0.02689492875429931 , 0.8256756429798456
0.02689492875429931 , 0.8257240328083036
0.02689492875429931 , 0.8257482277225328
0.0269466497711345 , 0.8258208124652198
0.0269466497711345 , 0.8258692022936779
0.0269466497711345 , 0.825941787036365
0.0269466497711345 , 0.825990176864823
0.0269466497711345 , 0.8260869565217391
0.0269466497711345 , 0.8261111514359681
0.02699837078796969 , 0.8262079310928843
0.02699837078796969 , 0.8263047107498004
0.02699837078796969 , 0.8263531005782585
0.02699837078796969 , 0.8264256853209455
0.02707595231322248 , 0.8265224649778616
0.02707595231322248 , 0.8265708548063198
0.02707595231322248 , 0.8265950497205488
0.02707595231322248 , 0.8266434395490068
0.02707595231322248 , 0.8267160242916939
0.02707595231322248 , 0.8267402192059229
0.02707595231322248 , 0.826788609034381
0.02707595231322248 , 0.82681280394861
0.02707595231322248 , 0.8269821683482133
0.02707595231322248 , 0.8270305581766713
0.02707595231322248 , 0.8270789480051293
0.02707595231322248 , 0.8271031429193584
0.02707595231322248 , 0.8271757276620454
0.02707595231322248 , 0.8271999225762745
0.02707595231322248 , 0.8272483124047325
0.02707595231322248 , 0.8273208971474196
0.02707595231322248 , 0.8274176768043358
0.02707595231322248 , 0.8274418717185648
0.02707595231322248 , 0.8274902615470228
0.02707595231322248 , 0.8275144564612519
0.02712767333005767 , 0.8275628462897099
0.02712767333005767 , 0.8275870412039389
0.02712767333005767 , 0.827659625946626
0.02712767333005767 , 0.8277080157750841
0.027153533838475265 , 0.8277564056035421
0.027153533838475265 , 0.8278047954320001
0.027153533838475265 , 0.8278773801746873
0.027153533838475265 , 0.8279257700031454
0.027153533838475265 , 0.8279741598316034
0.027153533838475265 , 0.8279983547458324
0.027153533838475265 , 0.8280467445742905
0.027153533838475265 , 0.8280709394885195
0.02717939434689286 , 0.8281435242312066
0.02717939434689286 , 0.8282403038881228
0.02717939434689286 , 0.8282886937165808
0.02717939434689286 , 0.8283854733734969
0.02717939434689286 , 0.828433863201955
0.02717939434689286 , 0.828458058116184
0.02717939434689286 , 0.828506447944642
0.02717939434689286 , 0.8286032276015581
0.02717939434689286 , 0.8286516174300163
0.02717939434689286 , 0.8287000072584743
0.02717939434689286 , 0.8287242021727033
0.02717939434689286 , 0.8287725920011614
0.02717939434689286 , 0.8288451767438484
0.02717939434689286 , 0.8288693716580775
0.02717939434689286 , 0.8289177614865355
0.02717939434689286 , 0.8289419564007645
0.02717939434689286 , 0.8290387360576806
0.02717939434689286 , 0.8291113208003678
0.02723111536372805 , 0.8292322953715129
0.02723111536372805 , 0.829280685199971
0.02723111536372805 , 0.829329075028429
0.027256975872145647 , 0.8294742445138032
0.027282836380563242 , 0.8295226343422613
0.027282836380563242 , 0.8295952190849484
0.027282836380563242 , 0.8296436089134064
0.027308696888980837 , 0.8296678038276354
0.027308696888980837 , 0.8297161936560935
0.027308696888980837 , 0.8298129733130096
0.027334557397398433 , 0.8298371682272386
0.027334557397398433 , 0.8298855580556966
0.027334557397398433 , 0.8299581427983838
0.027334557397398433 , 0.8300065326268419
0.027334557397398433 , 0.830103312283758
0.027334557397398433 , 0.830175897026445
0.027386278414233623 , 0.8302242868549031
0.027437999431068814 , 0.8302484817691321
0.02746385993948641 , 0.8302726766833611
0.02746385993948641 , 0.8303210665118193
0.02746385993948641 , 0.8303936512545063
0.02746385993948641 , 0.8304178461687354
0.02746385993948641 , 0.8304904309114224
0.02746385993948641 , 0.8305388207398805
0.02746385993948641 , 0.8306114054825675
0.02746385993948641 , 0.8306597953110256
0.027489720447904004 , 0.8306839902252546
0.027489720447904004 , 0.8307323800537127
0.027489720447904004 , 0.8308049647963998
0.027489720447904004 , 0.8309017444533159
0.027489720447904004 , 0.830950134281774
0.0275155809563216 , 0.830998524110232
0.0275155809563216 , 0.831022719024461
0.02759316248157439 , 0.8310711088529191
0.02759316248157439 , 0.8311436935956062
0.02759316248157439 , 0.8312404732525224
0.02759316248157439 , 0.8312646681667514
0.02759316248157439 , 0.8313614478236675
0.027722465023662365 , 0.8313856427378965
0.027722465023662365 , 0.8314340325663545
0.027722465023662365 , 0.8314582274805836
0.027722465023662365 , 0.8315066173090416
0.027722465023662365 , 0.8315308122232706
0.027722465023662365 , 0.8316759817086449
0.027722465023662365 , 0.8317243715371029
0.027722465023662365 , 0.831772761365561
0.027722465023662365 , 0.8318695410224771
0.027722465023662365 , 0.8318937359367061
0.02774832553207996 , 0.8319421257651641
0.02774832553207996 , 0.8319905155936222
0.02774832553207996 , 0.8320147105078513
0.02774832553207996 , 0.8320872952505384
0.02774832553207996 , 0.8321356850789964
0.02774832553207996 , 0.8321840749074545
0.02774832553207996 , 0.8322566596501415
0.02774832553207996 , 0.8323776342212866
0.027774186040497556 , 0.8324260240497448
0.027774186040497556 , 0.8325228037066609
0.02780004654891515 , 0.832595388449348
0.027825907057332747 , 0.832643778277806
0.027825907057332747 , 0.8328131426774092
0.027851767565750342 , 0.8328373375916382
0.027851767565750342 , 0.8328615325058673
0.027877628074167937 , 0.8329583121627834
0.027877628074167937 , 0.8329825070770124
0.027877628074167937 , 0.8330308969054705
0.027877628074167937 , 0.8330792867339285
0.027877628074167937 , 0.8331276765623866
0.027903488582585532 , 0.8331518714766156
0.027903488582585532 , 0.8331760663908446
0.027903488582585532 , 0.8332728460477608
0.027903488582585532 , 0.8333454307904479
0.027903488582585532 , 0.8333938206189059
0.027903488582585532 , 0.8334180155331349
0.027903488582585532 , 0.8335389901042801
0.027903488582585532 , 0.8335873799327381
0.027903488582585532 , 0.8336599646754252
0.027903488582585532 , 0.8337083545038833
0.027929349091003128 , 0.8337325494181124
0.027929349091003128 , 0.8338293290750284
0.027929349091003128 , 0.8338777189034865
0.027929349091003128 , 0.8339019138177155
0.027929349091003128 , 0.8339503036461736
0.027929349091003128 , 0.8340228883888606
0.027929349091003128 , 0.8341196680457768
0.027929349091003128 , 0.8342164477026929
0.027929349091003128 , 0.8343616171880671
0.028006930616255917 , 0.8344100070165251
0.028032791124673512 , 0.8344825917592122
0.028032791124673512 , 0.8345551765018993
0.028032791124673512 , 0.8347003459872735
0.0281103726499263 , 0.8347729307299606
0.0281103726499263 , 0.8347971256441896
0.0281103726499263 , 0.8348697103868766
0.0281103726499263 , 0.8348939053011057
0.0281103726499263 , 0.8349422951295637
0.0281103726499263 , 0.8349906849580219
0.0281103726499263 , 0.8350390747864799
0.0281103726499263 , 0.8350632697007089
0.028136233158343894 , 0.835111659529167
0.028136233158343894 , 0.835160049357625
0.028136233158343894 , 0.8352568290145411
0.02816209366676149 , 0.8353536086714572
0.02816209366676149 , 0.8353778035856863
0.02816209366676149 , 0.8355471679852895
0.02816209366676149 , 0.8355713628995185
0.02816209366676149 , 0.8356197527279766
0.028187954175179084 , 0.8356439476422056
0.028187954175179084 , 0.8356923374706636
0.028187954175179084 , 0.8357649222133507
0.028187954175179084 , 0.8358133120418089
0.028187954175179084 , 0.8358617018702669
0.028187954175179084 , 0.8359100916987249
0.028187954175179084 , 0.835934286612954
0.028187954175179084 , 0.8360310662698701
0.028187954175179084 , 0.8360552611840991
0.028187954175179084 , 0.8361036510125571
0.028187954175179084 , 0.8362004306694732
0.02821381468359668 , 0.8362488204979314
0.02826553570043187 , 0.8362730154121604
0.02831725671726706 , 0.8362972103263894
0.02831725671726706 , 0.8363214052406184
0.02831725671726706 , 0.8364181848975345
0.02831725671726706 , 0.8365149645544506
0.02831725671726706 , 0.8365633543829087
0.02831725671726706 , 0.8365875492971377
0.028343117225684656 , 0.8367327187825119
0.028343117225684656 , 0.836756913696741
0.028343117225684656 , 0.8368778882678861
0.028343117225684656 , 0.8369020831821151
0.028343117225684656 , 0.8369988628390312
0.028343117225684656 , 0.8370230577532602
0.028343117225684656 , 0.8370714475817184
0.028343117225684656 , 0.8371198374101764
0.028343117225684656 , 0.8371682272386345
0.028343117225684656 , 0.8372650068955505
0.028343117225684656 , 0.8372892018097796
0.028343117225684656 , 0.8373375916382376
0.028343117225684656 , 0.8373859814666957
0.028343117225684656 , 0.8374585662093827
0.028343117225684656 , 0.8374827611236119
0.028343117225684656 , 0.8375311509520699
0.028394838242519847 , 0.8375553458662989
0.028394838242519847 , 0.837627930608986
0.028420698750937442 , 0.837676320437444
0.028420698750937442 , 0.8377247102659021
0.02844655925935504 , 0.8377731000943601
0.02849828027619023 , 0.8378456848370472
0.028524140784607827 , 0.8378940746655054
0.028575861801443017 , 0.8379424644939634
0.028575861801443017 , 0.8380150492366505
0.028575861801443017 , 0.8380634390651085
0.028575861801443017 , 0.8381602187220246
0.028601722309860612 , 0.8382328034647117
0.028601722309860612 , 0.8383295831216279
0.028601722309860612 , 0.838426362778544
0.028601722309860612 , 0.838474752607002
0.028601722309860612 , 0.8385473373496891
0.028601722309860612 , 0.8386925068350632
0.028627582818278208 , 0.8387167017492922
0.028627582818278208 , 0.8387650915777504
0.028627582818278208 , 0.8388134814062084
0.028627582818278208 , 0.8388618712346665
0.0286793038351134 , 0.8389344559773536
0.028756885360366184 , 0.8390070407200406
0.028860327394036565 , 0.8391038203769567
0.028860327394036565 , 0.8391280152911857
0.02891204841087176 , 0.8391764051196439
0.02891204841087176 , 0.8392006000338729
0.02891204841087176 , 0.83927318477656
0.02891204841087176 , 0.839321574605018
0.02891204841087176 , 0.8394183542619341
0.02891204841087176 , 0.8394425491761631
0.02891204841087176 , 0.8395151339188502
0.02891204841087176 , 0.8395635237473084
0.02891204841087176 , 0.8396361084899954
0.02891204841087176 , 0.8396844983184535
0.02891204841087176 , 0.8397812779753696
0.02891204841087176 , 0.8398780576322857
0.02891204841087176 , 0.8399264474607437
0.02901549044454214 , 0.8399506423749727
0.02901549044454214 , 0.8400474220318889
0.02901549044454214 , 0.8401925915172631
0.02901549044454214 , 0.8402167864314921
0.02901549044454214 , 0.8402893711741792
0.02901549044454214 , 0.8403135660884082
0.02901549044454214 , 0.8404103457453244
0.02901549044454214 , 0.8404345406595534
0.02906721146137733 , 0.8404587355737824
0.02906721146137733 , 0.8405071254022405
0.02906721146137733 , 0.8405555152306985
0.029144792986630117 , 0.8405797101449275
0.029144792986630117 , 0.8406039050591566
0.029144792986630117 , 0.8406522948876146
0.029144792986630117 , 0.8406764898018436
0.029144792986630117 , 0.8407248796303017
0.029196514003465308 , 0.8407974643729887
0.029196514003465308 , 0.840991023686821
0.029196514003465308 , 0.8410394135152791
0.029196514003465308 , 0.8410636084295081
0.029196514003465308 , 0.8411603880864242
0.029196514003465308 , 0.8412087779148822
0.029196514003465308 , 0.8412571677433404
0.029196514003465308 , 0.8412813626575694
0.029196514003465308 , 0.8413781423144855
0.029196514003465308 , 0.8414265321429436
0.029196514003465308 , 0.8415475067140887
0.029196514003465308 , 0.8415958965425467
0.029274095528718094 , 0.8416200914567757
0.029274095528718094 , 0.8416442863710049
0.029325816545553284 , 0.8416926761994629
0.029325816545553284 , 0.8417168711136919
0.029325816545553284 , 0.84176526094215
0.029325816545553284 , 0.841813650770608
0.029325816545553284 , 0.8418620405990661
0.029325816545553284 , 0.8419588202559822
0.029325816545553284 , 0.8420314049986692
0.029325816545553284 , 0.8420555999128984
0.029325816545553284 , 0.8421039897413564
0.029325816545553284 , 0.8421523795698145
0.02942925857922367 , 0.8422007693982725
0.029455119087641264 , 0.8422491592267305
0.029506840104476455 , 0.8422733541409596
0.029506840104476455 , 0.8423459388836466
0.02953270061289405 , 0.8424185236263337
0.02953270061289405 , 0.8424427185405627
0.02953270061289405 , 0.842587888025937
0.02953270061289405 , 0.842636277854395
0.02953270061289405 , 0.8427088625970821
0.029610282138146836 , 0.8427330575113111
0.029610282138146836 , 0.8427572524255401
0.029610282138146836 , 0.8428298371682272
0.029610282138146836 , 0.8429266168251434
0.02963614264656443 , 0.8429750066536014
0.02963614264656443 , 0.8430475913962885
0.02963614264656443 , 0.8430959812247466
0.02963614264656443 , 0.8431685659674336
0.02963614264656443 , 0.8432169557958917
0.02963614264656443 , 0.8432653456243497
0.02963614264656443 , 0.8433379303670369
0.029687863663399622 , 0.8433621252812659
0.029687863663399622 , 0.843410515109724
0.029687863663399622 , 0.8435072947666401
0.029687863663399622 , 0.8435556845950981
0.029687863663399622 , 0.8436524642520142
0.029687863663399622 , 0.8436766591662432
0.029687863663399622 , 0.8437250489947014
0.029687863663399622 , 0.8437976337373884
0.0298171662054876 , 0.8438218286516175
0.0298171662054876 , 0.8438702184800755
0.0298171662054876 , 0.8438944133943045
0.0298171662054876 , 0.8439428032227626
0.029868887222322792 , 0.8439669981369916
0.029868887222322792 , 0.8440637777939077
0.029868887222322792 , 0.8440879727081367
0.029868887222322792 , 0.8441363625365949
0.029868887222322792 , 0.84425733710774
0.029868887222322792 , 0.8443541167646561
0.029868887222322792 , 0.8443783116788851
0.029920608239157983 , 0.8444267015073431
0.029920608239157983 , 0.8444508964215722
0.029920608239157983 , 0.8445476760784884
0.02999818976441077 , 0.8445718709927174
0.02999818976441077 , 0.8446444557354044
0.030024050272828364 , 0.8446928455638625
0.030024050272828364 , 0.8447412353923205
0.030024050272828364 , 0.8448138201350076
0.030024050272828364 , 0.8449105997919237
0.030024050272828364 , 0.8449347947061527
0.03004991078124596 , 0.8450073794488399
0.03004991078124596 , 0.8450315743630689
0.03004991078124596 , 0.845104159105756
0.03004991078124596 , 0.845128354019985
0.03004991078124596 , 0.8451767438484431
0.03004991078124596 , 0.8452009387626721
0.03004991078124596 , 0.8452493285911301
0.03004991078124596 , 0.8452735235053592
0.03004991078124596 , 0.8453703031622752
0.030127492306498745 , 0.8453944980765044
0.030127492306498745 , 0.8454186929907334
0.030127492306498745 , 0.8454670828191914
0.030127492306498745 , 0.8455396675618785
0.030127492306498745 , 0.8456848370472526
0.030179213323333936 , 0.8457090319614817
0.030230934340169126 , 0.8457574217899397
0.030256794848586722 , 0.8457816167041687
0.030256794848586722 , 0.8458058116183979
0.030308515865421916 , 0.8458542014468559
0.030308515865421916 , 0.845902591275314
0.030308515865421916 , 0.845950981103772
0.030308515865421916 , 0.8459993709322301
0.030308515865421916 , 0.8460477607606881
0.03033437637383951 , 0.8460961505891461
0.03033437637383951 , 0.8461445404176042
0.03033437637383951 , 0.8462413200745204
0.03033437637383951 , 0.8462655149887494
0.03033437637383951 , 0.8463139048172075
0.030360236882257106 , 0.8463380997314365
0.030360236882257106 , 0.8463622946456655
0.030360236882257106 , 0.8464106844741235
0.0303860973906747 , 0.8464348793883526
0.0303860973906747 , 0.8465800488737267
0.0303860973906747 , 0.8466284387021848
0.0303860973906747 , 0.8466526336164139
0.0303860973906747 , 0.8467252183591009
0.0303860973906747 , 0.846773608187559
0.0303860973906747 , 0.846797803101788
0.030463678915927488 , 0.846821998016017
0.030463678915927488 , 0.8468703878444751
0.030463678915927488 , 0.8469429725871622
0.030463678915927488 , 0.8469913624156202
0.030463678915927488 , 0.8470639471583074
0.030463678915927488 , 0.8471123369867654
0.030489539424345083 , 0.8471607268152235
0.030515399932762678 , 0.8471849217294525
0.030515399932762678 , 0.8472333115579105
0.030515399932762678 , 0.8472817013863686
0.030515399932762678 , 0.8473058963005976
0.030515399932762678 , 0.8473542861290557
0.030515399932762678 , 0.8474268708717427
0.030515399932762678 , 0.8474510657859717
0.030515399932762678 , 0.8475236505286589
0.030515399932762678 , 0.847572040357117
0.030541260441180273 , 0.847620430185575
0.030541260441180273 , 0.8476688200140331
0.03056712094959787 , 0.8476930149282621
0.03056712094959787 , 0.8477414047567201
0.030592981458015464 , 0.8478139894994072
0.030592981458015464 , 0.8478381844136362
0.03061884196643306 , 0.8479349640705524
0.03061884196643306 , 0.8480559386416975
0.03061884196643306 , 0.8481043284701556
0.03061884196643306 , 0.8481285233843846
0.03061884196643306 , 0.8481769132128426
0.030644702474850655 , 0.8482011081270717
0.030644702474850655 , 0.8482978877839878
0.030644702474850655 , 0.8483462776124459
0.030644702474850655 , 0.84849144709782
0.030644702474850655 , 0.8485398369262781
0.030644702474850655 , 0.8486124216689652
0.030644702474850655 , 0.8487092013258813
0.030644702474850655 , 0.8488059809827975
0.03067056298326825 , 0.8488543708112555
0.03067056298326825 , 0.8489995402966296
0.03067056298326825 , 0.8490721250393167
0.03067056298326825 , 0.8491205148677748
0.03067056298326825 , 0.8491689046962329
0.03067056298326825 , 0.849265684353149
0.03067056298326825 , 0.849314074181607
0.03067056298326825 , 0.8493866589242941
0.03067056298326825 , 0.8494350487527522
0.03067056298326825 , 0.8494834385812102
0.03072228400010344 , 0.8495318284096682
0.03072228400010344 , 0.8495802182381264
0.03072228400010344 , 0.8496528029808135
0.03072228400010344 , 0.8497011928092715
0.03072228400010344 , 0.8497253877235005
0.03072228400010344 , 0.8497979724661876
0.03072228400010344 , 0.8498463622946457
0.03072228400010344 , 0.8498705572088747
0.03079986552535623 , 0.8498947521231037
0.03079986552535623 , 0.8499673368657908
0.03079986552535623 , 0.850064116522707
0.030825726033773825 , 0.850088311436936
0.030825726033773825 , 0.850136701265394
0.030825726033773825 , 0.8502334809223101
0.030825726033773825 , 0.8503060656649972
0.03090330755902661 , 0.8503544554934552
0.03090330755902661 , 0.8504512351503714
0.03090330755902661 , 0.8504996249788295
0.0309550285758618 , 0.8505480148072875
0.0309550285758618 , 0.8505722097215166
0.0309550285758618 , 0.8506447944642036
0.0309550285758618 , 0.8506931842926617
0.0309550285758618 , 0.8507415741211197
0.030980889084279397 , 0.8507899639495778
0.030980889084279397 , 0.8508383537780358
0.031110191626367373 , 0.850886743606494
0.03113605213478497 , 0.850910938520723
0.03113605213478497 , 0.850935133434952
0.03113605213478497 , 0.85098352326341
0.03113605213478497 , 0.8510077181776391
0.03113605213478497 , 0.8510561080060971
0.03113605213478497 , 0.8511286927487842
0.03113605213478497 , 0.8512254724057003
0.03113605213478497 , 0.8512738622341584
0.03113605213478497 , 0.8513464469768455
0.03113605213478497 , 0.8514432266337616
0.03113605213478497 , 0.8514916164622196
0.03113605213478497 , 0.8515883961191357
0.03113605213478497 , 0.8516125910333648
0.03113605213478497 , 0.8516609808618228
0.03118777315162016 , 0.8516851757760519
0.03118777315162016 , 0.8518545401756551
0.03118777315162016 , 0.8519029300041131
0.03118777315162016 , 0.8519755147468002
0.03118777315162016 , 0.8519997096610292
0.03118777315162016 , 0.8520480994894873
0.03118777315162016 , 0.8520722944037163
0.03118777315162016 , 0.8521448791464035
0.03118777315162016 , 0.8521690740606325
0.03118777315162016 , 0.8522174638890905
0.03126535467687295 , 0.8522416588033196
0.03126535467687295 , 0.8522658537175486
0.03126535467687295 , 0.8523142435460066
0.03126535467687295 , 0.8523626333744647
0.03126535467687295 , 0.8524352181171517
0.03126535467687295 , 0.8524836079456098
0.03126535467687295 , 0.852556192688297
0.03126535467687295 , 0.852604582516755
0.031291215185290544 , 0.852628777430984
0.031291215185290544 , 0.8526771672594421
0.031291215185290544 , 0.8527739469163582
0.03131707569370814 , 0.8527981418305872
0.03131707569370814 , 0.8528949214875033
0.03131707569370814 , 0.8529917011444195
0.03131707569370814 , 0.8530642858871065
0.031342936202125735 , 0.8530884808013356
0.031342936202125735 , 0.8531368706297936
0.031342936202125735 , 0.8532094553724807
0.031342936202125735 , 0.8532578452009387
0.03136879671054333 , 0.853451404514771
0.03136879671054333 , 0.8535481841716871
0.031394657218960925 , 0.8535723790859161
0.031394657218960925 , 0.8536449638286032
0.03142051772737852 , 0.8536691587428322
0.03147223874421371 , 0.8537417434855193
0.03147223874421371 , 0.8538385231424355
0.03147223874421371 , 0.8538869129708935
0.03147223874421371 , 0.8539353027993516
0.03147223874421371 , 0.8539594977135806
0.03147223874421371 , 0.8540562773704967
0.03147223874421371 , 0.8541288621131838
0.0315239597610489 , 0.8541530570274128
0.0315239597610489 , 0.8543708112554741
0.0315239597610489 , 0.8543950061697031
0.0315239597610489 , 0.8544675909123902
0.03157568077788409 , 0.8544917858266192
0.03157568077788409 , 0.8545885654835353
0.03157568077788409 , 0.8546611502262225
0.03157568077788409 , 0.8547579298831386
0.03157568077788409 , 0.8548305146258256
0.03157568077788409 , 0.8549514891969708
0.03157568077788409 , 0.8549756841111998
0.03160154128630169 , 0.8550240739396578
0.03162740179471928 , 0.855072463768116
0.03162740179471928 , 0.855120853596574
0.03162740179471928 , 0.8551934383392611
0.03162740179471928 , 0.8552902179961772
0.03162740179471928 , 0.8553628027388643
0.03162740179471928 , 0.8553869976530933
0.03162740179471928 , 0.8554353874815513
0.03162740179471928 , 0.8556531417096126
0.03162740179471928 , 0.8557741162807578
0.03162740179471928 , 0.855895090851903
0.03162740179471928 , 0.8559918705088191
0.03167912281155447 , 0.8560160654230481
0.03167912281155447 , 0.8561612349084222
0.03167912281155447 , 0.8562096247368803
0.03170498331997207 , 0.8563064043937965
0.03170498331997207 , 0.8563547942222545
0.03170498331997207 , 0.8564273789649416
0.03170498331997207 , 0.8564515738791706
0.03170498331997207 , 0.8565241586218577
0.03175670433680726 , 0.8565725484503157
0.03175670433680726 , 0.8565967433645447
0.031782564845224855 , 0.8566693281072318
0.03180842535364245 , 0.8566935230214608
0.031834285862060045 , 0.856766107764148
0.031834285862060045 , 0.8568628874210641
0.03186014637047764 , 0.8569112772495221
0.03186014637047764 , 0.8569596670779802
0.03186014637047764 , 0.8570080569064382
0.03186014637047764 , 0.8570322518206673
0.03186014637047764 , 0.8571048365633543
0.03186014637047764 , 0.8571290314775835
0.03186014637047764 , 0.8572016162202705
0.031886006878895236 , 0.8572258111344996
0.03191186738731283 , 0.8572500060487286
0.03191186738731283 , 0.8572742009629576
0.03191186738731283 , 0.8573467857056447
0.03191186738731283 , 0.8574193704483317
0.03191186738731283 , 0.8574677602767898
0.03191186738731283 , 0.857540345019477
0.03191186738731283 , 0.857588734847935
0.03193772789573043 , 0.8577339043333091
0.03193772789573043 , 0.8577822941617672
0.03193772789573043 , 0.8578306839902252
0.03193772789573043 , 0.8579032687329123
0.03193772789573043 , 0.8579516585613703
0.03193772789573043 , 0.8580000483898285
0.03193772789573043 , 0.8580726331325156
0.031989448912565624 , 0.8581210229609736
0.031989448912565624 , 0.8581936077036607
0.031989448912565624 , 0.8582419975321187
0.031989448912565624 , 0.8582903873605768
0.031989448912565624 , 0.8583145822748058
0.031989448912565624 , 0.858411361931722
0.031989448912565624 , 0.858435556845951
0.031989448912565624 , 0.8585081415886381
0.031989448912565624 , 0.8585565314170961
0.031989448912565624 , 0.8586049212455542
0.031989448912565624 , 0.8586533110740122
0.031989448912565624 , 0.8587017009024703
0.031989448912565624 , 0.8587500907309283
0.031989448912565624 , 0.8587742856451573
0.032041169929400815 , 0.8588226754736155
0.0321187514546536 , 0.8589920398732187
0.0321187514546536 , 0.8590404297016767
0.0321187514546536 , 0.8590888195301347
0.032144611963071196 , 0.859282378843967
0.032144611963071196 , 0.8593791585008831
0.032144611963071196 , 0.8594275483293412
0.032144611963071196 , 0.8594759381577992
0.032144611963071196 , 0.8595001330720282
0.03217047247148879 , 0.8595485229004863
0.03217047247148879 , 0.8595727178147153
0.03217047247148879 , 0.8596211076431735
0.03217047247148879 , 0.8596936923858605
0.03222219348832398 , 0.8597420822143186
0.03222219348832398 , 0.8598388618712347
0.03222219348832398 , 0.8598630567854637
0.03222219348832398 , 0.8599114466139217
0.03227391450515917 , 0.8599598364423798
0.03227391450515917 , 0.8600082262708378
0.03235149603041196 , 0.860056616099296
0.03235149603041196 , 0.860129200841983
0.03235149603041196 , 0.8602259804988991
0.03235149603041196 , 0.8602743703273572
0.03240321704724715 , 0.8603469550700443
0.03240321704724715 , 0.8603953448985023
0.03240321704724715 , 0.8604437347269603
0.03240321704724715 , 0.8605163194696475
0.03240321704724715 , 0.8605647092981056
0.03240321704724715 , 0.8606614889550217
0.03240321704724715 , 0.8606856838692507
0.03240321704724715 , 0.8607340736977087
0.032429077555664744 , 0.8608066584403958
0.032429077555664744 , 0.860879243183083
0.032429077555664744 , 0.860903438097312
0.032429077555664744 , 0.86095182792577
0.03245493806408234 , 0.8609760228399991
0.03245493806408234 , 0.8610002177542281
0.03245493806408234 , 0.8610486075826861
0.03245493806408234 , 0.8610728024969152
0.03245493806408234 , 0.8611937770680603
0.03245493806408234 , 0.8612179719822893
0.03245493806408234 , 0.8613147516392055
0.03250665908091753 , 0.8613631414676635
0.03250665908091753 , 0.8614115312961216
0.032532519589335125 , 0.8614599211245796
0.032532519589335125 , 0.8614841160388086
0.032532519589335125 , 0.8615808956957247
0.03255838009775272 , 0.8616050906099538
0.03255838009775272 , 0.8616292855241828
0.032635961623005506 , 0.861726065181099
0.032635961623005506 , 0.8618228448380151
0.0326618221314231 , 0.8618712346664731
0.0326618221314231 , 0.8619196244949312
0.0326618221314231 , 0.8620889888945343
0.0326618221314231 , 0.8621373787229925
0.0326876826398407 , 0.8622825482083666
0.03271354314825829 , 0.8623551329510537
0.03271354314825829 , 0.8624277176937408
0.03271354314825829 , 0.8625244973506568
0.03271354314825829 , 0.862572887179115
0.03271354314825829 , 0.862621277007573
0.03271354314825829 , 0.8626938617502601
0.03273940365667589 , 0.8627422515787182
0.03273940365667589 , 0.8627906414071762
0.03273940365667589 , 0.8628148363214052
0.03276526416509348 , 0.8628632261498633
0.03279112467351108 , 0.8628874210640923
0.03292042721559906 , 0.8629358108925503
0.03292042721559906 , 0.8630083956352375
0.03292042721559906 , 0.8630567854636956
0.03292042721559906 , 0.8631777600348407
0.03292042721559906 , 0.8632261498632987
0.03292042721559906 , 0.8632503447775277
0.03307559026610463 , 0.8633471244344438
0.03310145077452223 , 0.863419709177131
0.03310145077452223 , 0.86344390409136
0.03310145077452223 , 0.8635164888340471
0.03310145077452223 , 0.8635648786625051
0.03310145077452223 , 0.8635890735767342
0.033127311282939824 , 0.8636374634051922
0.03315317179135742 , 0.8637100481478793
0.03315317179135742 , 0.8637584379763373
0.03315317179135742 , 0.8637826328905664
0.03315317179135742 , 0.8638310227190245
0.03315317179135742 , 0.8638552176332535
0.03315317179135742 , 0.8639036074617116
0.03315317179135742 , 0.8639278023759406
0.03315317179135742 , 0.8640245820328567
0.03315317179135742 , 0.8640487769470857
0.03320489280819261 , 0.8641455566040018
0.03320489280819261 , 0.86419394643246
0.03320489280819261 , 0.864242336260918
0.033282474333445396 , 0.864266531175147
0.033282474333445396 , 0.864290726089376
0.033282474333445396 , 0.8643875057462921
0.033282474333445396 , 0.8644842854032082
0.033282474333445396 , 0.8646778447170405
0.033282474333445396 , 0.8647020396312695
0.033282474333445396 , 0.8647988192881856
0.033282474333445396 , 0.8648230142024147
0.033282474333445396 , 0.8648714040308727
0.033282474333445396 , 0.8649439887735598
0.03330833484186299 , 0.8649923786020178
0.03330833484186299 , 0.865040768430476
0.03336005585869818 , 0.865064963344705
0.03336005585869818 , 0.865089158258934
0.03336005585869818 , 0.8651375480873921
0.03336005585869818 , 0.8651617430016211
0.03336005585869818 , 0.8653069124869952
0.03343763738395097 , 0.8653794972296823
0.03343763738395097 , 0.8654520819723694
0.03343763738395097 , 0.8654762768865985
0.03343763738395097 , 0.8656940311146597
0.03346349789236856 , 0.8657424209431177
0.03346349789236856 , 0.8657908107715758
0.03348935840078616 , 0.8658150056858048
0.03348935840078616 , 0.865887590428492
0.03351521890920375 , 0.865911785342721
0.03351521890920375 , 0.8659843700854081
0.03351521890920375 , 0.8660569548280951
0.033566939926038944 , 0.8661537344850112
0.033566939926038944 , 0.8662505141419273
0.033566939926038944 , 0.8663472937988435
0.033566939926038944 , 0.8664198785415306
0.033566939926038944 , 0.8664682683699886
0.033566939926038944 , 0.8665408531126757
0.033566939926038944 , 0.8666376327695918
0.033566939926038944 , 0.8666618276838208
0.033566939926038944 , 0.866734412426508
0.033566939926038944 , 0.866782802254966
0.033566939926038944 , 0.8668069971691951
0.033618660942874135 , 0.8669037768261112
0.03364452145129173 , 0.8669763615687982
0.03364452145129173 , 0.8670731412257143
0.03364452145129173 , 0.8671941157968595
0.03364452145129173 , 0.8672425056253176
0.03364452145129173 , 0.8673150903680047
0.033670381959709325 , 0.8673876751106917
0.033722102976544516 , 0.8675086496818368
0.033722102976544516 , 0.867557039510295
0.033722102976544516 , 0.867605429338753
0.033722102976544516 , 0.8676538191672111
0.033722102976544516 , 0.8677264039098982
0.03374796348496211 , 0.8677505988241272
0.033825545010214904 , 0.8677989886525852
0.033877266027050094 , 0.8678473784810433
0.033877266027050094 , 0.8678957683095013
0.03395484755230288 , 0.8679925479664174
0.03395484755230288 , 0.8680409377948756
0.033980708060720476 , 0.8680893276233336
0.033980708060720476 , 0.8681377174517916
0.033980708060720476 , 0.8681619123660207
0.033980708060720476 , 0.8682344971087077
0.033980708060720476 , 0.8682828869371658
0.03400656856913807 , 0.868379666594082
0.03400656856913807 , 0.868403861508311
0.03400656856913807 , 0.8684522513367691
0.03400656856913807 , 0.8685490309936851
0.03400656856913807 , 0.8686458106506012
0.034032429077555666 , 0.8686700055648303
0.034032429077555666 , 0.8686942004790593
0.034032429077555666 , 0.8687909801359754
0.034032429077555666 , 0.8688635648786625
0.03405828958597326 , 0.8689361496213496
0.03405828958597326 , 0.8690571241924947
0.03405828958597326 , 0.8692022936778689
0.03405828958597326 , 0.8693232682490141
0.03413587111122605 , 0.8693716580774721
0.03413587111122605 , 0.8694442428201592
0.03413587111122605 , 0.8694926326486173
0.03413587111122605 , 0.8696136072197624
0.03413587111122605 , 0.8696861919624495
0.03413587111122605 , 0.8697587767051366
0.03413587111122605 , 0.8698555563620527
0.03413587111122605 , 0.8700007258474268
0.03413587111122605 , 0.8700249207616559
0.03418759212806124 , 0.870073310590114
0.03418759212806124 , 0.8701217004185721
0.03418759212806124 , 0.8701942851612591
0.03418759212806124 , 0.8702910648181752
0.03423931314489643 , 0.8703152597324042
0.03423931314489643 , 0.8703636495608623
0.03423931314489643 , 0.8703878444750913
0.03423931314489643 , 0.8704604292177784
0.03423931314489643 , 0.8705572088746946
0.03423931314489643 , 0.8705814037889236
0.03423931314489643 , 0.8707023783600687
0.03423931314489643 , 0.8707265732742977
0.03423931314489643 , 0.8707749631027558
0.03423931314489643 , 0.8708959376739009
0.03423931314489643 , 0.8709685224165881
0.03423931314489643 , 0.8718153444146041
0.03423931314489643 , 0.8718395393288331
0.034265173653314024 , 0.8718879291572912
0.034265173653314024 , 0.8719847088142072
0.034265173653314024 , 0.8720089037284363
0.034265173653314024 , 0.8721056833853524
0.034265173653314024 , 0.8721298782995814
0.034316894670149214 , 0.8721782681280394
0.034316894670149214 , 0.8722508528707266
0.034316894670149214 , 0.8723476325276427
0.034316894670149214 , 0.8724202172703298
0.034316894670149214 , 0.8725169969272459
0.034316894670149214 , 0.8725411918414749
0.034316894670149214 , 0.8726137765841621
0.034316894670149214 , 0.8726379714983911
0.034316894670149214 , 0.8727105562410781
0.034316894670149214 , 0.8727347511553072
0.034316894670149214 , 0.8727831409837652
0.034316894670149214 , 0.8728799206406813
0.034316894670149214 , 0.8729525053833684
0.034316894670149214 , 0.8730008952118264
0.034316894670149214 , 0.8730734799545136
0.034368615686984405 , 0.8730976748687426
0.034368615686984405 , 0.8731460646972007
0.034420336703819596 , 0.8732428443541168
0.034420336703819596 , 0.8732912341825748
0.034420336703819596 , 0.8734122087537199
0.034420336703819596 , 0.8735089884106361
0.034420336703819596 , 0.8735331833248651
0.034420336703819596 , 0.8735815731533232
0.03449791822907238 , 0.8736299629817812
0.03449791822907238 , 0.8736541578960103
0.03449791822907238 , 0.8737025477244683
0.03462722077116036 , 0.8737751324671554
0.03462722077116036 , 0.8738235222956134
0.03462722077116036 , 0.8738719121240716
0.03478238382166594 , 0.8739686917809877
0.03478238382166594 , 0.8741138612663618
0.03478238382166594 , 0.8743074205801941
0.03478238382166594 , 0.8744283951513392
0.03478238382166594 , 0.8744767849797972
0.03478238382166594 , 0.8745251748082553
0.03478238382166594 , 0.8745977595509424
0.03478238382166594 , 0.8746945392078586
0.03480824433008353 , 0.8747187341220876
0.03480824433008353 , 0.8747429290363166
0.03480824433008353 , 0.8748155137790037
0.03480824433008353 , 0.8748639036074617
0.03480824433008353 , 0.8749122934359198
0.03480824433008353 , 0.8749364883501488
0.03480824433008353 , 0.8750816578355229
0.03480824433008353 , 0.8751058527497521
0.03480824433008353 , 0.8751784374924391
0.03483410483850113 , 0.8752268273208972
0.03483410483850113 , 0.8752994120635842
0.03483410483850113 , 0.8753478018920423
0.03483410483850113 , 0.8753961917205003
0.03483410483850113 , 0.8754929713774164
0.03483410483850113 , 0.8755171662916454
0.03483410483850113 , 0.8755897510343326
0.03483410483850113 , 0.8756623357770197
0.03485996534691872 , 0.8756865306912487
0.03491168636375391 , 0.8757107256054777
0.03491168636375391 , 0.8757349205197068
0.03491168636375391 , 0.8757833103481648
0.03491168636375391 , 0.8758075052623938
0.035015128397424294 , 0.8758558950908519
0.035015128397424294 , 0.8760010645762261
0.035015128397424294 , 0.8760978442331422
0.035015128397424294 , 0.8761462340616003
0.035015128397424294 , 0.8762188188042873
0.035015128397424294 , 0.8762430137185163
0.035015128397424294 , 0.8763881832038906
0.03504098890584189 , 0.8764849628608067
0.03504098890584189 , 0.8766301323461808
0.03504098890584189 , 0.8766785221746389
0.03504098890584189 , 0.8767027170888679
0.03504098890584189 , 0.876775301831555
0.035066849414259485 , 0.8768720814884712
0.035066849414259485 , 0.8769688611453872
0.035066849414259485 , 0.8770172509738453
0.035066849414259485 , 0.8770414458880743
0.035066849414259485 , 0.8770898357165324
0.035066849414259485 , 0.8771624204592194
0.035066849414259485 , 0.8772108102876776
0.035066849414259485 , 0.8772833950303646
0.035066849414259485 , 0.8773317848588227
0.035066849414259485 , 0.8773559797730517
0.035066849414259485 , 0.8774527594299678
0.03509270992267708 , 0.8774769543441968
0.03509270992267708 , 0.8776705136580291
0.03509270992267708 , 0.8777189034864872
0.03509270992267708 , 0.8778156831434033
0.03509270992267708 , 0.8779366577145484
0.035118570431094676 , 0.8779608526287774
0.035118570431094676 , 0.8781544119426097
0.035118570431094676 , 0.8782269966852968
0.035118570431094676 , 0.8782511915995258
0.03514443093951227 , 0.8782995814279838
0.03514443093951227 , 0.8783721661706709
0.03514443093951227 , 0.878444750913358
0.03514443093951227 , 0.8784931407418161
0.035170291447929866 , 0.8785657254845032
0.035170291447929866 , 0.8785899203987322
0.035170291447929866 , 0.8786383102271903
0.035170291447929866 , 0.8786625051414193
0.035170291447929866 , 0.8787592847983354
0.035170291447929866 , 0.8789044542837096
0.03519615195634746 , 0.8789770390263967
0.03519615195634746 , 0.8790738186833128
0.03519615195634746 , 0.8791222085117708
0.03519615195634746 , 0.8791947932544579
0.03519615195634746 , 0.8793399627398321
0.03519615195634746 , 0.8793883525682902
0.03519615195634746 , 0.8794367423967482
0.03519615195634746 , 0.8795093271394353
0.03524787297318265 , 0.8796061067963514
0.03524787297318265 , 0.8796786915390385
0.03527373348160025 , 0.8798238610244127
0.03527373348160025 , 0.8798722508528707
0.03527373348160025 , 0.8800174203382449
0.03527373348160025 , 0.8800900050809319
0.03527373348160025 , 0.88013839490939
0.03527373348160025 , 0.8801625898236191
0.03527373348160025 , 0.8803077593089933
0.03537717551527063 , 0.8803561491374513
0.03537717551527063 , 0.8804287338801384
0.03537717551527063 , 0.8805739033655126
0.03537717551527063 , 0.8805980982797416
0.035454757040523414 , 0.8806948779366577
0.035454757040523414 , 0.8807190728508868
0.035454757040523414 , 0.8807674626793448
0.035454757040523414 , 0.8808642423362609
0.035454757040523414 , 0.880961021993177
0.035454757040523414 , 0.880985216907406
0.035454757040523414 , 0.8810578016500932
0.035454757040523414 , 0.8811061914785512
0.035454757040523414 , 0.8812029711354673
0.035454757040523414 , 0.8812755558781544
0.035454757040523414 , 0.8813481406208415
0.035454757040523414 , 0.8815658948489028
0.03548061754894101 , 0.8816626745058189
0.035506478057358605 , 0.8817352592485059
0.035506478057358605 , 0.881783649076964
0.035506478057358605 , 0.881807843991193
0.035506478057358605 , 0.8819046236481092
0.0355323385657762 , 0.8819772083907963
0.03558405958261139 , 0.8820014033050253
0.03558405958261139 , 0.8820981829619414
0.03558405958261139 , 0.8821465727903994
0.03558405958261139 , 0.8822433524473156
0.035609920091028986 , 0.8822917422757737
0.035661641107864184 , 0.8823159371900027
0.035661641107864184 , 0.8823643270184607
0.035661641107864184 , 0.8824127168469188
0.035661641107864184 , 0.8824611066753768
0.035661641107864184 , 0.8826788609034381
0.035661641107864184 , 0.8827030558176672
0.035765083141534565 , 0.8829208100457284
0.035765083141534565 , 0.8829450049599574
0.035816804158369756 , 0.8829933947884154
0.035816804158369756 , 0.8830175897026445
0.035816804158369756 , 0.8832111490164767
0.03592024619204014 , 0.8832353439307058
0.03592024619204014 , 0.8833079286733928
0.03597196720887533 , 0.8833321235876219
0.03597196720887533 , 0.883477293072996
0.03597196720887533 , 0.8835256829014542
0.03597196720887533 , 0.8835740727299122
0.03597196720887533 , 0.8835982676441412
0.03597196720887533 , 0.8836466574725993
0.03599782771729292 , 0.8836708523868283
0.03607540924254571 , 0.8836950473010573
0.036101269750963304 , 0.8837434371295154
0.036101269750963304 , 0.8837676320437444
0.0361271302593809 , 0.8837918269579734
0.0361271302593809 , 0.8839369964433476
0.0361271302593809 , 0.8840095811860347
0.0361271302593809 , 0.8840579710144928
0.0361271302593809 , 0.8841063608429508
0.0361271302593809 , 0.8842273354140959
0.0361271302593809 , 0.884299920156783
0.0361271302593809 , 0.8843966998136992
0.036152990767798494 , 0.8844208947279282
0.036204711784633685 , 0.8845418692990733
0.036204711784633685 , 0.8845902591275314
0.036204711784633685 , 0.8846628438702184
0.036204711784633685 , 0.8847596235271346
0.036204711784633685 , 0.8848080133555927
0.036204711784633685 , 0.8848564031840507
0.036204711784633685 , 0.8848805980982798
0.036204711784633685 , 0.8849289879267378
0.036204711784633685 , 0.8849531828409668
0.036204711784633685 , 0.8850499624978829
0.03641159585197445 , 0.8850741574121119
0.03641159585197445 , 0.885098352326341
0.03641159585197445 , 0.885146742154799
0.03641159585197445 , 0.8852435218117152
0.03641159585197445 , 0.8853161065544023
0.03641159585197445 , 0.8853644963828603
0.03641159585197445 , 0.8854128862113184
0.03641159585197445 , 0.8854612760397764
0.03646331686880964 , 0.8855096658682345
0.03646331686880964 , 0.8855822506109216
0.03646331686880964 , 0.8856790302678377
0.03654089839406243 , 0.8857032251820667
0.03659261941089762 , 0.8857274200962958
0.03659261941089762 , 0.8858000048389828
0.03659261941089762 , 0.8858241997532119
0.03661847991931522 , 0.8858725895816699
0.03661847991931522 , 0.885945174324357
0.03661847991931522 , 0.886017759067044
0.03661847991931522 , 0.8860419539812732
0.03661847991931522 , 0.8860903438097312
0.03661847991931522 , 0.8861145387239602
0.03661847991931522 , 0.8861871234666473
0.03661847991931522 , 0.8862597082093344
0.03661847991931522 , 0.8863322929520215
0.03661847991931522 , 0.8864048776947085
0.03661847991931522 , 0.8864532675231667
0.03661847991931522 , 0.8864774624373957
0.03661847991931522 , 0.8866226319227698
0.03661847991931522 , 0.8866952166654569
0.036696061444568 , 0.886816191236602
0.036696061444568 , 0.8869129708935182
0.036696061444568 , 0.8869613607219763
0.036696061444568 , 0.8870097505504343
0.036696061444568 , 0.8871065302073504
0.036696061444568 , 0.8872033098642665
0.03677364296982079 , 0.8872275047784955
0.03677364296982079 , 0.8872758946069537
0.03677364296982079 , 0.8873484793496407
0.036851224495073574 , 0.8874452590065568
0.036851224495073574 , 0.8875420386634729
0.036851224495073574 , 0.887590428491931
0.03687708500349117 , 0.88761462340616
0.03687708500349117 , 0.887638818320389
0.03687708500349117 , 0.8877114030630762
0.036902945511908765 , 0.8877355979773052
0.036902945511908765 , 0.8878323776342213
0.036902945511908765 , 0.8879049623769084
0.036902945511908765 , 0.8879533522053664
0.036902945511908765 , 0.8880259369480535
0.036902945511908765 , 0.8881469115191987
0.036902945511908765 , 0.8882920810045728
0.036902945511908765 , 0.8883888606614889
0.036902945511908765 , 0.888485640318405
0.036954666528743955 , 0.8886066148895502
0.03698052703716155 , 0.8886791996322373
0.037006387545579146 , 0.8887033945464663
0.037006387545579146 , 0.8887517843749244
0.037006387545579146 , 0.8888243691176114
0.03703224805399674 , 0.8888485640318405
0.03705810856241434 , 0.8890421233456728
0.03705810856241434 , 0.8890663182599018
0.03713569008766712 , 0.8891389030025889
0.03718741110450231 , 0.8891630979168179
0.03721327161291991 , 0.8891872928310469
0.037239132121337504 , 0.8892114877452759
0.037239132121337504 , 0.889259877573734
0.037239132121337504 , 0.889308267402192
0.037239132121337504 , 0.8893808521448792
0.037239132121337504 , 0.8894050470591082
0.037239132121337504 , 0.8894534368875663
0.037239132121337504 , 0.8895260216302533
0.037239132121337504 , 0.8896228012871694
0.037239132121337504 , 0.8896469962013984
0.037239132121337504 , 0.8897437758583145
0.037239132121337504 , 0.8898889453436888
0.0372649926297551 , 0.8899131402579178
0.0372649926297551 , 0.8899615300863758
0.0372649926297551 , 0.8900341148290629
0.0372649926297551 , 0.8902276741428952
0.0372649926297551 , 0.8903244537998113
0.03731671364659029 , 0.8903728436282693
0.03731671364659029 , 0.8904212334567274
0.03731671364659029 , 0.8904696232851854
0.037446016188678266 , 0.8905180131136435
0.037446016188678266 , 0.8905905978563305
0.037446016188678266 , 0.8906389876847887
0.037446016188678266 , 0.8907115724274758
0.037446016188678266 , 0.8907357673417048
0.037446016188678266 , 0.8907841571701628
0.037446016188678266 , 0.8908083520843919
0.037446016188678266 , 0.890953521569766
0.03747187669709587 , 0.8910503012266822
0.03752359771393106 , 0.8910744961409112
0.03752359771393106 , 0.8912196656262854
0.03752359771393106 , 0.8912922503689724
0.03752359771393106 , 0.8913648351116595
0.03752359771393106 , 0.8914132249401175
0.037549458222348654 , 0.8914616147685757
0.037549458222348654 , 0.8915583944254918
0.037549458222348654 , 0.8916309791681788
0.037549458222348654 , 0.8917277588250949
0.037549458222348654 , 0.891751953739324
0.037549458222348654 , 0.8918487333962402
0.037549458222348654 , 0.8918971232246982
0.037549458222348654 , 0.8919455130531563
0.037549458222348654 , 0.8920180977958433
0.037549458222348654 , 0.8921148774527594
0.037549458222348654 , 0.8921632672812175
0.037601179239183845 , 0.8922116571096755
0.03762703974760144 , 0.8922600469381337
0.03762703974760144 , 0.8933004282499819
0.03762703974760144 , 0.8933246231642109
0.03762703974760144 , 0.893421402821127
0.03762703974760144 , 0.893493987563814
0.03762703974760144 , 0.8935907672207302
0.03762703974760144 , 0.8936391570491883
0.03762703974760144 , 0.8936875468776463
0.03767876076443663 , 0.8937601316203334
0.03767876076443663 , 0.8938569112772495
0.03767876076443663 , 0.8939294960199367
0.03773048178127182 , 0.8939778858483947
0.03773048178127182 , 0.8940020807626237
0.03778220279810701 , 0.8940504705910818
0.0378339238149422 , 0.8940746655053108
0.0378339238149422 , 0.8941714451622269
0.0378339238149422 , 0.8941956400764559
0.0378339238149422 , 0.894244029904914
0.0378597843233598 , 0.894268224819143
0.03791150534019499 , 0.894316614647601
0.03791150534019499 , 0.8943891993902882
0.03791150534019499 , 0.8944375892187462
0.03791150534019499 , 0.8945101739614333
0.03791150534019499 , 0.8945585637898914
0.037937365848612584 , 0.8945827587041204
0.03801494737386537 , 0.8946069536183494
0.03801494737386537 , 0.8946795383610365
0.03801494737386537 , 0.8947763180179527
0.03806666839070056 , 0.8948730976748688
0.03806666839070056 , 0.8948972925890978
0.038144249915953346 , 0.8949456824175558
0.038144249915953346 , 0.8949698773317849
0.038144249915953346 , 0.8950182671602429
0.038144249915953346 , 0.89509085190293
0.03817011042437094 , 0.895139241731388
0.03817011042437094 , 0.895163436645617
0.03817011042437094 , 0.8952118264740752
0.03817011042437094 , 0.8953328010452203
0.03817011042437094 , 0.8953569959594493
0.03817011042437094 , 0.8954295807021364
0.03817011042437094 , 0.8954537756163654
0.03817011042437094 , 0.8955021654448235
0.03817011042437094 , 0.8955263603590525
0.03817011042437094 , 0.8956231400159687
0.03822183144120613 , 0.8956473349301977
0.038454576016964497 , 0.8957925044155719
0.038454576016964497 , 0.8958408942440299
0.038454576016964497 , 0.8958892840724879
0.038454576016964497 , 0.895961868815175
0.038454576016964497 , 0.895986063729404
0.038454576016964497 , 0.8961796230432363
0.038454576016964497 , 0.8962038179574653
0.038454576016964497 , 0.8962522077859234
0.038454576016964497 , 0.8962764027001524
0.038454576016964497 , 0.8963247925286105
0.03848043652538209 , 0.8963731823570685
0.03850629703379969 , 0.8963973772712975
0.03850629703379969 , 0.8964215721855266
0.03850629703379969 , 0.8964699620139847
0.03850629703379969 , 0.8965425467566718
0.03850629703379969 , 0.8965667416709008
0.03850629703379969 , 0.8966635213278169
0.03850629703379969 , 0.8967119111562749
0.03850629703379969 , 0.8968570806416492
0.03853215754221728 , 0.8969054704701072
0.03858387855905247 , 0.8969538602985653
0.03858387855905247 , 0.8970022501270233
0.03858387855905247 , 0.8970748348697104
0.03858387855905247 , 0.8970990297839394
0.03858387855905247 , 0.8971474196123975
0.03866146008430526 , 0.8971958094408555
0.03866146008430526 , 0.8972200043550845
0.03866146008430526 , 0.8972683941835427
0.03871318110114045 , 0.8973409789262297
0.03871318110114045 , 0.8973893687546878
0.03871318110114045 , 0.8974135636689168
0.03871318110114045 , 0.8974619534973749
0.03871318110114045 , 0.8974861484116039
0.03871318110114045 , 0.8975345382400619
0.03871318110114045 , 0.897558733154291
0.038790762626393235 , 0.897631317896978
0.038790762626393235 , 0.897655512811207
0.03881662313481083 , 0.8977522924681232
0.038842483643228426 , 0.8977764873823523
0.038842483643228426 , 0.8979216568677264
0.038842483643228426 , 0.8980426314388715
0.038842483643228426 , 0.8980668263531005
0.038842483643228426 , 0.8981636060100167
0.038842483643228426 , 0.8982119958384748
0.038842483643228426 , 0.8982603856669328
0.038842483643228426 , 0.8983571653238489
0.038842483643228426 , 0.898405555152307
0.038842483643228426 , 0.898478139894994
0.038842483643228426 , 0.8986233093803683
0.03886834415164602 , 0.8986475042945973
0.03886834415164602 , 0.8987200890372844
0.03886834415164602 , 0.8987684788657424
0.03886834415164602 , 0.8989136483511166
0.03886834415164602 , 0.8989378432653456
0.03886834415164602 , 0.8990104280080327
0.03886834415164602 , 0.8990830127507198
0.03886834415164602 , 0.8991555974934069
0.03886834415164602 , 0.8992039873218649
0.03886834415164602 , 0.899228182236094
0.03886834415164602 , 0.899276572064552
0.03894592567689881 , 0.899300766978781
0.03894592567689881 , 0.8993733517214682
0.03894592567689881 , 0.8993975466356972
0.038997646693734 , 0.8994217415499262
0.038997646693734 , 0.8994943262926133
0.03904936771056919 , 0.8995427161210714
0.03904936771056919 , 0.8995911059495294
0.03904936771056919 , 0.8996636906922165
0.03904936771056919 , 0.8997120805206745
0.03904936771056919 , 0.8997604703491326
0.03904936771056919 , 0.8998330550918197
0.03904936771056919 , 0.8999298347487358
0.03904936771056919 , 0.9000266144056519
0.03904936771056919 , 0.900123394062568
0.03904936771056919 , 0.9001717838910261
0.03904936771056919 , 0.9001959788052551
0.03904936771056919 , 0.9002443686337132
0.039126949235821974 , 0.9002685635479423
0.039126949235821974 , 0.9003169533764003
0.039126949235821974 , 0.9003411482906293
0.039126949235821974 , 0.9003895381190874
0.039126949235821974 , 0.9004137330333164
0.039126949235821974 , 0.9004621228617744
0.039126949235821974 , 0.9006072923471486
0.039126949235821974 , 0.9006556821756067
0.039126949235821974 , 0.9007282669182938
0.039126949235821974 , 0.9008734364036679
0.039126949235821974 , 0.900897631317897
0.039178670252657165 , 0.900970216060584
0.039178670252657165 , 0.9009944109748131
0.03920453076107476 , 0.9010428008032711
0.039230391269492355 , 0.9010911906317292
0.039230391269492355 , 0.9011153855459583
0.039230391269492355 , 0.9012605550313324
0.03925625177790995 , 0.9013331397740195
0.03930797279474514 , 0.9013815296024775
0.03930797279474514 , 0.9014299194309356
0.03935969381158034 , 0.9014541143451646
0.039437275336833125 , 0.9014783092593937
0.039488996353668315 , 0.9015266990878518
0.039488996353668315 , 0.9015508940020808
0.039488996353668315 , 0.9015992838305388
0.039488996353668315 , 0.901720258401684
0.039488996353668315 , 0.901768648230142
0.039488996353668315 , 0.9018412329728291
0.039488996353668315 , 0.9018896228012871
0.039488996353668315 , 0.9019138177155162
0.039488996353668315 , 0.9020105973724323
0.039540717370503506 , 0.9020347922866614
0.039540717370503506 , 0.9020589872008904
0.039540717370503506 , 0.9021073770293484
0.039540717370503506 , 0.9021799617720355
0.039540717370503506 , 0.9022283516004935
0.03961829889575629 , 0.9022525465147226
0.03961829889575629 , 0.9023009363431806
0.03961829889575629 , 0.9023735210858678
0.03967001991259148 , 0.9023977160000968
0.03972174092942667 , 0.9024944956570129
0.03972174092942667 , 0.9025428854854709
0.03972174092942667 , 0.9025670803997
0.03972174092942667 , 0.902639665142387
0.03972174092942667 , 0.9026638600566161
0.03972174092942667 , 0.9027606397135323
0.03972174092942667 , 0.9027848346277613
0.03972174092942667 , 0.9028574193704483
0.03972174092942667 , 0.9028816142846774
0.03974760143784427 , 0.9029300041131354
0.03974760143784427 , 0.9029783939415935
0.03974760143784427 , 0.9030509786842805
0.03974760143784427 , 0.9031961481696548
0.03974760143784427 , 0.9032687329123418
0.03985104347151465 , 0.9033171227407999
0.039928624996767435 , 0.903389707483487
0.039928624996767435 , 0.9034864871404031
0.039928624996767435 , 0.9035590718830901
0.04005792753885541 , 0.9036074617115483
0.04008378804727301 , 0.9037284362826934
0.04008378804727301 , 0.9037768261111514
0.04008378804727301 , 0.9038010210253805
0.04008378804727301 , 0.9038494108538385
0.04008378804727301 , 0.9039945803392126
0.0401096485556906 , 0.9040187752534418
0.0401096485556906 , 0.9040913599961288
0.0401355090641082 , 0.9041397498245869
0.0401355090641082 , 0.904212334567274
0.0401355090641082 , 0.90430911422419
0.040213090589360984 , 0.9043333091384191
0.040213090589360984 , 0.9043575040526481
0.040213090589360984 , 0.9044058938811061
0.040213090589360984 , 0.9044300887953353
0.04026481160619618 , 0.9045026735380223
0.04026481160619618 , 0.9045752582807094
0.04034239313144897 , 0.9045994531949384
0.04034239313144897 , 0.9046236481091674
0.04034239313144897 , 0.9046720379376255
0.04036825363986656 , 0.9047204277660835
0.04036825363986656 , 0.9047688175945416
0.04036825363986656 , 0.9048172074229996
0.04036825363986656 , 0.9048655972514578
0.04036825363986656 , 0.9048897921656868
0.04049755618195454 , 0.9049381819941449
0.04054927719878973 , 0.9049865718226029
0.04054927719878973 , 0.9050349616510609
0.04054927719878973 , 0.90505915656529
0.040575137707207325 , 0.905107546393748
0.04065271923246011 , 0.905131741307977
0.04065271923246011 , 0.9051801311364351
0.04065271923246011 , 0.9052527158791223
0.04065271923246011 , 0.9053011057075803
0.0407044402492953 , 0.9053736904502674
0.0407044402492953 , 0.9053978853644964
0.0407044402492953 , 0.9054946650214125
0.040730300757712896 , 0.9055672497640996
0.040730300757712896 , 0.9056398345067866
0.040730300757712896 , 0.9056640294210156
0.040730300757712896 , 0.9057608090779318
0.040730300757712896 , 0.9058575887348479
0.040730300757712896 , 0.905905978563306
0.040730300757712896 , 0.905930173477535
0.040730300757712896 , 0.9059785633059931
0.04075616126613049 , 0.9060027582202221
0.04075616126613049 , 0.9060511480486801
0.04075616126613049 , 0.9061963175340544
0.04078202177454809 , 0.9062689022767414
0.04078202177454809 , 0.9063172921051995
0.04078202177454809 , 0.9064624615905736
0.04078202177454809 , 0.9065108514190318
0.04078202177454809 , 0.9065592412474898
0.04078202177454809 , 0.9065834361617188
0.04078202177454809 , 0.9066318259901769
0.04078202177454809 , 0.9067044107328639
0.04078202177454809 , 0.90680119038978
0.04078202177454809 , 0.9068253853040091
0.04080788228296568 , 0.9068737751324671
0.04080788228296568 , 0.9069463598751543
0.04080788228296568 , 0.9070673344462994
0.04080788228296568 , 0.9071157242747574
0.04085960329980087 , 0.9071399191889865
0.04085960329980087 , 0.9072366988459026
0.04085960329980087 , 0.9072608937601316
0.04085960329980087 , 0.9074060632455058
0.04088546380821847 , 0.9074544530739639
0.04088546380821847 , 0.9074786479881929
0.04088546380821847 , 0.90755123273088
0.04088546380821847 , 0.9076480123877961
0.04088546380821847 , 0.9076964022162541
0.04088546380821847 , 0.9077447920447123
0.040911324316636064 , 0.9078415717016283
0.040911324316636064 , 0.9078657666158574
0.040911324316636064 , 0.9079625462727735
0.04098890584188885 , 0.9081077157581476
0.04098890584188885 , 0.9081561055866056
0.04098890584188885 , 0.9082286903292928
0.04098890584188885 , 0.9082770801577509
0.04098890584188885 , 0.9083012750719799
0.04098890584188885 , 0.9083496649004379
0.04104062685872404 , 0.908373859814667
0.04104062685872404 , 0.908422249643125
0.04104062685872404 , 0.9084948343858121
0.04104062685872404 , 0.9085190293000411
0.04104062685872404 , 0.9085674191284991
0.04104062685872404 , 0.9086400038711863
0.04104062685872404 , 0.9086883936996444
0.04109234787555923 , 0.9087125886138734
0.04109234787555923 , 0.9087851733565605
0.04109234787555923 , 0.9088335631850185
0.041118208383976826 , 0.9089061479277056
0.041118208383976826 , 0.9090513174130798
0.041118208383976826 , 0.9091480970699959
0.041118208383976826 , 0.9091722919842249
0.041118208383976826 , 0.909220681812683
0.04116992940081202 , 0.909244876726912
0.04116992940081202 , 0.909269071641141
0.04116992940081202 , 0.9093416563838281
0.04116992940081202 , 0.9093900462122861
0.04119578990922962 , 0.9094384360407443
0.04119578990922962 , 0.9094868258692023
0.0412992319429 , 0.9095352156976604
0.0412992319429 , 0.9095594106118894
0.0412992319429 , 0.9096561902688055
0.0412992319429 , 0.9096803851830345
0.0412992319429 , 0.9097771648399506
0.0412992319429 , 0.9098013597541796
0.04135095295973519 , 0.9098497495826378
0.04135095295973519 , 0.9098981394110958
0.041376813468152786 , 0.9099707241537829
0.041376813468152786 , 0.910067503810699
0.041428534484987976 , 0.910115893639157
0.041428534484987976 , 0.9101400885533861
0.041428534484987976 , 0.9102126732960731
0.04145439499340557 , 0.9102610631245313
0.04145439499340557 , 0.9102852580387603
0.04148025550182317 , 0.9103336478672183
0.04148025550182317 , 0.9104062326099054
0.04158369753549355 , 0.9104304275241344
0.04158369753549355 , 0.9104546224383635
0.04160955804391114 , 0.9105030122668215
0.04163541855232874 , 0.9105272071810505
0.04163541855232874 , 0.9105755970095086
0.04173886058599912 , 0.9106239868379666
0.04173886058599912 , 0.9106723766664248
0.04173886058599912 , 0.9106965715806538
0.04173886058599912 , 0.9107933512375699
0.04197160516175748 , 0.9108175461517989
0.04199746567017507 , 0.910865935980257
0.04199746567017507 , 0.910938520722944
0.04199746567017507 , 0.910962715637173
0.04199746567017507 , 0.9110111054656311
0.042126768212263056 , 0.9110594952940891
0.042126768212263056 , 0.9111078851225473
0.042126768212263056 , 0.9111562749510053
0.04215262872068065 , 0.9112288596936924
0.04215262872068065 , 0.9112772495221504
0.04215262872068065 , 0.9113498342648375
0.04228193126276863 , 0.9114466139217536
0.04228193126276863 , 0.9114708088359826
0.04228193126276863 , 0.9115675884928988
0.04228193126276863 , 0.9116159783213569
0.04228193126276863 , 0.911712757978273
0.0424370943132742 , 0.911761147806731
0.0424370943132742 , 0.9118337325494181
0.0424370943132742 , 0.9119305122063343
0.0424370943132742 , 0.9119789020347923
0.0424370943132742 , 0.9120272918632504
0.042462954821691795 , 0.9120998766059374
0.042462954821691795 , 0.9121240715201665
0.04248881533010939 , 0.9121724613486245
0.04248881533010939 , 0.9122208511770826
0.042514675838526986 , 0.9122450460913116
0.042514675838526986 , 0.9122692410055406
0.042514675838526986 , 0.9123418257482278
0.042566396855362176 , 0.9123660206624568
0.042566396855362176 , 0.9124144104909148
0.042566396855362176 , 0.9124628003193729
0.04261811787219737 , 0.91253538506206
0.04261811787219737 , 0.9126321647189761
0.04269569939745015 , 0.9127047494616631
0.04274742041428534 , 0.9127531392901213
0.042799141431120534 , 0.9128015291185793
0.04282500193953813 , 0.9128983087754954
0.042850862447955725 , 0.9129225036897244
0.042850862447955725 , 0.9129708935181825
0.042850862447955725 , 0.9130676731750986
0.04287672295637332 , 0.9131402579177856
0.04287672295637332 , 0.9131886477462438
0.0430318860068789 , 0.9132128426604728
0.0430318860068789 , 0.9133096223173889
0.0430318860068789 , 0.9133338172316179
0.0430318860068789 , 0.913382207060076
0.0430318860068789 , 0.913406401974305
0.0430318860068789 , 0.9134789867169921
0.0430318860068789 , 0.9135273765454501
0.0430318860068789 , 0.9135515714596791
0.043057746515296494 , 0.9136241562023663
0.04308360702371409 , 0.9136725460308244
0.04308360702371409 , 0.9137209358592824
0.043109467532131684 , 0.9137693256877404
0.04318704905738447 , 0.9138419104304275
0.04318704905738447 , 0.9139386900873436
0.04318704905738447 , 0.9140354697442598
0.04318704905738447 , 0.9141080544869469
0.04318704905738447 , 0.9141564443154049
0.04318704905738447 , 0.914229029058092
0.04323877007421966 , 0.91427741888655
0.04323877007421966 , 0.9144225883719242
0.04323877007421966 , 0.9145193680288404
0.04329049109105485 , 0.9146161476857565
0.04329049109105485 , 0.9147129273426726
0.04329049109105485 , 0.9147371222569016
0.04331635159947245 , 0.9148097069995886
0.04331635159947245 , 0.9148580968280468
0.04331635159947245 , 0.9149306815707339
0.04331635159947245 , 0.9149790713991919
0.04331635159947245 , 0.91502746122765
0.04331635159947245 , 0.915051656141879
0.04331635159947245 , 0.915100045970337
0.04331635159947245 , 0.9151726307130241
0.04331635159947245 , 0.9152452154557112
0.04341979363314283 , 0.9153178001983983
0.04344565414156042 , 0.9153661900268564
0.04344565414156042 , 0.9154145798553144
0.043497375158395614 , 0.9154387747695435
0.043549096175230805 , 0.9154871645980015
0.043549096175230805 , 0.9155355544264595
0.043549096175230805 , 0.9155839442549176
0.043549096175230805 , 0.9156565289976047
0.043600817192065995 , 0.9157049188260628
0.04362667770048359 , 0.9157291137402918
0.04362667770048359 , 0.9157533086545209
0.04373011973415397 , 0.9158258933972079
0.04373011973415397 , 0.915874283225666
0.04378184075098916 , 0.9159710628825821
0.04383356176782435 , 0.9160436476252691
0.04383356176782435 , 0.9160920374537272
0.043937003801494734 , 0.9161404272821853
0.043937003801494734 , 0.9161888171106434
0.04398872481832993 , 0.9162614018533304
0.04406630634358272 , 0.9163581815102465
0.04411802736041791 , 0.9164065713387046
0.044195608885670694 , 0.9164307662529336
0.044350771936176266 , 0.9164791560813917
0.044350771936176266 , 0.9165517408240788
0.044350771936176266 , 0.9166243255667659
0.044350771936176266 , 0.916721105223682
0.04442835346142905 , 0.9168178848805981
0.04442835346142905 , 0.9169146645375142
0.04448007447826424 , 0.9169388594517432
0.04448007447826424 , 0.9169872492802013
0.04448007447826424 , 0.9170114441944304
0.04450593498668184 , 0.9170598340228884
0.04450593498668184 , 0.9171082238513465
0.04450593498668184 , 0.9171808085940335
0.04450593498668184 , 0.9172291984224916
0.04453179549509943 , 0.9172533933367206
0.04453179549509943 , 0.9172775882509496
0.04453179549509943 , 0.9173259780794077
0.04458351651193462 , 0.9173501729936367
0.04458351651193462 , 0.9173985628220948
0.04458351651193462 , 0.9174469526505529
0.044635237528769814 , 0.91751953739324
0.044738679562440195 , 0.917567927221698
0.044738679562440195 , 0.917616317050156
0.044738679562440195 , 0.9176405119643851
0.044790400579275386 , 0.9176889017928431
0.044790400579275386 , 0.9177130967070721
0.044790400579275386 , 0.9177856814497592
0.044790400579275386 , 0.9178340712782174
0.044790400579275386 , 0.9179066560209044
0.04481626108769298 , 0.9179550458493625
0.044893842612945774 , 0.9180034356778205
0.044893842612945774 , 0.9181002153347366
0.044893842612945774 , 0.9181728000774237
0.044893842612945774 , 0.9182211899058818
0.04491970312136337 , 0.9182695797343399
0.04491970312136337 , 0.9183179695627979
0.04491970312136337 , 0.9183421644770269
0.04491970312136337 , 0.918414749219714
0.04491970312136337 , 0.9185115288766301
0.04491970312136337 , 0.9185599187050882
0.04497142413819856 , 0.9185841136193172
0.045049005663451346 , 0.9186808932762334
0.04507486617186894 , 0.9187050881904624
0.04507486617186894 , 0.9188018678473785
0.04507486617186894 , 0.9188502576758365
0.04515244769712173 , 0.9188986475042946
0.04515244769712173 , 0.9189470373327526
0.04515244769712173 , 0.9190196220754397
0.04515244769712173 , 0.9190680119038978
0.04515244769712173 , 0.9191164017323559
0.04515244769712173 , 0.919188986475043
0.04515244769712173 , 0.919237376303501
0.04515244769712173 , 0.91926157121773
0.04515244769712173 , 0.9193099610461881
0.04515244769712173 , 0.9193825457888751
0.04515244769712173 , 0.9194793254457913
0.04515244769712173 , 0.9195035203600204
0.04515244769712173 , 0.9195761051027074
0.04515244769712173 , 0.9196003000169365
0.04515244769712173 , 0.9196970796738525
0.04525588973079211 , 0.9197212745880816
0.04525588973079211 , 0.9197454695023106
0.04525588973079211 , 0.9198422491592267
0.0453076107476273 , 0.9198906389876848
0.0453076107476273 , 0.9199390288161429
0.045333471256044894 , 0.9199874186446009
0.045333471256044894 , 0.920035808473059
0.045333471256044894 , 0.920108393215746
0.045333471256044894 , 0.9201567830442041
0.045488634306550466 , 0.9202051728726621
0.04551449481496806 , 0.9202535627011202
0.04551449481496806 , 0.9203261474438074
0.04551449481496806 , 0.9203745372722654
0.045540355323385656 , 0.9204229271007234
0.045540355323385656 , 0.9204471220149525
0.045540355323385656 , 0.9204955118434105
0.045540355323385656 , 0.9205680965860976
0.045540355323385656 , 0.9206648762430137
0.045540355323385656 , 0.9207132660714717
0.045540355323385656 , 0.9207858508141589
0.045540355323385656 , 0.9208342406426169
0.045540355323385656 , 0.920858435556846
0.045540355323385656 , 0.920931020299533
0.045540355323385656 , 0.9209794101279911
0.045540355323385656 , 0.9210277999564491
0.045540355323385656 , 0.9210761897849072
0.045540355323385656 , 0.9211245796133652
0.045540355323385656 , 0.9211729694418234
0.045540355323385656 , 0.9212213592702814
0.045540355323385656 , 0.9212939440129685
0.04561793684863844 , 0.9213423338414265
0.04561793684863844 , 0.9213907236698846
0.04561793684863844 , 0.9214149185841136
0.04561793684863844 , 0.9215358931552587
0.04561793684863844 , 0.9215600880694877
0.04561793684863844 , 0.9216084778979459
0.04572137888230882 , 0.921681062640633
0.04572137888230882 , 0.921729452469091
0.045773099899144014 , 0.9218020372117781
0.04582482091597921 , 0.9218504270402361
0.04582482091597921 , 0.9218746219544651
0.04582482091597921 , 0.9219230117829232
0.04585068142439681 , 0.9219714016113812
0.0458765419328144 , 0.9219955965256104
0.0458765419328144 , 0.9220197914398394
0.045902402441232 , 0.9220681812682974
0.045902402441232 , 0.9220923761825265
0.045902402441232 , 0.9221407660109845
0.04592826294964959 , 0.9221649609252135
0.04592826294964959 , 0.9222375456679006
0.04592826294964959 , 0.9223343253248167
0.04595412345806719 , 0.9223827151532747
0.04595412345806719 , 0.9224069100675039
0.04595412345806719 , 0.9224794948101909
0.04595412345806719 , 0.922527884638649
0.04595412345806719 , 0.9226488592097941
0.04595412345806719 , 0.9226972490382521
0.04595412345806719 , 0.9227698337809392
0.04595412345806719 , 0.9228182236093974
0.04595412345806719 , 0.9228424185236264
0.04595412345806719 , 0.9229150032663134
0.04595412345806719 , 0.9230117829232295
0.04595412345806719 , 0.9230843676659166
0.04595412345806719 , 0.9231327574943747
0.04595412345806719 , 0.9232295371512907
0.04595412345806719 , 0.9232779269797489
0.04610928650857276 , 0.9233263168082069
0.046135147016990355 , 0.923398901550894
0.046135147016990355 , 0.9234472913793521
0.046135147016990355 , 0.9234714862935811
0.046135147016990355 , 0.9235198761220391
0.046135147016990355 , 0.9235440710362681
0.046135147016990355 , 0.9236166557789552
0.046135147016990355 , 0.9237618252643295
0.046135147016990355 , 0.9238102150927875
0.046186868033825546 , 0.9238586049212456
0.04629031006749593 , 0.9239311896639326
0.04631617057591352 , 0.9239795794923907
0.04631617057591352 , 0.9241005540635359
0.04631617057591352 , 0.9241489438919939
0.04631617057591352 , 0.924221528634681
0.04631617057591352 , 0.924269918463139
0.04631617057591352 , 0.9243425032058261
0.04631617057591352 , 0.9243908930342842
0.04631617057591352 , 0.9244150879485132
0.04631617057591352 , 0.9244634777769712
0.04660063616850707 , 0.9245118676054294
0.046626496676924666 , 0.9245602574338874
0.046626496676924666 , 0.9245844523481165
0.046626496676924666 , 0.9246328421765745
0.046626496676924666 , 0.9246812320050325
0.046626496676924666 , 0.9247296218334906
0.046626496676924666 , 0.9247538167477196
0.046729938710595054 , 0.9248264014904067
0.046781659727430244 , 0.9249231811473229
0.046781659727430244 , 0.9249715709757809
0.046833380744265435 , 0.925019960804239
0.046833380744265435 , 0.925044155718468
0.046885101761100625 , 0.925092545546926
0.046885101761100625 , 0.9251409353753841
0.046885101761100625 , 0.9252135201180712
0.046885101761100625 , 0.9252619099465292
0.046885101761100625 , 0.9253102997749872
0.0470144043031886 , 0.9253586896034454
0.04709198582844139 , 0.9254796641745905
0.04711784633685898 , 0.9255038590888195
0.04711784633685898 , 0.9255522489172776
0.04711784633685898 , 0.9255764438315066
0.04714370684527658 , 0.9256490285741937
0.047273009387364555 , 0.9256974184026517
0.04729886989578215 , 0.9257458082311099
0.04729886989578215 , 0.925890977716484
0.04729886989578215 , 0.925915172630713
0.047376451421034936 , 0.9259635624591711
0.047376451421034936 , 0.9259877573734001
0.04740231192945253 , 0.9260361472018581
0.04740231192945253 , 0.9261087319445452
0.04740231192945253 , 0.9261571217730034
0.04745403294628772 , 0.9261813166872324
0.04747989345470532 , 0.9262055116014614
0.04747989345470532 , 0.9262780963441485
0.047609195996793294 , 0.9263022912583775
0.04763505650521089 , 0.9263748760010646
0.04763505650521089 , 0.9264232658295226
0.04776435904729887 , 0.9264716556579807
0.04776435904729887 , 0.9265442404006677
0.047867801080969254 , 0.9265684353148969
0.047867801080969254 , 0.9266168251433549
0.047867801080969254 , 0.926713604800271
0.047919522097804444 , 0.926761994628729
0.047919522097804444 , 0.9268103844571871
0.04794538260622204 , 0.9268587742856451
0.047971243114639635 , 0.9268829691998742
0.047971243114639635 , 0.9269313590283322
0.047971243114639635 , 0.9269797488567904
0.048022964131474825 , 0.9270039437710194
0.048074685148310016 , 0.9270523335994774
0.04810054565672761 , 0.9270765285137064
0.0481781271819804 , 0.9271975030848516
0.04822984819881559 , 0.9272216979990806
0.04822984819881559 , 0.9272942827417677
0.048307429724068374 , 0.9273426725702257
0.048307429724068374 , 0.9273910623986839
0.048307429724068374 , 0.9274394522271419
0.048307429724068374 , 0.927512036969829
0.048410871757738755 , 0.927536231884058
0.048410871757738755 , 0.9276088166267451
0.048410871757738755 , 0.9276572064552031
0.048514313791409136 , 0.9276814013694321
0.04856603480824433 , 0.9277297911978902
0.04869533735033231 , 0.9277781810263482
0.04869533735033231 , 0.9278265708548064
0.048721197858749905 , 0.9278991555974934
0.048721197858749905 , 0.9279475454259515
0.048721197858749905 , 0.9280201301686386
0.048721197858749905 , 0.9280443250828676
0.048721197858749905 , 0.9280927149113256
0.04879877938400269 , 0.9281169098255546
0.04892808192609067 , 0.9281652996540127
0.049109105485013835 , 0.9281894945682417
0.04918668701026662 , 0.9282378843966999
0.04923840802710181 , 0.9282862742251579
0.049290129043937 , 0.9283104691393869
0.049290129043937 , 0.928358858967845
0.049290129043937 , 0.9284556386247611
0.049290129043937 , 0.9284798335389901
0.049290129043937 , 0.9285282233674481
0.049290129043937 , 0.9286250030243642
0.049290129043937 , 0.9286975877670514
0.04934185006077219 , 0.9287217826812804
0.04936771056918979 , 0.9287701725097385
0.04941943158602498 , 0.9287943674239675
0.049445292094442574 , 0.9288427572524255
0.049445292094442574 , 0.9288669521666546
0.049445292094442574 , 0.9289395369093416
0.04947115260286017 , 0.9289637318235707
0.04949701311127777 , 0.9291330962231739
0.049522873619695366 , 0.9291572911374029
0.049703897178618534 , 0.929205680965861
0.04972975768703613 , 0.92922987588009
0.049807339212288915 , 0.929254070794319
0.04983319972070651 , 0.9293024606227771
0.049859060229124105 , 0.9293266555370061
0.04993664175437689 , 0.9293508504512351
0.049962502262794486 , 0.9293750453654642
0.04998836277121208 , 0.9294718250223803
0.05001422327962968 , 0.9294960199366094
0.05001422327962968 , 0.9295444097650674
0.05004008378804727 , 0.9295686046792964
0.05022110734697044 , 0.9295927995935255
0.05022110734697044 , 0.9296169945077545
0.05032454938064082 , 0.9296653843362125
0.050350409889058416 , 0.9296895792504416
0.05037627039747601 , 0.9297137741646706
0.05037627039747601 , 0.9297379690788996
0.050557293956399185 , 0.9298347487358157
0.05063487548165197 , 0.9298831385642737
0.05063487548165197 , 0.9299073334785029
0.05071245700690476 , 0.9299557233069609
0.05091934107424552 , 0.9299799182211899
0.05091934107424552 , 0.930004113135419
0.05091934107424552 , 0.930052502963877
0.05091934107424552 , 0.930076697878106
0.050945201582663115 , 0.9301250877065641
0.05097106209108071 , 0.9301734775350221
0.05097106209108071 , 0.9302218673634802
0.05107450412475109 , 0.9302460622777092
0.05112622514158628 , 0.9302944521061672
0.05117794615842147 , 0.9303912317630834
0.05125552768367426 , 0.9304396215915415
0.05125552768367426 , 0.9304880114199995
0.05138483022576224 , 0.9305364012484576
0.05141069073417984 , 0.9305847910769156
0.05148827225943262 , 0.9306331809053737
0.05151413276785022 , 0.9306815707338317
0.05151413276785022 , 0.9307057656480607
0.05151413276785022 , 0.9307783503907479
0.05156585378468541 , 0.9308025453049769
0.05156585378468541 , 0.930850935133435
0.05156585378468541 , 0.930875130047664
0.05156585378468541 , 0.930923519876122
0.051591714293103004 , 0.9309477147903511
0.051591714293103004 , 0.9309719097045801
0.0516175748015206 , 0.9310202995330381
0.051643435309938195 , 0.9310686893614962
0.051798598360443766 , 0.9310928842757252
0.05182445886886136 , 0.9311896639326414
0.05182445886886136 , 0.9312380537610995
0.05182445886886136 , 0.9312864435895575
0.05187617988569655 , 0.9313590283322446
0.05192790090253174 , 0.9313832232464736
0.05192790090253174 , 0.9314316130749316
0.05192790090253174 , 0.9315767825603058
0.05192790090253174 , 0.931673562217222
0.05195376141094934 , 0.931746146959909
0.05195376141094934 , 0.9318187317025961
0.052031342936202124 , 0.9318671215310542
0.052083063953037315 , 0.9318913164452832
0.052083063953037315 , 0.9319880961021993
0.052083063953037315 , 0.9320606808448864
0.052083063953037315 , 0.9321816554160316
0.0521606454782901 , 0.9322058503302606
0.05221236649512529 , 0.9322300452444896
0.05221236649512529 , 0.9323268249014057
0.052238227003542886 , 0.9323752147298637
0.052238227003542886 , 0.9324236045583219
0.052238227003542886 , 0.9324719943867799
0.052238227003542886 , 0.932568774043696
0.052238227003542886 , 0.9325929689579251
0.052238227003542886 , 0.9326413587863831
0.052238227003542886 , 0.9326655537006121
0.052238227003542886 , 0.9327381384432992
0.052289948020378084 , 0.9328349181002153
0.052289948020378084 , 0.9328833079286734
0.052289948020378084 , 0.9329800875855895
0.052289948020378084 , 0.9330042824998186
0.052289948020378084 , 0.9330526723282766
0.05231580852879568 , 0.9331010621567346
0.05231580852879568 , 0.9331494519851927
0.052341669037213275 , 0.9331736468994217
0.052341669037213275 , 0.9331978418136507
0.052393390054048465 , 0.9332462316421088
0.052393390054048465 , 0.933343011299025
0.052445111070883656 , 0.933367206213254
0.05247097157930125 , 0.9334639858701701
0.05247097157930125 , 0.9335365706128572
0.05247097157930125 , 0.9335607655270862
0.05247097157930125 , 0.9336091553555442
0.05247097157930125 , 0.9336817400982313
0.052496832087718846 , 0.9337059350124604
0.052496832087718846 , 0.9337785197551475
0.052496832087718846 , 0.9338511044978346
0.05254855310455404 , 0.9339478841547507
0.05254855310455404 , 0.9339962739832087
0.05254855310455404 , 0.9340688587258958
0.05254855310455404 , 0.934189833297041
0.05254855310455404 , 0.93421402821127
0.05257441361297163 , 0.9342624180397281
0.05257441361297163 , 0.9343350027824151
0.05262613462980682 , 0.9344075875251022
0.05265199513822442 , 0.9345043671820183
0.05265199513822442 , 0.9345285620962474
0.05265199513822442 , 0.9346737315816216
0.052729576663477204 , 0.9347221214100796
0.052729576663477204 , 0.9348672908954537
0.052729576663477204 , 0.9349640705523699
0.052729576663477204 , 0.934988265466599
0.052729576663477204 , 0.935036655295057
0.052729576663477204 , 0.9352060196946602
0.052781297680312395 , 0.9353027993515763
0.05280715818872999 , 0.9353269942658053
0.05285887920556518 , 0.9353511891800343
0.05285887920556518 , 0.9354479688369505
0.05285887920556518 , 0.9354963586654085
0.05306576327290594 , 0.9355689434080956
0.053169205306576324 , 0.9355931383223246
0.053169205306576324 , 0.9356657230650117
0.053169205306576324 , 0.9357141128934698
0.053195065814993926 , 0.9357383078076988
0.05322092632341152 , 0.9357625027219278
0.05329850784866431 , 0.935810892550386
0.05329850784866431 , 0.935835087464615
0.05329850784866431 , 0.935883477293073
0.0533502288654995 , 0.9359318671215311
0.0533502288654995 , 0.9360044518642181
0.053427810390752284 , 0.9360286467784472
0.05345367089916988 , 0.9361496213495923
0.053479531407587474 , 0.9361738162638213
0.053479531407587474 , 0.9362464010065085
0.053479531407587474 , 0.9362947908349665
0.053531252424422665 , 0.9363189857491955
0.053531252424422665 , 0.9363673755776536
0.053531252424422665 , 0.9364157654061116
0.05360883394967545 , 0.9364641552345697
0.05373813649176343 , 0.9364883501487987
0.05373813649176343 , 0.9365367399772567
0.05373813649176343 , 0.9365609348914858
0.05373813649176343 , 0.9366093247199438
0.05373813649176343 , 0.9366335196341729
0.05373813649176343 , 0.93670610437686
0.05373813649176343 , 0.9367544942053181
0.05373813649176343 , 0.9368028840337761
0.05378985750859862 , 0.9368754687764632
0.05384157852543381 , 0.9368996636906922
0.05384157852543381 , 0.9369480535191502
0.053867439033851404 , 0.9370206382618373
0.053919160050686595 , 0.9370448331760663
0.053919160050686595 , 0.9371174179187535
0.053919160050686595 , 0.9372141975756696
0.053919160050686595 , 0.9372867823183567
0.053970881067521785 , 0.9373351721468147
0.053970881067521785 , 0.9374077568895018
0.054074323101192166 , 0.9374319518037308
0.054126044118027364 , 0.937480341632189
0.05425534666011534 , 0.937504536546418
0.05425534666011534 , 0.937528731460647
0.05425534666011534 , 0.9376739009460211
0.05430706767695053 , 0.9377222907744792
0.054332928185368126 , 0.9377706806029372
0.05435878869378572 , 0.9378190704313953
0.05435878869378572 , 0.9378432653456243
0.05435878869378572 , 0.9379158500883115
0.05435878869378572 , 0.9379400450025405
0.05435878869378572 , 0.9380126297452276
0.05438464920220332 , 0.9381094094021437
0.05441050971062091 , 0.9382061890590598
0.0544880912358737 , 0.9382545788875178
0.0544880912358737 , 0.9382787738017468
0.0544880912358737 , 0.938327163630205
0.0544880912358737 , 0.938399748372892
0.05451395174429129 , 0.9384239432871211
0.05451395174429129 , 0.9384723331155791
0.05451395174429129 , 0.9385449178582662
0.05451395174429129 , 0.9386416975151823
0.05451395174429129 , 0.9387142822578693
0.05453981225270889 , 0.9387384771720985
0.054669114794796865 , 0.9387626720863275
0.054669114794796865 , 0.9388352568290146
0.054669114794796865 , 0.9389320364859307
0.05469497530321446 , 0.9389804263143887
0.05487599886213763 , 0.9390530110570758
0.05487599886213763 , 0.9391014008855338
0.05487599886213763 , 0.939173985628221
0.05490185937055522 , 0.9392707652851371
0.05490185937055522 , 0.9394159347705112
0.05490185937055522 , 0.9395127144274273
0.05510874343789599 , 0.9395852991701145
0.05510874343789599 , 0.9396094940843435
0.05518632496314878 , 0.9396578839128016
0.05523804597998397 , 0.9397062737412596
0.05523804597998397 , 0.9397546635697176
0.05523804597998397 , 0.9398998330550918
0.05523804597998397 , 0.9399240279693208
0.05523804597998397 , 0.939972417797779
0.05523804597998397 , 0.939996612712008
0.05523804597998397 , 0.940045002540466
0.055263906488401564 , 0.940069197454695
0.055263906488401564 , 0.9400933923689241
0.055263906488401564 , 0.9401417821973821
0.05534148801365435 , 0.9402869516827563
0.055470790555742326 , 0.9403111465969853
0.05549665106415992 , 0.9403353415112143
0.05567767462308309 , 0.9403595364254433
0.055755256148335874 , 0.9404321211681305
0.055910419198841446 , 0.9404563160823595
0.055910419198841446 , 0.9405289008250466
0.05593627970725904 , 0.9405772906535046
0.05596214021567664 , 0.9406498753961917
0.05598800072409424 , 0.9407224601388788
0.05598800072409424 , 0.9407466550531078
0.05598800072409424 , 0.9407950448815658
0.05598800072409424 , 0.940867629624253
0.05603972174092943 , 0.9409160194527111
0.05603972174092943 , 0.9409402143669401
0.056065582249347025 , 0.9409886041953981
0.05614316377459981 , 0.9410369940238562
0.05614316377459981 , 0.9410853838523142
0.05614316377459981 , 0.9411095787665432
0.05614316377459981 , 0.9411821635092303
0.05614316377459981 , 0.9412789431661465
0.056169024283017406 , 0.9413999177372916
0.056169024283017406 , 0.9414725024799787
0.056169024283017406 , 0.9415208923084367
0.056194884791435 , 0.9415692821368948
0.05632418733352298 , 0.9415934770511238
0.05632418733352298 , 0.9416176719653528
0.05632418733352298 , 0.941666061793811
0.05637590835035817 , 0.94169025670804
0.05637590835035817 , 0.941714451622269
0.05637590835035817 , 0.9417628414507271
0.05637590835035817 , 0.9419080109361012
0.05637590835035817 , 0.9419322058503302
0.056453489875610954 , 0.9420289855072463
0.05647935038402855 , 0.9421015702499335
0.05658279241769893 , 0.9421741549926206
0.05658279241769893 , 0.9422225448210786
0.056608652926116526 , 0.9422467397353076
0.056608652926116526 , 0.9422951295637657
0.056608652926116526 , 0.9423435193922237
0.056608652926116526 , 0.9423677143064528
0.05663451343453412 , 0.942464493963369
0.05663451343453412 , 0.942488688877598
0.05663451343453412 , 0.942537078706056
0.05666037394295172 , 0.942561273620285
0.05666037394295172 , 0.9426338583629721
0.05666037394295172 , 0.9427306380198882
0.05666037394295172 , 0.9428032227625753
0.05668623445136931 , 0.9428516125910333
0.05668623445136931 , 0.9428758075052623
0.05668623445136931 , 0.9429241973337205
0.0567379554682045 , 0.9429725871621785
0.056841397501874884 , 0.9430451719048656
0.056841397501874884 , 0.9430935617333237
0.05686725801029248 , 0.9431177566475527
0.05691897902712768 , 0.9431661464760107
0.05694483953554527 , 0.9432145363044688
0.05694483953554527 , 0.9432387312186978
0.05699656055238046 , 0.943335510875614
0.05717758411130363 , 0.943383900704072
0.057203444619721225 , 0.9434322905325301
0.057203444619721225 , 0.9435774600179042
0.057255165636556415 , 0.9436016549321332
0.057255165636556415 , 0.9436500447605913
0.0573327471618092 , 0.9437468244175075
0.05746204970389718 , 0.9437952142459655
0.05748791021231477 , 0.9438919939028816
0.057539631229149964 , 0.9439161888171106
0.05756549173756756 , 0.9439887735597977
0.05756549173756756 , 0.9440129684740267
0.057694794279655535 , 0.9440613583024848
0.057694794279655535 , 0.9441097481309428
0.057746515296490726 , 0.944230722702088
0.05777237580490832 , 0.9442549176163171
0.05777237580490832 , 0.9442791125305461
0.05777237580490832 , 0.9443275023590041
0.05777237580490832 , 0.9444000871016912
0.05777237580490832 , 0.9444242820159202
0.05777237580490832 , 0.9444726718443783
0.05777237580490832 , 0.9445452565870655
0.05782409682174352 , 0.9446420362439815
0.05782409682174352 , 0.9446904260724396
0.05782409682174352 , 0.9447146209866686
0.05782409682174352 , 0.9447630108151267
0.05782409682174352 , 0.9447872057293557
0.05782409682174352 , 0.9448597904720428
0.057953399363831495 , 0.9448839853862718
0.057953399363831495 , 0.9449323752147298
0.05803098088908428 , 0.9449565701289588
0.05803098088908428 , 0.945029154871646
0.05810856241433707 , 0.9450775447001041
0.05813442292275466 , 0.9451259345285621
0.05813442292275466 , 0.9451743243570202
0.05813442292275466 , 0.9452227141854782
0.05813442292275466 , 0.9452952989281653
0.05813442292275466 , 0.9453436887566233
0.05813442292275466 , 0.9453678836708523
0.05813442292275466 , 0.9454162734993105
0.05813442292275466 , 0.9454888582419976
0.05831544648167783 , 0.9456340277273717
0.05831544648167783 , 0.9456824175558297
0.05831544648167783 , 0.9457550022985168
0.05831544648167783 , 0.945827587041204
0.05836716749851302 , 0.945875976869662
0.05836716749851302 , 0.9459485616123491
0.05836716749851302 , 0.9459969514408071
0.0584706095321834 , 0.9460695361834942
0.0584706095321834 , 0.9461663158404103
0.05852233054901859 , 0.9462147056688684
0.05862577258268897 , 0.9462630954973265
0.05862577258268897 , 0.9462872904115555
0.05865163309110657 , 0.9463356802400136
0.05865163309110657 , 0.9463840700684716
0.058677493599524164 , 0.9464324598969297
0.058677493599524164 , 0.9465292395538458
0.058677493599524164 , 0.9466018242965328
0.058677493599524164 , 0.946650214124991
0.058729214616359354 , 0.94667440903922
0.058729214616359354 , 0.946722798867678
0.058729214616359354 , 0.9467469937819071
0.058755075124776956 , 0.9467953836103651
0.058755075124776956 , 0.9468921632672812
0.05878093563319455 , 0.9469163581815102
0.05878093563319455 , 0.9469405530957393
0.05878093563319455 , 0.9469889429241973
0.05880679614161215 , 0.9470373327526553
0.05885851715844734 , 0.9470615276668845
0.05885851715844734 , 0.9470857225811135
0.05885851715844734 , 0.9471583073238006
0.05885851715844734 , 0.9472550869807167
0.05888437766686493 , 0.9472792818949457
0.05888437766686493 , 0.9473276717234037
0.05888437766686493 , 0.9474002564660908
0.05888437766686493 , 0.9474486462945488
0.0590654012257881 , 0.947521231037236
0.059142982751040886 , 0.9476664005226102
0.059142982751040886 , 0.9477147903510682
0.05916884325945848 , 0.9478115700079843
0.05922056427629367 , 0.9478357649222133
0.05922056427629367 , 0.9479325445791295
0.05924642478471127 , 0.9479809344075876
0.05924642478471127 , 0.9480051293218166
0.05924642478471127 , 0.9480535191502746
0.05932400630996405 , 0.9480777140645037
0.05945330885205203 , 0.9481019089787327
0.05945330885205203 , 0.9481261038929617
0.05945330885205203 , 0.9481744937214197
0.05950502986888722 , 0.9481986886356488
0.059530890377304815 , 0.9482228835498778
0.059530890377304815 , 0.948295468292565
0.059530890377304815 , 0.948343858121023
0.059530890377304815 , 0.948368053035252
0.059530890377304815 , 0.9484406377779391
0.059530890377304815 , 0.9484890276063971
0.059530890377304815 , 0.9485374174348552
0.059530890377304815 , 0.9486341970917713
0.059530890377304815 , 0.9486825869202293
0.0596084719025576 , 0.9487309767486874
0.0596084719025576 , 0.9488277564056036
0.05971191393622799 , 0.9488519513198326
0.05976363495306318 , 0.9488761462340616
0.059789495461480775 , 0.9489245360625197
0.059892937495151156 , 0.9490213157194358
0.059892937495151156 , 0.9490697055478938
0.06002224003723913 , 0.949118095376352
0.06002224003723913 , 0.94916648520481
0.06004810054565673 , 0.949190680119039
0.06015154257932711 , 0.949214875033268
0.06025498461299749 , 0.9492390699474971
0.060280845121415086 , 0.9492632648617261
0.06038428715508547 , 0.9493116546901841
0.06038428715508547 , 0.9493358496044132
0.06041014766350306 , 0.9494326292613293
0.06041014766350306 , 0.9495294089182453
0.06046186868033825 , 0.9495777987467034
0.06048772918875585 , 0.9496261885751615
0.06048772918875585 , 0.9496745784036196
0.060513589697173444 , 0.9497229682320776
0.06053945020559104 , 0.9497955529747647
0.06064289223926143 , 0.9498439428032227
0.060798055289767 , 0.9498681377174518
0.060798055289767 , 0.949964917374368
0.060823915798184594 , 0.950013307202826
0.060823915798184594 , 0.950037502117055
0.060823915798184594 , 0.9500858919455131
0.060875636815019785 , 0.9501342817739711
0.060875636815019785 , 0.9501826716024292
0.06095321834027257 , 0.9502068665166582
0.060979078848690166 , 0.9502310614308872
0.060979078848690166 , 0.9503278410878033
0.060979078848690166 , 0.9503520360020323
0.060979078848690166 , 0.9504004258304904
0.06116010240761333 , 0.9504730105731776
0.061211823424448523 , 0.9504972054874066
0.0613411259665365 , 0.9505214004016356
0.061366986474954095 , 0.9505455953158646
0.06139284698337169 , 0.9505697902300936
0.06144456800020688 , 0.9506423749727807
0.061522149525459674 , 0.9507391546296968
0.06154801003387727 , 0.9507633495439258
0.06154801003387727 , 0.9507875444581549
0.06159973105071246 , 0.9509327139435291
0.06165145206754765 , 0.9509811037719871
0.06170317308438284 , 0.9510778834289032
0.06175489410121803 , 0.9511262732573613
0.06175489410121803 , 0.9511746630858193
0.06175489410121803 , 0.9512230529142774
0.06188419664330601 , 0.9513440274854226
0.0619359176601412 , 0.9513682223996516
0.062013499185393985 , 0.9514408071423387
0.06203935969381158 , 0.9514891969707967
0.06203935969381158 , 0.9515375867992548
0.06203935969381158 , 0.9515859766277128
0.062065220202229175 , 0.9516585613704
0.06214280172748196 , 0.951682756284629
0.06224624376115234 , 0.9517553410273161
0.06224624376115234 , 0.9518037308557741
0.06224624376115234 , 0.9518763155984612
0.06229796477798753 , 0.9519005105126902
0.06229796477798753 , 0.9519489003411483
0.06229796477798753 , 0.9519730952553773
0.06229796477798753 , 0.9520214850838353
0.06232382528640513 , 0.9520456799980644
0.06232382528640513 , 0.9521182647407515
0.06245312782849311 , 0.9521666545692096
0.06245312782849311 , 0.9522634342261257
0.06245312782849311 , 0.9523118240545837
0.06245312782849311 , 0.9523602138830418
0.06258243037058109 , 0.9523844087972708
0.06258243037058109 , 0.9524086037114998
0.06258243037058109 , 0.9524569935399579
0.06268587240425147 , 0.9524811884541869
0.06268587240425147 , 0.9525779681111031
0.06273759342108666 , 0.9526021630253321
0.06278931443792185 , 0.9526263579395611
0.06278931443792185 , 0.9526747477680192
0.06302205901368022 , 0.9526989426822482
0.0630479195220978 , 0.9527231375964772
0.0631255010473506 , 0.9527957223391643
0.0631255010473506 , 0.9528441121676223
0.06320308257260338 , 0.9528683070818514
0.06322894308102098 , 0.9528925019960804
0.06322894308102098 , 0.9529166969103094
0.06322894308102098 , 0.9529650867387676
0.06325480358943857 , 0.9530376714814546
0.06325480358943857 , 0.9530618663956836
0.06328066409785617 , 0.9531586460525997
0.06330652460627376 , 0.9531828409668288
0.06330652460627376 , 0.9532312307952868
0.06335824562310895 , 0.953328010452203
0.06343582714836174 , 0.953352205366432
0.06348754816519693 , 0.9534247901091191
0.06359099019886731 , 0.9534489850233481
0.0636168507072849 , 0.9535215697660352
0.0636427112157025 , 0.9535457646802642
0.0636427112157025 , 0.9536425443371803
0.0636427112157025 , 0.9537151290798674
0.0636427112157025 , 0.9537393239940964
0.06374615324937288 , 0.9537877138225545
0.06374615324937288 , 0.9538119087367836
0.06379787426620807 , 0.9538602985652416
0.06379787426620807 , 0.9538844934794706
0.06379787426620807 , 0.9539328833079287
0.06379787426620807 , 0.9539570782221577
0.06379787426620807 , 0.9540296629648448
0.06379787426620807 , 0.9540780527933028
0.06384959528304326 , 0.9541022477075318
0.06395303731671365 , 0.9541264426217609
0.06403061884196644 , 0.954174832450219
0.06405647935038403 , 0.9542232222786771
0.06410820036721922 , 0.9542716121071351
0.06413406087563682 , 0.9542958070213641
0.0642116424008896 , 0.9543441968498222
0.0642116424008896 , 0.9544167815925092
0.0642116424008896 , 0.9544651714209673
0.06426336341772479 , 0.9545135612494253
0.06434094494297758 , 0.9545377561636544
0.06436680545139517 , 0.9545861459921124
0.06436680545139517 , 0.9546587307347996
0.06447024748506555 , 0.9547071205632576
0.06447024748506555 , 0.9547555103917157
0.06447024748506555 , 0.9548039002201737
0.06449610799348315 , 0.9548522900486318
0.06449610799348315 , 0.9549006798770898
0.06454782901031834 , 0.9549490697055479
0.06454782901031834 , 0.9549732646197769
0.06467713155240631 , 0.955021654448235
0.06467713155240631 , 0.9550700442766931
0.06470299206082392 , 0.9550942391909221
0.06478057358607671 , 0.9551426290193801
0.06478057358607671 , 0.9552394086762962
0.06478057358607671 , 0.9552636035905253
0.06478057358607671 , 0.9553603832474414
0.0648322946029119 , 0.9554087730758994
0.06490987612816468 , 0.9554813578185866
0.06490987612816468 , 0.9555539425612736
0.06490987612816468 , 0.9556023323897317
0.06490987612816468 , 0.9556265273039607
0.06527192324601101 , 0.9556749171324188
0.06527192324601101 , 0.9557475018751058
0.06527192324601101 , 0.9557716967893349
0.06527192324601101 , 0.9558200866177929
0.0653753652796814 , 0.9558442815320219
0.0653753652796814 , 0.9558926713604801
0.06542708629651658 , 0.9559168662747091
0.06542708629651658 , 0.9560136459316252
0.06545294680493419 , 0.9560862306743123
0.06550466782176938 , 0.9561346205027703
0.06550466782176938 , 0.9561588154169993
0.06558224934702216 , 0.9562072052454574
0.06571155188911014 , 0.9562314001596864
0.06571155188911014 , 0.9562555950739154
0.06578913341436293 , 0.9563281798166026
0.06581499392278052 , 0.9563765696450606
0.06584085443119812 , 0.9564007645592897
0.06589257544803331 , 0.9564249594735187
0.06602187799012128 , 0.9564733493019767
0.06602187799012128 , 0.9564975442162058
0.06602187799012128 , 0.9565943238731218
0.06612532002379166 , 0.9566185187873509
0.06615118053220927 , 0.956691103530038
0.06625462256587965 , 0.9567636882727251
0.06630634358271484 , 0.9567878831869541
0.06661666968372598 , 0.9568362730154122
0.06661666968372598 , 0.9568846628438702
0.06664253019214358 , 0.9569088577580992
0.06664253019214358 , 0.9569814425007863
0.06664253019214358 , 0.9570298323292444
0.06666839070056117 , 0.9570540272434734
0.06677183273423155 , 0.9571024170719314
0.06684941425948435 , 0.9571750018146186
0.06684941425948435 , 0.9571991967288476
0.06684941425948435 , 0.9572475865573057
0.06692699578473713 , 0.9572717814715347
0.06692699578473713 , 0.9573443662142218
0.06695285629315473 , 0.9573685611284508
0.06700457730998992 , 0.9574169509569088
0.0670304378184075 , 0.9574653407853669
0.0671080193436603 , 0.9575137306138249
0.06726318239416587 , 0.9575621204422831
0.06726318239416587 , 0.9575863153565121
0.06731490341100106 , 0.9576347051849701
0.06731490341100106 , 0.9576589000991992
0.06731490341100106 , 0.9577556797561153
0.06741834544467144 , 0.9578282644988023
0.06744420595308903 , 0.9578524594130314
0.06744420595308903 , 0.9579008492414894
0.06744420595308903 , 0.9579976288984056
0.06744420595308903 , 0.9580218238126346
0.06749592696992422 , 0.9580702136410927
0.06752178747834182 , 0.9580944085553217
0.06752178747834182 , 0.9581186034695507
0.06752178747834182 , 0.9581669932980088
0.06752178747834182 , 0.9581911882122378
0.06752178747834182 , 0.9582395780406958
0.0676252295120122 , 0.9582879678691539
0.0676252295120122 , 0.9583605526118409
0.0676252295120122 , 0.9584089424402991
0.06765109002042981 , 0.9584815271829862
0.06765109002042981 , 0.9585299170114442
0.0676769505288474 , 0.9586025017541313
0.06772867154568259 , 0.9586750864968183
0.06780625307093538 , 0.9587476712395054
0.06780625307093538 , 0.9587960610679636
0.06780625307093538 , 0.9589412305533377
0.06785797408777057 , 0.9589654254675667
0.06785797408777057 , 0.9590138152960248
0.06785797408777057 , 0.9590380102102538
0.06785797408777057 , 0.9590864000387118
0.06788383459618816 , 0.9591105949529409
0.06806485815511133 , 0.9591831796956279
0.06809071866352892 , 0.959207374609857
0.06814243968036411 , 0.9592557644383151
0.06814243968036411 , 0.9592799593525441
0.0682717422224521 , 0.9593283491810022
0.0682717422224521 , 0.9593525440952312
0.06840104476454006 , 0.9594009339236892
0.06840104476454006 , 0.9594251288379183
0.06855620781504565 , 0.9594735186663763
0.06858206832346324 , 0.9594977135806053
0.06863378934029843 , 0.9595461034090634
0.06868551035713362 , 0.9595702983232924
0.06871137086555122 , 0.9596670779802086
0.068788952390804 , 0.9598606372940408
0.06884067340763919 , 0.9598848322082698
0.06904755747497995 , 0.9599574169509569
0.06912513900023275 , 0.9600058067794149
0.06912513900023275 , 0.9600300016936439
0.06915099950865033 , 0.9601267813505601
0.06922858103390313 , 0.9601509762647892
0.06925444154232072 , 0.9601993660932472
0.06925444154232072 , 0.9602235610074762
0.06928030205073832 , 0.9602719508359343
0.0693837440844087 , 0.9603203406643923
0.06943546510124389 , 0.9603687304928504
0.06948718611807908 , 0.9604171203213084
0.06951304662649668 , 0.9604897050639956
0.06951304662649668 , 0.9605380948924536
0.06966820967700225 , 0.9606348745493697
0.06979751221909022 , 0.9606832643778278
0.06979751221909022 , 0.9607074592920568
0.0699785357780134 , 0.9607558491205148
0.07005611730326618 , 0.9607800440347439
0.07005611730326618 , 0.9608042389489729
0.07023714086218935 , 0.9608526287774309
0.07028886187902454 , 0.9609010186058891
0.07028886187902454 , 0.9609494084343471
0.07028886187902454 , 0.9609736033485762
0.07039230391269492 , 0.9610219931770342
0.07044402492953011 , 0.9610461880912632
0.07046988543794772 , 0.9610945779197213
0.07062504848845329 , 0.9611187728339503
0.07072849052212367 , 0.9611429677481793
0.07072849052212367 , 0.9612155524908664
0.07080607204737645 , 0.9612639423193244
0.07109053763997 , 0.9612881372335536
0.07109053763997 , 0.9613607219762406
0.07111639814838759 , 0.9613849168904697
0.07140086374098115 , 0.9614333067189277
0.07142672424939875 , 0.9614816965473857
0.07147844526623394 , 0.9615058914616148
0.07153016628306913 , 0.9615542812900728
0.07163360831673951 , 0.9615784762043018
0.07173705035040989 , 0.9616026711185309
0.07178877136724508 , 0.9616510609469889
0.07181463187566267 , 0.961699450775447
0.07184049238408027 , 0.9617478406039051
0.07184049238408027 , 0.9618204253465922
0.07194393441775065 , 0.9619172050035083
0.07209909746825623 , 0.9619655948319663
0.07215081848509142 , 0.9619897897461953
0.07215081848509142 , 0.9620381795746534
0.07215081848509142 , 0.9620865694031114
0.07220253950192661 , 0.9621591541457986
0.0722542605187618 , 0.9622075439742566
0.0722542605187618 , 0.9622317388884857
0.07230598153559699 , 0.9622801287169437
0.07235770255243218 , 0.9623043236311727
0.07240942356926737 , 0.9623769083738598
0.07240942356926737 , 0.9624011032880888
0.07243528407768497 , 0.9624494931165469
0.07251286560293775 , 0.9624978829450049
0.07253872611135535 , 0.9625220778592339
0.07266802865344332 , 0.962546272773463
0.0727973311955313 , 0.9626188575161501
0.0728231917039489 , 0.9626914422588372
0.07292663373761928 , 0.9627398320872953
0.07292663373761928 , 0.9627640270015243
0.07300421526287207 , 0.9628608066584404
0.07300421526287207 , 0.9628850015726694
0.07308179678812486 , 0.9629333914011274
0.07313351780496005 , 0.9629817812295856
0.07315937831337764 , 0.9630301710580436
0.07321109933021283 , 0.9630785608865017
0.07323695983863043 , 0.9631027558007307
0.07326282034704802 , 0.9631511456291888
0.07326282034704802 , 0.9631753405434178
0.07331454136388321 , 0.9632721202003339
0.07331454136388321 , 0.96336889985725
0.07359900695647677 , 0.963393094771479
0.07367658848172955 , 0.9634414845999371
0.07375417000698234 , 0.9634898744283952
0.07375417000698234 , 0.9635140693426242
0.07385761204065272 , 0.964239916769495
0.07385761204065272 , 0.9643366964264112
0.07385761204065272 , 0.9644092811690983
0.07385761204065272 , 0.9644818659117853
0.0739610540743231 , 0.9645060608260144
0.07398691458274069 , 0.9645302557402434
0.07419379865008147 , 0.9646028404829304
0.07427138017533425 , 0.9646270353971595
0.07432310119216944 , 0.9646512303113886
0.07440068271742223 , 0.9646996201398466
0.07440068271742223 , 0.9647238150540757
0.07450412475109261 , 0.9647722048825337
0.0745558457679278 , 0.9648205947109918
0.0745558457679278 , 0.9648447896252208
0.07458170627634539 , 0.9648931794536788
0.07460756678476299 , 0.9649415692821369
0.07460756678476299 , 0.9649657641963659
0.07460756678476299 , 0.9650141540248239
0.07460756678476299 , 0.965062543853282
0.07460756678476299 , 0.9651109336817401
0.07465928780159818 , 0.9651351285959692
0.07481445085210375 , 0.9651835184244272
0.07491789288577413 , 0.9652077133386562
0.07491789288577413 , 0.9652561031671143
0.07491789288577413 , 0.9653286879098013
0.07502133491944452 , 0.9654012726524884
0.07504719542786212 , 0.9654254675667174
0.07504719542786212 , 0.9655222472236336
0.07525407949520288 , 0.9655948319663207
0.07525407949520288 , 0.9656674167090078
0.07525407949520288 , 0.9657400014516948
0.07533166102045566 , 0.9658367811086109
0.07533166102045566 , 0.96586097602284
0.07533166102045566 , 0.965909365851298
0.07535752152887326 , 0.965933560765527
0.07535752152887326 , 0.9659819505939852
0.07543510305412604 , 0.9660545353366722
0.07551268457937883 , 0.9660787302509013
0.07551268457937883 , 0.9661271200793593
0.07553854508779642 , 0.9661513149935883
0.0756419871214668 , 0.9661997048220464
0.07587473169722517 , 0.9662480946505044
0.07590059220564277 , 0.9662722895647335
0.07597817373089555 , 0.9663448743074206
0.07597817373089555 , 0.9663932641358787
0.07602989474773074 , 0.9664174590501077
0.07602989474773074 , 0.9664658488785657
0.07602989474773074 , 0.9664900437927948
0.07605575525614834 , 0.9665384336212528
0.07613333678140112 , 0.9665626285354818
0.07613333678140112 , 0.9666110183639399
0.07621091830665391 , 0.9666352132781689
0.0762626393234891 , 0.966707798020856
0.0763143603403243 , 0.9668045776777722
0.07639194186557707 , 0.9668287725920012
0.07644366288241226 , 0.9668529675062302
0.07644366288241226 , 0.9669497471631463
0.07657296542450025 , 0.9669739420773753
0.07672812847500582 , 0.9669981369916044
0.07680571000025861 , 0.9670465268200624
0.0768315705086762 , 0.9670707217342914
0.0768574310170938 , 0.9671675013912076
0.0768574310170938 , 0.9672400861338947
0.0768574310170938 , 0.9672642810481237
0.07714189660968734 , 0.9673126708765818
0.07729705966019292 , 0.9673368657908108
0.07732292016861052 , 0.9673610607050398
0.07732292016861052 , 0.9674820352761849
0.07745222271069849 , 0.967530425104643
0.07745222271069849 , 0.967554620018872
0.07745222271069849 , 0.9676513996757882
0.07745222271069849 , 0.9676997895042462
0.07755566474436887 , 0.9677239844184753
0.07755566474436887 , 0.9677723742469333
0.07755566474436887 , 0.9678449589896204
0.07755566474436887 , 0.9678933488180784
0.07771082779487445 , 0.9679417386465365
0.07771082779487445 , 0.9680143233892236
0.07778840932012723 , 0.9680869081319107
0.077995293387468 , 0.9681111030461397
0.07812459592955598 , 0.9681352979603687
0.07812459592955598 , 0.9681836877888268
0.07812459592955598 , 0.9682562725315139
0.07822803796322636 , 0.9683046623599719
0.07838320101373193 , 0.968401442016888
0.07846078253898471 , 0.968425636931117
0.0785383640642375 , 0.968449831845346
0.0785383640642375 , 0.9684982216738042
0.0785383640642375 , 0.9685708064164913
0.07864180609790788 , 0.9686191962449493
0.07882282965683106 , 0.9686433911591783
0.07900385321575422 , 0.9686917809876364
0.07900385321575422 , 0.9687401708160944
0.07900385321575422 , 0.9688127555587815
0.07918487677467739 , 0.9688369504730105
0.07921073728309498 , 0.9689337301299267
0.07944348185885335 , 0.9689579250441557
0.07965036592619411 , 0.9690063148726138
0.07965036592619411 , 0.9690788996153009
0.07985724999353487 , 0.9691272894437589
0.07988311050195247 , 0.969199874186446
0.08003827355245804 , 0.969248264014904
0.08008999456929324 , 0.969272458929133
0.08016757609454601 , 0.9693208487575912
0.08016757609454601 , 0.9693692385860492
0.080296878636634 , 0.9693934335002783
0.08032273914505159 , 0.9694902131571943
0.08034859965346919 , 0.9695144080714234
0.08034859965346919 , 0.9695627978998814
0.08045204168713957 , 0.9695869928141104
0.08052962321239236 , 0.9696353826425685
0.08078822829656832 , 0.9696595775567975
0.08078822829656832 , 0.9696837724710266
0.08078822829656832 , 0.9697321622994847
0.0808658098218211 , 0.9698289419564008
0.08094339134707389 , 0.9698531368706298
0.08104683338074427 , 0.9698773317848588
0.08107269388916186 , 0.9699015266990878
0.08109855439757946 , 0.9699499165275459
0.08125371744808503 , 0.9699741114417749
0.08130543846492022 , 0.970022501270233
0.0814088804985906 , 0.970046696184462
0.0814864620238434 , 0.97009508601292
0.08153818304067859 , 0.9701434758413782
0.08156404354909617 , 0.9701676707556072
0.08184850914168973 , 0.9701918656698362
0.08187436965010732 , 0.9702160605840652
0.08187436965010732 , 0.9702644504125233
0.08195195117536011 , 0.9702886453267523
0.08202953270061289 , 0.9703370351552104
0.08202953270061289 , 0.9703854249836684
0.08202953270061289 , 0.9704580097263555
0.08208125371744808 , 0.9705305944690427
0.08218469575111846 , 0.9705547893832717
0.08226227727637125 , 0.9705789842975007
0.08231399829320644 , 0.9706273741259587
0.08236571931004164 , 0.9707483486971039
0.08239157981845924 , 0.9707725436113329
0.08239157981845924 , 0.97084512835402
0.08241744032687683 , 0.970869323268249
0.08275362693630557 , 0.970893518182478
0.08275362693630557 , 0.9709661029251652
0.08290878998681114 , 0.9710144927536232
0.08301223202048152 , 0.9710628825820813
0.08321911608782229 , 0.9711354673247683
0.08334841862991027 , 0.9711838571532264
0.08345186066358065 , 0.9712322469816844
0.08358116320566862 , 0.9712806368101425
0.08363288422250381 , 0.9713048317243715
0.08365874473092141 , 0.9713532215528295
0.08365874473092141 , 0.9714500012097457
0.083684605239339 , 0.9714741961239748
0.08396907083193256 , 0.9715225859524328
0.08399493134035015 , 0.9715709757808909
0.08407251286560294 , 0.9715951706951199
0.08415009439085572 , 0.9716193656093489
0.08415009439085572 , 0.9716435605235779
0.08415009439085572 , 0.971691950352036
0.08415009439085572 , 0.971764535094723
0.08425353642452611 , 0.9718129249231812
0.08448628100028446 , 0.9719097045800973
0.08448628100028446 , 0.9719338994943263
0.08458972303395484 , 0.9720064842370134
0.08471902557604283 , 0.9720548740654714
0.08471902557604283 , 0.9720790689797004
0.0847966071012956 , 0.9721274588081585
0.08492590964338359 , 0.9721516537223875
0.08495177015180118 , 0.9722000435508457
0.08497763066021878 , 0.9722484333793037
0.08497763066021878 , 0.9722726282935327
0.08510693320230676 , 0.9723210181219908
0.08518451472755954 , 0.9723452130362198
0.08559828286224107 , 0.9723936028646778
0.08562414337065867 , 0.9724177977789069
0.08565000387907626 , 0.9724419926931359
0.08593446947166981 , 0.9724661876073649
0.0859603299800874 , 0.972538772350052
0.0860637720137578 , 0.97258716217851
0.08611549303059299 , 0.9726113570927392
0.08611549303059299 , 0.9727081367496552
0.08619307455584577 , 0.9727323316638843
0.08627065608109856 , 0.9727565265781133
0.08629651658951615 , 0.9728049164065713
0.08632237709793375 , 0.9728533062350294
0.08652926116527451 , 0.9729500858919455
0.08660684269052729 , 0.9730226706346325
0.0866327031989449 , 0.9730468655488617
0.08665856370736248 , 0.9730952553773197
0.08665856370736248 , 0.9731436452057778
0.08671028472419767 , 0.9732404248626939
0.08678786624945047 , 0.9732646197769229
0.08678786624945047 , 0.97333720451961
0.08699475031679123 , 0.973361399433839
0.08712405285887921 , 0.973433984176526
0.08712405285887921 , 0.9734581790907552
0.08712405285887921 , 0.9735307638334422
0.08712405285887921 , 0.9736275434903583
0.08722749489254959 , 0.9736759333188164
0.08722749489254959 , 0.9737243231472744
0.08725335540096718 , 0.9737485180615034
0.08735679743463756 , 0.9737969078899615
0.08748609997672555 , 0.9738211028041905
0.08756368150197832 , 0.9738694926326487
0.0877447050609015 , 0.9738936875468777
0.08792572861982467 , 0.9739420773753357
0.08815847319558302 , 0.9739904672037938
0.0883394967545062 , 0.9740388570322518
0.0883394967545062 , 0.9740630519464808
0.08839121777134139 , 0.9741114417749389
0.08839121777134139 , 0.9741598316033969
0.08857224133026455 , 0.974184026517626
0.08867568336393493 , 0.974208221431855
0.08872740438077012 , 0.974256611260313
0.08872740438077012 , 0.9742808061745422
0.0888567069228581 , 0.9744017807456873
0.0888567069228581 , 0.9744259756599163
0.08901186997336367 , 0.9744743654883743
0.08901186997336367 , 0.9745227553168324
0.08901186997336367 , 0.9745953400595195
0.08903773048178128 , 0.9746437298879775
0.08914117251545166 , 0.9746679248022065
0.08914117251545166 , 0.9747163146306647
0.08929633556595723 , 0.9747405095448937
0.08929633556595723 , 0.9747888993733517
0.08939977759962761 , 0.9748372892018098
0.08939977759962761 , 0.9748856790302678
0.0894256381080452 , 0.9749098739444969
0.08952908014171558 , 0.9749582637729549
0.08960666166696837 , 0.975006653601413
0.08968424319222115 , 0.975055043429871
0.08973596420905636 , 0.975103433258329
0.09012387183532028 , 0.9751518230867872
0.09040833742791383 , 0.9751760180010162
0.09046005844474903 , 0.9752244078294743
0.09066694251208979 , 0.9752727976579323
0.09079624505417777 , 0.9752969925721613
0.09108071064677131 , 0.9753453824006194
0.0911841526804417 , 0.9753695773148484
0.09146861827303525 , 0.9754179671433065
0.09146861827303525 , 0.9754663569717645
0.09201168894980476 , 0.9755147468002225
0.09214099149189273 , 0.9755873315429097
0.09214099149189273 , 0.9756115264571387
0.09227029403398071 , 0.9756841111998258
0.09227029403398071 , 0.9757808908567419
0.09247717810132147 , 0.9758050857709709
0.09252889911815666 , 0.975853475599429
0.09255475962657427 , 0.975901865427887
0.09255475962657427 , 0.975926060342116
0.09278750420233262 , 0.9759744501705742
0.09309783030334376 , 0.9760470349132613
0.09309783030334376 , 0.9760712298274903
0.09327885386226693 , 0.9761438145701774
0.0934340169127725 , 0.9762163993128644
0.0934340169127725 , 0.9763131789697805
0.0934340169127725 , 0.9763373738840095
0.09358917996327808 , 0.9763857637124677
0.09358917996327808 , 0.9764341535409257
0.09361504047169568 , 0.9764583484551548
0.09361504047169568 , 0.9765067382836128
0.09361504047169568 , 0.9765793230262999
0.09374434301378365 , 0.9766277128547579
0.09382192453903644 , 0.976676102683216
0.09395122708112441 , 0.976700297597445
0.09395122708112441 , 0.976748687425903
0.09395122708112441 , 0.9767728823401322
0.0940288086063772 , 0.9768938569112773
0.09420983216530036 , 0.9769664416539643
0.09423569267371797 , 0.9769906365681934
0.09433913470738835 , 0.9770148314824224
0.09433913470738835 , 0.9770632213108804
0.09441671623264114 , 0.9771116111393385
0.09475290284206987 , 0.9771358060535675
0.09483048436732266 , 0.9771600009677965
0.09501150792624583 , 0.9771841958820257
0.0951666709767514 , 0.9772083907962547
0.09521839199358659 , 0.9772325857104837
0.09560629961985052 , 0.9772809755389417
0.09565802063668571 , 0.9773293653673998
0.09565802063668571 , 0.9773777551958578
0.09581318368719129 , 0.9774019501100869
0.09607178877136724 , 0.9774261450243159
0.09607178877136724 , 0.9774745348527739
0.09609764927978484 , 0.977522924681232
0.09614937029662003 , 0.977595509423919
0.09627867283870802 , 0.9776438992523772
0.09627867283870802 , 0.9776922890808352
0.0963045333471256 , 0.9777164839950643
0.0963045333471256 , 0.9778132636519804
0.0963045333471256 , 0.9778616534804384
0.09666658046497194 , 0.9778858483946674
0.09726137215857664 , 0.9780310178800417
0.09733895368382943 , 0.9780552127942707
0.09733895368382943 , 0.9780794077084997
0.09736481419224702 , 0.9781277975369578
0.097494116734335 , 0.9781761873654158
0.097494116734335 , 0.9782245771938739
0.09757169825958778 , 0.9782487721081029
0.09767514029325816 , 0.9782971619365609
0.09767514029325816 , 0.978393941593477
0.09767514029325816 , 0.9784423314219352
0.09767514029325816 , 0.9784665263361642
0.09816648995319248 , 0.9785149161646222
0.09819235046161008 , 0.9785391110788513
0.09826993198686286 , 0.9785875009073093
0.09839923452895084 , 0.9786116958215383
0.09842509503736843 , 0.9786358907357673
0.09852853707103881 , 0.9786600856499964
0.098580258087874 , 0.9786842805642254
0.0986578396131268 , 0.9787810602211415
0.09889058418888515 , 0.9788294500495995
0.09889058418888515 , 0.9788778398780577
0.09904574723939073 , 0.9789020347922867
0.0991750497814787 , 0.9789262297065157
0.0992009102898963 , 0.9789988144492028
0.09933021283198427 , 0.9790472042776608
0.09933021283198427 , 0.9790955941061189
0.09945951537407226 , 0.9791197890203479
0.09945951537407226 , 0.9791439839345769
0.09979570198350099 , 0.979240763591493
0.09979570198350099 , 0.9793133483341802
0.09982156249191859 , 0.9793375432484092
0.09997672554242416 , 0.9793859330768673
0.10002844655925935 , 0.9794343229053253
0.10010602808451215 , 0.9794585178195543
0.10023533062660012 , 0.9795069076480124
0.10041635418552329 , 0.9795552974764704
0.10041635418552329 , 0.9795794923906995
0.10041635418552329 , 0.9796278822191575
0.10059737774444645 , 0.9796520771333865
0.10072668028653443 , 0.9796762720476155
0.10114044842121596 , 0.9797004669618447
0.10150249553906229 , 0.9797246618760737
0.1015283560474799 , 0.9797730517045317
0.10165765858956786 , 0.9797972466187608
0.10178696113165585 , 0.9798214415329898
0.10194212418216142 , 0.9798698313614478
0.1020455662158318 , 0.9798940262756769
0.10220072926633737 , 0.9799666110183639
0.10245933435051333 , 0.979990805932593
0.10258863689260131 , 0.980015000846822
0.10276966045152448 , 0.980039195761051
0.10276966045152448 , 0.980087585589509
0.10295068401044764 , 0.9801117805037382
0.10302826553570044 , 0.9801359754179672
0.10318342858620601 , 0.9801601703321962
0.10341617316196436 , 0.9802085601606543
0.10341617316196436 , 0.9802327550748833
0.10357133621246993 , 0.9803295347317994
0.10372649926297552 , 0.9803537296460284
0.10408854638082185 , 0.9804021194744864
0.10437301197341539 , 0.9804505093029445
0.104398872481833 , 0.9806440686167768
0.10457989604075617 , 0.9806924584452348
0.10460575654917376 , 0.9807166533594638
0.10473505909126174 , 0.9807650431879219
0.10473505909126174 , 0.9808134330163799
0.10507124570069047 , 0.980837627930609
0.10527812976803123 , 0.980886017759067
0.10569189790271277 , 0.980910212673296
0.10584706095321834 , 0.9809344075875251
0.10584706095321834 , 0.9809827974159832
0.10592464247847112 , 0.9810311872444413
0.1060280845121415 , 0.9810553821586703
0.1061056660373943 , 0.9811279669013573
0.10680389976466938 , 0.9811521618155864
0.10680389976466938 , 0.9812247465582734
0.10711422586568052 , 0.9812731363867315
0.10714008637409811 , 0.9812973313009605
0.10734697044143889 , 0.9813699160436476
0.10734697044143889 , 0.9813941109578767
0.10752799400036205 , 0.9814666957005638
0.10755385450877965 , 0.9815150855290218
0.10765729654245003 , 0.9815392804432508
0.10765729654245003 , 0.9816118651859379
0.107786599084538 , 0.9816360601001669
0.10796762264346117 , 0.981660255014396
0.10822622772763713 , 0.981708644842854
0.10845897230339549 , 0.981732839757083
0.10884687992965941 , 0.9817570346713121
0.10887274043807701 , 0.9817812295855411
0.1089503219633298 , 0.9818296194139992
0.10970027670744006 , 0.9818780092424573
0.10985543975794564 , 0.9819263990709153
0.10985543975794564 , 0.9820231787278314
0.10988130026636324 , 0.9820473736420604
0.10995888179161602 , 0.9820715685562895
0.1101140448421216 , 0.9821199583847475
0.1101140448421216 , 0.9821441532989765
0.11063125501047351 , 0.9822167380416637
0.11083813907781427 , 0.9822409329558927
0.11112260467040783 , 0.9822651278701217
0.11112260467040783 , 0.9823135176985798
0.11112260467040783 , 0.9823377126128088
0.11114846517882541 , 0.9823861024412669
0.1112001861956606 , 0.9824102973554959
0.11148465178825416 , 0.9824586871839539
0.11197600144818848 , 0.982531271926641
0.11210530399027645 , 0.98255546684087
0.11238976958287 , 0.982579661755099
0.11246735110812278 , 0.9826038566693281
0.11249321161654038 , 0.9826522464977862
0.11251907212495797 , 0.9826764414120152
0.11254493263337557 , 0.9827248312404733
0.11326902686906824 , 0.9827490261547023
0.11332074788590343 , 0.9827732210689313
0.11337246890273862 , 0.9827974159831604
0.11342418991957381 , 0.9828458058116184
0.1135276319532442 , 0.9828700007258474
0.1135534924616618 , 0.9829183905543055
0.11365693449533218 , 0.9829909752969925
0.11370865551216737 , 0.9830151702112216
0.11386381856267294 , 0.9830635600396797
0.11391553957950813 , 0.9831119498681378
0.11399312110476092 , 0.9831603396965958
0.1141482841552665 , 0.9831845346108248
0.11427758669735447 , 0.9832087295250538
0.11443274974786004 , 0.9832329244392829
0.11445861025627764 , 0.9832571193535119
0.11456205228994802 , 0.983353899010428
0.11476893635728878 , 0.983378093924657
0.1152602860172231 , 0.9834264837531151
0.11538958855931107 , 0.9834990684958022
0.11626884584550932 , 0.9835474583242603
0.11676019550544364 , 0.9835716532384893
0.11704466109803718 , 0.9835958481527183
0.11719982414854276 , 0.9836200430669473
0.11740670821588352 , 0.9836684328954054
0.11823424448524658 , 0.9836926278096344
0.11857043109467533 , 0.9837410176380925
0.11880317567043368 , 0.9837652125523215
0.11882903617885128 , 0.9838136023807795
0.11901005973777444 , 0.9838619922092376
0.11932038583878558 , 0.9838861871234666
0.11950140939770876 , 0.9839345769519247
0.11960485143137914 , 0.9839587718661538
0.11968243295663193 , 0.9839829667803828
0.11996689854922547 , 0.9840313566088408
0.12009620109131346 , 0.9840555515230699
0.12009620109131346 , 0.9840797464372989
0.12009620109131346 , 0.9841281362657569
0.1204323877007422 , 0.984176526094215
0.12102717939434689 , 0.984200721008444
0.12115648193643487 , 0.984224915922673
0.12115648193643487 , 0.9843216955795892
0.12198401820579792 , 0.9843458904938182
0.1221650417647211 , 0.9843942803222763
0.12221676278155628 , 0.9844426701507343
0.12237192583206186 , 0.9844910599791924
0.12257880989940262 , 0.9845152548934214
0.12291499650883136 , 0.9845878396361085
0.12374253277819441 , 0.9846120345503375
0.12405285887920557 , 0.9846362294645665
0.12475109260648064 , 0.9846604243787955
0.12519072124957978 , 0.9846846192930246
0.1255269078590085 , 0.9847572040357117
0.1255527683674261 , 0.9848055938641698
0.1255527683674261 , 0.9848539836926278
0.12573379192634926 , 0.9849265684353149
0.12578551294318446 , 0.9849749582637729
0.12650960717887713 , 0.984999153178002
0.1266130492125475 , 0.98504754300646
0.1267940727714707 , 0.9851201277491471
0.12681993327988828 , 0.9851443226633761
0.12692337531355866 , 0.9851927124918343
0.1272337014145698 , 0.9852652972345213
0.1272595619229874 , 0.9852894921487503
0.127414724973493 , 0.9853620768914374
0.12749230649874577 , 0.9854346616341245
0.12751816700716337 , 0.9854830514625825
0.12754402751558094 , 0.9855314412910406
0.12826812175127364 , 0.9855798311194987
0.1282939822596912 , 0.9856524158621858
0.12850086632703198 , 0.9857008056906438
0.12850086632703198 , 0.9857491955191019
0.12875947141120794 , 0.9857733904333309
0.12904393700380148 , 0.9860637294040793
0.1290956580206367 , 0.9861121192325373
0.1290956580206367 , 0.9861363141467664
0.12917323954588947 , 0.9861847039752244
0.12930254208797745 , 0.9862088988894534
0.12930254208797745 , 0.9862814836321405
0.129587007680571 , 0.9863056785463695
0.12989733378158214 , 0.9863298734605985
0.13005249683208772 , 0.9863540683748276
0.13067314903411 , 0.9864508480317438
0.1306990095425276 , 0.9864992378602018
0.13098347513512115 , 0.9865234327744308
0.1324575241149241 , 0.9865718226028889
0.13281957123277044 , 0.9865960175171179
0.13294887377485842 , 0.986644407345576
0.13380227055263907 , 0.986668602259805
0.1340350151283974 , 0.986716992088263
0.1342160386873206 , 0.986741187002492
0.13481083038092528 , 0.9867653819167211
0.13488841190617806 , 0.9867895768309501
0.13496599343143087 , 0.9868137717451791
0.1352504590240244 , 0.9868379666594082
0.13540562207453 , 0.9868863564878663
0.1358711112260467 , 0.9869347463163243
0.13605213478496989 , 0.9869589412305534
0.13649176342806899 , 0.9870315259732404
0.13695725257958571 , 0.9870799158016985
0.13716413664692648 , 0.9871041107159275
0.13716413664692648 , 0.9871525005443855
0.13737102071426724 , 0.9871766954586146
0.13742274173110244 , 0.9872250852870726
0.13742274173110244 , 0.9872734751155308
0.1376296257984432 , 0.9872976700297598
0.1382244174920479 , 0.9873460598582178
0.1393364193540045 , 0.9874186446009049
0.14016395562336756 , 0.9874428395151339
0.14060358426646669 , 0.9874670344293629
0.14060358426646669 , 0.98753961917205
0.14065530528330186 , 0.9875880090005081
0.14073288680855467 , 0.9876122039147371
0.14078460782538985 , 0.9876605937431951
0.1421293542631048 , 0.9876847886574243
0.1421293542631048 , 0.9877573734001113
0.1421293542631048 , 0.9878057632285694
0.14249140138095115 , 0.9878299581427984
0.14262070392303913 , 0.9878783479712564
0.14293103002405028 , 0.9879267377997145
0.14295689053246788 , 0.9879509327139435
0.14308619307455583 , 0.9879993225424016
0.14344824019240218 , 0.9880235174566306
0.14344824019240218 , 0.9880719072850886
0.14368098476816055 , 0.9881444920277758
0.14375856629341333 , 0.9881686869420048
0.1438361478186661 , 0.9882654665989209
0.1439137293439189 , 0.9882896615131499
0.14422405544493005 , 0.988313856427379
0.14652564069409604 , 0.988362246255837
0.1474048979802943 , 0.988386441170066
0.14766350306447024 , 0.9884106360842951
0.14776694509814062 , 0.9884348309985241
0.1480514106907342 , 0.9884832208269821
0.14810313170756936 , 0.9885316106554403
0.14874964441800925 , 0.9885558055696693
0.14880136543484446 , 0.9886041953981273
0.14924099407794358 , 0.9886283903123564
0.15032713543148257 , 0.9886525852265854
0.15087020610825208 , 0.9886767801408144
0.15156843983552717 , 0.9887009750550434
0.15156843983552717 , 0.9887251699692725
0.15221495254596706 , 0.9887977547119595
0.1524994181385606 , 0.9888219496261885
0.15257699966381338 , 0.9888461445404176
0.15335281491634126 , 0.9889187292831046
0.1536631410173524 , 0.9889913140257918
0.15392174610152837 , 0.9890155089400208
0.1541544906772867 , 0.9890397038542499
0.15436137474462747 , 0.9890638987684789
0.1554216555897489 , 0.9890880936827079
0.15555095813183686 , 0.9891364835111659
0.15617161033385915 , 0.989160678425395
0.1565077969432879 , 0.989184873339624
0.1565853784685407 , 0.9892574580823111
0.15661123897695828 , 0.9892816529965401
0.15679226253588147 , 0.9893058479107691
0.157076728128475 , 0.9893300428249981
0.1576715198220797 , 0.9893542377392273
0.15800770643150844 , 0.9894268224819143
0.15836975354935479 , 0.9894510173961434
0.1587576611756187 , 0.9894752123103724
0.1588869637177067 , 0.9895477970530594
0.159378313377641 , 0.9895719919672885
0.15999896557966328 , 0.9895961868815175
0.16002482608808088 , 0.9896445767099755
0.16020584964700407 , 0.9896687716242046
0.16131785150896066 , 0.9896929665384336
0.1621453877783237 , 0.9897171614526626
0.16240399286249968 , 0.9897413563668916
0.16429180997698414 , 0.9897655512811208
0.16436939150223692 , 0.9898139411095788
0.16478315963691847 , 0.9898623309380368
0.16540381183894076 , 0.9899107207664949
0.16553311438102872 , 0.9899591105949529
0.16597274302412784 , 0.990055890251869
0.16610204556621583 , 0.9901284749945561
0.1662313481083038 , 0.9901526699087851
0.1669037213271613 , 0.9902494495657013
0.16695544234399648 , 0.9902736444799303
0.16716232641133724 , 0.9902978393941594
0.17109312369081175 , 0.9903220343083884
0.17184307843492203 , 0.9903462292226174
0.17303266182213142 , 0.9904188139653045
0.17303266182213142 , 0.9904913987079916
0.17303266182213142 , 0.9905155936222206
0.17342056944839535 , 0.9905639834506786
0.17360159300731853 , 0.9905881783649076
0.1736274535157361 , 0.9906365681933658
0.17391191910832968 , 0.9906607631075948
0.17569629418914376 , 0.9906849580218238
0.17582559673123174 , 0.9907575427645109
0.17582559673123174 , 0.990805932592969
0.1766272724921772 , 0.990830127507198
0.17753239028679305 , 0.990854322421427
0.17973053350228865 , 0.990902712249885
0.17998913858646462 , 0.9909269071641141
0.18024774367064056 , 0.9909752969925721
0.1805580697716517 , 0.9909994919068011
0.1806097907884869 , 0.9910478817352593
0.1806356512969045 , 0.9910720766494883
0.18198039773461946 , 0.9911204664779464
0.18298895756290567 , 0.9911446613921754
0.18316998112182886 , 0.9911688563064044
0.1858077529804236 , 0.9912172461348625
0.1863508236571931 , 0.9912414410490915
0.18671287077503942 , 0.9912898308775495
0.18707491789288577 , 0.9913140257917785
0.1875404070444025 , 0.9913624156202366
0.18761798856965528 , 0.9913866105344656
0.18774729111174326 , 0.9914350003629238
0.1880058961959192 , 0.9914833901913818
0.19020403941141484 , 0.9915559749340689
0.19025576042825001 , 0.991676949505214
0.19069538907134914 , 0.9917495342479011
0.19082469161343713 , 0.9917979240763591
0.19082469161343713 , 0.9918221189905881
0.1909022731386899 , 0.9918705088190463
0.1909022731386899 , 0.9919188986475043
0.1915229253407122 , 0.9919430935617333
0.19180739093330576 , 0.9919672884759624
0.19369520804779022 , 0.9919914833901914
0.1944451627919005 , 0.9920398732186494
0.19498823346867 , 0.9920640681328785
0.19506581499392278 , 0.9921366528755655
0.19509167550234038 , 0.9921608477897946
0.19516925702759316 , 0.9922092376182526
0.19651400346530812 , 0.9922576274467108
0.19685019007473686 , 0.9922818223609398
0.19708293465049523 , 0.9923786020178559
0.19747084227675915 , 0.9924027969320849
0.19809149447878147 , 0.9924269918463139
0.19814321549561664 , 0.992547966417459
0.1983500995629574 , 0.9925721613316881
0.19910005430706768 , 0.9926205511601461
0.20080684786262898 , 0.9926447460743751
0.20199643124983838 , 0.9926689409886041
0.20256536243502546 , 0.9926931359028333
0.2030308515865422 , 0.9927415257312913
0.2040911324316636 , 0.9927657206455203
0.20419457446533398 , 0.9928141104739784
0.20419457446533398 , 0.9928625003024364
0.2076598825932918 , 0.9928866952166655
0.20874602394683078 , 0.9929108901308945
0.20993560733404018 , 0.9929350850451235
0.21078900411182083 , 0.9929592799593525
0.21161654038118388 , 0.9930076697878106
0.2133491944451628 , 0.9930318647020396
0.2151077090175593 , 0.9930802545304976
0.2161162688458455 , 0.9931044494447268
0.21658175799736223 , 0.9931528392731848
0.21735757324989008 , 0.9931770341874138
0.21751273630039566 , 0.9932012291016429
0.2179523649434948 , 0.9932254240158719
0.21821097002767073 , 0.993298008758559
0.21909022731386898 , 0.993322203672788
0.22027981070107838 , 0.9934189833297041
0.22206418578189246 , 0.9934431782439331
0.2241847474721353 , 0.9934915680723911
0.2241847474721353 , 0.9935157629866203
0.22578809899402622 , 0.9935641528150783
0.22625358814554294 , 0.9935883477293073
0.22651219322971888 , 0.9936367375577654
0.22690010085598283 , 0.9938302968715976
0.2269776823812356 , 0.9938544917858266
0.22746903204116992 , 0.9939028816142846
0.23015852491659985 , 0.9939512714427428
0.23031368796710544 , 0.9940238561854299
0.2322015050815899 , 0.9940964409281169
0.2334169489772169 , 0.9941206358423459
0.2334169489772169 , 0.994144830756575
0.233856577620316 , 0.994193220585033
0.23437378778866794 , 0.994217415499262
0.23747704879877937 , 0.9942900002419491
0.23804597998396648 , 0.9943141951561781
0.23812356150921926 , 0.9943625849846363
0.23884765574491196 , 0.9943867798988653
0.23936486591326386 , 0.9944109748130943
0.24376115234425508 , 0.9944351697273233
0.24383873386950788 , 0.9944835595557814
0.24531278284931082 , 0.9945077544700104
0.24549380640823398 , 0.9945319493842394
0.2459075745429155 , 0.9945561442984685
0.24701957640487213 , 0.9946045341269265
0.24743334453955365 , 0.9946529239553846
0.2476402286068944 , 0.9946771188696136
0.2476402286068944 , 0.9947255086980716
0.24901083555302697 , 0.9947497036123006
0.24965734826346686 , 0.9947980934407588
0.24968320877188446 , 0.9948222883549878
0.25014869792340116 , 0.9948464832692168
0.25167446792003934 , 0.9948948730976749
0.25234684113889677 , 0.9949190680119039
0.2534071219840182 , 0.9949432629261329
0.2541053557112933 , 0.994967457840362
0.25418293723654606 , 0.994991652754591
0.2542087977449637 , 0.99501584766882
0.255786288758437 , 0.995040042583049
0.2575189428224159 , 0.9950642374972781
0.25782926892342706 , 0.9951368222399651
0.2585016421422845 , 0.9951610171541941
0.2609066694251209 , 0.9952094069826523
0.26212211332074786 , 0.9952819917253394
0.26364788331738603 , 0.9953061866395684
0.26525123483927693 , 0.9953545764680264
0.26644081822648635 , 0.9953787713822555
0.26876826398406994 , 0.9954029662964845
0.2689234270345755 , 0.9954271612107135
0.27156119889317026 , 0.9954513561249425
0.27272492177196206 , 0.9954755510391715
0.276241950916755 , 0.9954997459534006
0.2763195324420078 , 0.9955239408676296
0.2774315343039644 , 0.9955723306960876
0.27758669735447 , 0.9955965256103168
0.27805218650598673 , 0.9956207205245458
0.27893144379218493 , 0.9956449154387748
0.2792676304016137 , 0.9957175001814619
0.2793710724352841 , 0.9957416950956909
0.2793710724352841 , 0.9957658900099199
0.27952623548578964 , 0.995814279838378
0.2825260544622307 , 0.995838474752607
0.283146706664253 , 0.995862669666836
0.28446559259355036 , 0.9959352544095231
0.28451731361038557 , 0.9959836442379811
0.28464661615247355 , 0.9960320340664393
0.28521554733766064 , 0.9960562289806683
0.28746541156999145 , 0.9961288137233554
0.28746541156999145 , 0.9961772035518134
0.28787917970467297 , 0.9962013984660424
0.28824122682251935 , 0.9962497882945005
0.29160309291680675 , 0.9962981781229585
0.293697794098632 , 0.9963707628656456
0.29587007680571 , 0.9963949577798746
0.29770617290335927 , 0.9964433476083328
0.29775789392019447 , 0.9964675425225618
0.30132664408182264 , 0.9965159323510198
0.3038868344151646 , 0.9966127120079359
0.30528330186971475 , 0.996636906922165
0.30882619152292534 , 0.996685296750623
0.30918823864077166 , 0.996709491664852
0.30931754118285965 , 0.9967578814933101
0.30980889084279395 , 0.9968062713217681
0.3108433111794978 , 0.9968304662359972
0.31097261372158574 , 0.9968546611502263
0.31376554863068606 , 0.9968788560644553
0.3171532752333911 , 0.9969272458929133
0.3172308567586439 , 0.9969998306356004
0.3180066720111717 , 0.9970240255498294
0.319842768108821 , 0.9970724153782875
0.3211616540381184 , 0.9971691950352036
0.32188574827381106 , 0.9971933899494326
0.3222477953916574 , 0.9972417797778906
0.32248053996741577 , 0.9972659746921197
0.32312705267785563 , 0.9973143645205778
0.32341151827044917 , 0.9973627543490359
0.3241873335229771 , 0.9973869492632649
0.3246786831829114 , 0.997483728920181
0.3256355219943624 , 0.997532118748639
0.3256872430111976 , 0.997556313662868
0.32827329385295717 , 0.9975805085770971
0.32879050402130905 , 0.9976047034913261
0.32879050402130905 , 0.9976288984055551
0.3377899609506323 , 0.9976772882340132
0.3379709845095555 , 0.9977014831482423
0.3404018723008094 , 0.9977740678909294
0.3411001060280845 , 0.9978224577193874
0.3456774160179989 , 0.9978466526336164
0.34709974398096666 , 0.9978950424620745
0.3495823527890558 , 0.9979676272047615
0.3595645090382477 , 0.9980160170332196
0.3704517830820554 , 0.9980402119474486
0.37358090460058446 , 0.9980886017759067
0.37409811476893634 , 0.9981611865185938
0.3741756962941891 , 0.9982095763470519
0.3780806330652461 , 0.9982579661755099
0.37877886679252115 , 0.998306356003968
0.3801236132302361 , 0.998330550918197
0.38338203729085313 , 0.998354745832426
0.38891618609221856 , 0.998378940746655
0.4031394657218961 , 0.9984031356608841
0.4088287775737671 , 0.9984273305751131
0.41937986500814606 , 0.9984515254893421
0.4197419121259924 , 0.9984757204035711
0.42408647754014844 , 0.9984999153178002
0.43440482039876904 , 0.9985483051462583
0.44508521037523596 , 0.9985966949747164
0.4499987069745791 , 0.9986208898889454
0.4499987069745791 , 0.9986934746316324
0.45087796426077736 , 0.9987176695458615
0.45253303679950346 , 0.9987418644600905
0.45266233934159145 , 0.9987660593743195
0.4541105278129768 , 0.9988144492027776
0.4569034627220771 , 0.9988386441170066
0.46582533812614757 , 0.9988870339454646
0.47640228606894414 , 0.9989112288596937
0.4838759730016292 , 0.9989354237739227
0.48532416147301455 , 0.9989838136023808
0.48884119061780756 , 0.9990080085166098
0.49574594636530556 , 0.9990322034308389
0.5009439085572422 , 0.9990563983450679
0.5023145155033748 , 0.9990805932592969
0.5035299593990018 , 0.999128983087755
0.5061418707491789 , 0.999153178001984
0.5155292353047661 , 0.999177372916213
0.5159688639478652 , 0.999201567830442
0.5376141094933926 , 0.9992499576589001
0.5424758850759006 , 0.9992741525731291
0.5637590835035817 , 0.9993225424015871
0.5793271095709742 , 0.9993709322300453
0.5793271095709742 , 0.9994435169727324
0.5877834958235278 , 0.9994677118869614
0.594739972587861 , 0.9995161017154194
0.6010240761333367 , 0.9995402966296485
0.6017481703690295 , 0.9995644915438775
0.6031963588404148 , 0.9996370762865646
0.6168765677933228 , 0.9996854661150226
0.6201608523623574 , 0.9997338559434806
0.6344875740257053 , 0.9998064406861678
0.6793296956218159 , 0.9998306356003968
0.7335591817735136 , 0.9998548305146259
0.7378261656624169 , 0.9998790254288549
0.7820993560733404 , 0.9999032203430839
0.8225710517468774 , 0.999951610171542
1, 1
1, 1
1, 1
1, 1
1, 1

==> CSVs/roc_malconP.csv <==
fpr,tpr
0,0
0.002222911,0.147463207
0.003851323,0.173726762
0.00400641,0.181400077
0.004187345,0.187766266
0.004394127,0.193938807
0.004704301,0.199385167
0.004859388,0.202677188
0.00506617,0.206695391
0.005195409,0.20933385
0.005272953,0.211367157
0.005272953,0.213666731
0.005272953,0.215361154
0.005376344,0.217007165
0.005453888,0.218532146
0.005453888,0.220250775
0.005505583,0.222017816
0.005505583,0.224268978
0.005505583,0.22584237
0.005505583,0.227512587
0.005531431,0.229545895
0.005557279,0.231240318
0.005557279,0.232499032
0.005557279,0.234120837
0.005608974,0.235331139
0.005608974,0.236202556
0.005608974,0.236783501
0.005608974,0.237485476
0.005608974,0.238986251
0.005608974,0.240027111
0.005608974,0.241019558
0.005608974,0.242375097
0.005764061,0.243222308
0.005841605,0.243924284
0.005919148,0.24443261
0.005944996,0.244989349
0.005944996,0.245739737
0.006022539,0.246296476
0.006022539,0.247192099
0.006048387,0.247458366
0.006048387,0.248063517
0.006048387,0.248547637
0.006048387,0.248886522
0.006048387,0.249564291
0.006048387,0.250968242
0.006048387,0.251500775
0.006074235,0.251863865
0.006074235,0.25348567
0.006177626,0.253776143
0.006177626,0.254260263
0.006177626,0.255397947
0.006177626,0.256027304
0.006177626,0.256414601
0.006203474,0.256898722
0.006203474,0.257068164
0.006306865,0.257528079
0.006306865,0.258036406
0.006306865,0.258520527
0.006306865,0.259149884
0.006306865,0.259706623
0.006306865,0.260190744
0.006306865,0.260965337
0.006332713,0.261643106
0.006332713,0.262151433
0.006332713,0.262829202
0.006410256,0.263531177
0.006410256,0.264402595
0.006410256,0.265298218
0.006410256,0.265588691
0.006410256,0.266290666
0.006410256,0.266484314
0.006410256,0.266750581
0.006410256,0.267137878
0.006410256,0.267379938
0.006410256,0.267573586
0.006410256,0.268227149
0.006410256,0.268808095
0.006410256,0.270647754
0.006410256,0.271373935
0.006410256,0.271494965
0.006410256,0.271688613
0.006436104,0.271930674
0.0064878,0.272221146
0.0064878,0.272632649
0.0064878,0.27287471
0.0064878,0.273044152
0.0064878,0.273092564
0.0064878,0.273286212
0.0064878,0.273721921
0.006513648,0.273988187
0.006565343,0.274327072
0.006565343,0.27452072
0.006565343,0.274738575
0.006591191,0.275343726
0.006591191,0.275513168
0.006591191,0.275634198
0.006591191,0.275997289
0.006591191,0.276118319
0.006617039,0.276505616
0.006617039,0.276650852
0.006617039,0.276989737
0.006617039,0.277207591
0.006617039,0.277401239
0.006617039,0.277570682
0.006668734,0.277909566
0.006694582,0.278296863
0.006694582,0.278635747
0.006694582,0.278877808
0.006694582,0.279095662
0.006694582,0.27916828
0.006694582,0.279555577
0.006694582,0.279797637
0.006694582,0.280063904
0.006797974,0.280305964
0.006797974,0.280572231
0.006797974,0.281104764
0.006797974,0.28125
0.006797974,0.281540473
0.006797974,0.281806739
0.006797974,0.282048799
0.006849669,0.282242448
0.006849669,0.28229086
0.006849669,0.282750775
0.006875517,0.282944423
0.006901365,0.283113865
0.006901365,0.283162277
0.007108147,0.283307514
0.007108147,0.283597986
0.007108147,0.28369481
0.007108147,0.283961077
0.007108147,0.284203137
0.007108147,0.284348373
0.007108147,0.28461464
0.007108147,0.284808288
0.007108147,0.285050349
0.007108147,0.285268203
0.007108147,0.285340821
0.007159843,0.285510263
0.007159843,0.285752324
0.007159843,0.285800736
0.007159843,0.285921766
0.007159843,0.28601859
0.007159843,0.286188033
0.007185691,0.286260651
0.007185691,0.286405887
0.007185691,0.286575329
0.007185691,0.286962626
0.007237386,0.287422541
0.007237386,0.287809837
0.007237386,0.287858249
0.007237386,0.28810031
0.007237386,0.288390782
0.007237386,0.2884634
0.007237386,0.288681255
0.00731493,0.288899109
0.007366625,0.289116964
0.007392473,0.2892622
0.007392473,0.289407436
0.007392473,0.289455848
0.007418321,0.289576878
0.007470017,0.289697909
0.007470017,0.290230442
0.007470017,0.290641944
0.007470017,0.29078718
0.007521712,0.290908211
0.007521712,0.291005035
0.007521712,0.291126065
0.007521712,0.291198683
0.007521712,0.291537568
0.007521712,0.291634392
0.00754756,0.29194907
0.00754756,0.292118513
0.00754756,0.292239543
0.00754756,0.292263749
0.00754756,0.292481603
0.00754756,0.292723664
0.00754756,0.292772076
0.00754756,0.292893106
0.00754756,0.293231991
0.00754756,0.293546669
0.00754756,0.293837142
0.00754756,0.294176026
0.00754756,0.294224438
0.00754756,0.294466499
0.00754756,0.294490705
0.00754756,0.294587529
0.00754756,0.294781177
0.00754756,0.294926414
0.00754756,0.29507165
0.007573408,0.295144268
0.007573408,0.29519268
0.007573408,0.295337916
0.007599256,0.295434741
0.007599256,0.295458947
0.007599256,0.295531565
0.007599256,0.295773625
0.007599256,0.295846243
0.007599256,0.295967273
0.007599256,0.296039892
0.007650951,0.296209334
0.007650951,0.296451394
0.007676799,0.296524012
0.007676799,0.296548218
0.007676799,0.296645043
0.007676799,0.296693455
0.007676799,0.296790279
0.007676799,0.296814485
0.007676799,0.296983927
0.007676799,0.297056545
0.007676799,0.297153369
0.007676799,0.297201782
0.007728495,0.297298606
0.007728495,0.297564872
0.007728495,0.297782727
0.007728495,0.297903757
0.007754342,0.297952169
0.007754342,0.298097405
0.007754342,0.298194229
0.007754342,0.298242641
0.007754342,0.298315259
0.007754342,0.29843629
0.007754342,0.298484702
0.007754342,0.298508908
0.007754342,0.298629938
0.007754342,0.298702556
0.007754342,0.298993029
0.007754342,0.299089853
0.007754342,0.299259295
0.007754342,0.299307707
0.007754342,0.299404531
0.007754342,0.299573974
0.007754342,0.299622386
0.007754342,0.300033888
0.007754342,0.300227537
0.007754342,0.300275949
0.007754342,0.300518009
0.007754342,0.300542215
0.007754342,0.300614833
0.007754342,0.300711658
0.007754342,0.300784276
0.007754342,0.300832688
0.007754342,0.300953718
0.007754342,0.301050542
0.007754342,0.301195778
0.007754342,0.301389427
0.007754342,0.301534663
0.007754342,0.301679899
0.007831886,0.30180093
0.007831886,0.301849342
0.007831886,0.301970372
0.007831886,0.302067196
0.007831886,0.302139814
0.007831886,0.302188226
0.007831886,0.302381875
0.007831886,0.302478699
0.007831886,0.302623935
0.007831886,0.302696553
0.007831886,0.302793377
0.007831886,0.302817583
0.007831886,0.302865995
0.007831886,0.30296282
0.007831886,0.303132262
0.007831886,0.30344694
0.007831886,0.303495352
0.007831886,0.303519558
0.007831886,0.303616383
0.007831886,0.303689001
0.007831886,0.303737413
0.007909429,0.303810031
0.007909429,0.303882649
0.007909429,0.304003679
0.007909429,0.304076297
0.007986973,0.304100503
0.007986973,0.304173122
0.007986973,0.304197328
0.007986973,0.304342564
0.007986973,0.3044878
0.007986973,0.304681448
0.007986973,0.304729861
0.007986973,0.304826685
0.007986973,0.304875097
0.007986973,0.304996127
0.007986973,0.305068745
0.007986973,0.305238187
0.007986973,0.305383424
0.007986973,0.305456042
0.007986973,0.30564969
0.007986973,0.305722308
0.007986973,0.305843338
0.007986973,0.305988575
0.007986973,0.306182223
0.007986973,0.306327459
0.007986973,0.306351665
0.008012821,0.306400077
0.008012821,0.306472696
0.008012821,0.306835786
0.008012821,0.306884198
0.008012821,0.306956816
0.008012821,0.307005229
0.008012821,0.307077847
0.008012821,0.307223083
0.008012821,0.307271495
0.008012821,0.307344113
0.008012821,0.307440937
0.008012821,0.307513555
0.008012821,0.307561967
0.008012821,0.307804028
0.008012821,0.30785244
0.008012821,0.307876646
0.008012821,0.30797347
0.008012821,0.308239737
0.008012821,0.308263943
0.008012821,0.308312355
0.008012821,0.309619481
0.008012821,0.309813129
0.008012821,0.309909954
0.008012821,0.309958366
0.008012821,0.310030984
0.008012821,0.310127808
0.008012821,0.310152014
0.008012821,0.310394074
0.008012821,0.31041828
0.008012821,0.310466692
0.008012821,0.310611929
0.008012821,0.31109605
0.008012821,0.311289698
0.008012821,0.311386522
0.008012821,0.311555964
0.008012821,0.311604376
0.008012821,0.311701201
0.008012821,0.311773819
0.008012821,0.311798025
0.008012821,0.311846437
0.008012821,0.311870643
0.008012821,0.312064291
0.008012821,0.312088497
0.008012821,0.31225794
0.008012821,0.312282146
0.008012821,0.312354764
0.008012821,0.312548412
0.008012821,0.312693648
0.008012821,0.313080945
0.008012821,0.313105151
0.008012821,0.313226181
0.008012821,0.313250387
0.008012821,0.313444036
0.008012821,0.313516654
0.008012821,0.313710302
0.008012821,0.313734508
0.008012821,0.31378292
0.008012821,0.31390395
0.008012821,0.314000775
0.008012821,0.314121805
0.008064516,0.314194423
0.008064516,0.314412277
0.008064516,0.314436483
0.008064516,0.31458172
0.008064516,0.314605926
0.008064516,0.314654338
0.008116212,0.314726956
0.008116212,0.31482378
0.008116212,0.314847986
0.008116212,0.314920604
0.008116212,0.315017428
0.008116212,0.315041634
0.008116212,0.315114253
0.008116212,0.315138459
0.008116212,0.315211077
0.008116212,0.315283695
0.00814206,0.315332107
0.00814206,0.315453137
0.00814206,0.315549961
0.00814206,0.315695198
0.00814206,0.315792022
0.00814206,0.315816228
0.00814206,0.316009876
0.00814206,0.3161067
0.00814206,0.316155112
0.008245451,0.316397173
0.008245451,0.316518203
0.008245451,0.316711851
0.008245451,0.316736057
0.008271299,0.316784469
0.008271299,0.3169055
0.008271299,0.316953912
0.008271299,0.317099148
0.008271299,0.31714756
0.008271299,0.317317002
0.008322994,0.317341208
0.008322994,0.31738962
0.008322994,0.317510651
0.008322994,0.317655887
0.008322994,0.317704299
0.008322994,0.317776917
0.008400538,0.317825329
0.008400538,0.317849535
0.008400538,0.318333656
0.008400538,0.318406274
0.008400538,0.318478892
0.008400538,0.318527304
0.008400538,0.318575716
0.008400538,0.318696747
0.008400538,0.318890395
0.008400538,0.319035631
0.008400538,0.319084043
0.008400538,0.319205074
0.008400538,0.31922928
0.008529777,0.319447134
0.008659016,0.319568164
0.008659016,0.319689194
0.008659016,0.319761813
0.008659016,0.319810225
0.008659016,0.319931255
0.008659016,0.319955461
0.008659016,0.320028079
0.008659016,0.320124903
0.008659016,0.320197521
0.008659016,0.320221727
0.008659016,0.320294345
0.008659016,0.320318552
0.008659016,0.320415376
0.008659016,0.320487994
0.008659016,0.320536406
0.008659016,0.320681642
0.008684864,0.320705848
0.008684864,0.320802672
0.008684864,0.320923703
0.008684864,0.320972115
0.008684864,0.321044733
0.008684864,0.321093145
0.008684864,0.321189969
0.008684864,0.321214175
0.008684864,0.321262587
0.008684864,0.321528854
0.008684864,0.321698296
0.008684864,0.32179512
0.008684864,0.321988768
0.008684864,0.322085593
0.008684864,0.322206623
0.008684864,0.322376065
0.008710711,0.322424477
0.008710711,0.322666538
0.008710711,0.322690744
0.008710711,0.32283598
0.008736559,0.322860186
0.008736559,0.323053834
0.008736559,0.323271689
0.008736559,0.323320101
0.008736559,0.323465337
0.008736559,0.323755809
0.008736559,0.323901046
0.008736559,0.32399787
0.008736559,0.324046282
0.008736559,0.325062936
0.008736559,0.325087142
0.008736559,0.32528079
0.008736559,0.325353408
0.008736559,0.325377614
0.008736559,0.325595469
0.008736559,0.325740705
0.008736559,0.325764911
0.008788255,0.325861735
0.008788255,0.325885941
0.008788255,0.325982765
0.008788255,0.326006971
0.008814103,0.326079589
0.008814103,0.326176414
0.008814103,0.326224826
0.008814103,0.326297444
0.008814103,0.326418474
0.008814103,0.326466886
0.00883995,0.326491092
0.00883995,0.326878389
0.00883995,0.326951007
0.00883995,0.326975213
0.00883995,0.327047831
0.00883995,0.327096243
0.00883995,0.327217273
0.00883995,0.327265686
0.00883995,0.327314098
0.00883995,0.327410922
0.00883995,0.327459334
0.00883995,0.327531952
0.00883995,0.327628776
0.00883995,0.327701394
0.00883995,0.3277256
0.00883995,0.327895043
0.00883995,0.327919249
0.008865798,0.328040279
0.008865798,0.328137103
0.008865798,0.328161309
0.008865798,0.328258133
0.008865798,0.328403369
0.008865798,0.328500194
0.008865798,0.3285244
0.008865798,0.328597018
0.008865798,0.32876646
0.008865798,0.328790666
0.008865798,0.329008521
0.008865798,0.329105345
0.008865798,0.329250581
0.008865798,0.329420023
0.008865798,0.329444229
0.008865798,0.329565259
0.008865798,0.329637878
0.008865798,0.329662084
0.008865798,0.329855732
0.008865798,0.329879938
0.008865798,0.32992835
0.008865798,0.330073586
0.008865798,0.330146204
0.008865798,0.330267235
0.008865798,0.330460883
0.008865798,0.330485089
0.008865798,0.330557707
0.008865798,0.330727149
0.008865798,0.330872386
0.008865798,0.330896592
0.008865798,0.331187064
0.008891646,0.331259682
0.008891646,0.331453331
0.008891646,0.331477537
0.008891646,0.331574361
0.008891646,0.331719597
0.008891646,0.33201007
0.008891646,0.332034276
0.008891646,0.3321311
0.008917494,0.332300542
0.008917494,0.332397366
0.008917494,0.332445778
0.008969189,0.332469985
0.008969189,0.332518397
0.009020885,0.332760457
0.009020885,0.332808869
0.009020885,0.332954105
0.009020885,0.333002517
0.009020885,0.333026723
0.009020885,0.333147754
0.009020885,0.333196166
0.009020885,0.333244578
0.009020885,0.333268784
0.009020885,0.333365608
0.009020885,0.333462432
0.009020885,0.333510844
0.009020885,0.333607668
0.009020885,0.333656081
0.009020885,0.333728699
0.009020885,0.333752905
0.009020885,0.333801317
0.009020885,0.335229473
0.009020885,0.335568358
0.009020885,0.33561677
0.009020885,0.335786212
0.009020885,0.335883036
0.009020885,0.335955655
0.009020885,0.336100891
0.009020885,0.336125097
0.009175972,0.336173509
0.009175972,0.336270333
0.009175972,0.336294539
0.009175972,0.336342951
0.009175972,0.336367157
0.009175972,0.336415569
0.009175972,0.336512393
0.009253515,0.3365366
0.009253515,0.336585012
0.009253515,0.336633424
0.009253515,0.336681836
0.009253515,0.336875484
0.009253515,0.33689969
0.009253515,0.337286987
0.009253515,0.337359605
0.009253515,0.337432223
0.009253515,0.337480635
0.009253515,0.337504841
0.009253515,0.337553253
0.009253515,0.338303641
0.009253515,0.338327847
0.009253515,0.338642525
0.009253515,0.338715143
0.009253515,0.338811967
0.009331059,0.338836174
0.009331059,0.338908792
0.009331059,0.33898141
0.009331059,0.339029822
0.009331059,0.339078234
0.009331059,0.339175058
0.009331059,0.339199264
0.009331059,0.339296088
0.009331059,0.3393445
0.009331059,0.339417119
0.009331059,0.339441325
0.009331059,0.340070682
0.009331059,0.340167506
0.009331059,0.34026433
0.009356907,0.340361154
0.009356907,0.340457978
0.009356907,0.340675833
0.009356907,0.340724245
0.009356907,0.340796863
0.009356907,0.340845275
0.009382754,0.340893687
0.009382754,0.341038923
0.009382754,0.341063129
0.009382754,0.341135747
0.009382754,0.34118416
0.009382754,0.341280984
0.009382754,0.341353602
0.009408602,0.34142622
0.009408602,0.341498838
0.009408602,0.341523044
0.009408602,0.341595662
0.009460298,0.341619868
0.009460298,0.341644074
0.009460298,0.341740899
0.009460298,0.341861929
0.009460298,0.342031371
0.009460298,0.342128195
0.009460298,0.342200813
0.009460298,0.342249225
0.009460298,0.34234605
0.009460298,0.34246708
0.009460298,0.342515492
0.009460298,0.342612316
0.009486146,0.342660728
0.009486146,0.34270914
0.009486146,0.342805964
0.009486146,0.342854376
0.009486146,0.342878582
0.009486146,0.342926995
0.009486146,0.342951201
0.009486146,0.343072231
0.009486146,0.343217467
0.009537841,0.343265879
0.009537841,0.343411115
0.009537841,0.34350794
0.009537841,0.34362897
0.009537841,0.34375
0.009537841,0.344597211
0.009537841,0.344645624
0.009537841,0.344694036
0.009537841,0.344815066
0.009537841,0.34491189
0.009537841,0.344984508
0.009537841,0.34515395
0.009537841,0.345202363
0.009537841,0.345250775
0.009537841,0.345274981
0.009537841,0.345347599
0.009537841,0.345371805
0.009537841,0.345444423
0.009537841,0.345662277
0.009537841,0.345807514
0.009537841,0.345904338
0.009537841,0.346025368
0.009537841,0.346122192
0.009537841,0.346146398
0.009537841,0.34619481
0.009537841,0.34631584
0.009537841,0.346388459
0.009537841,0.346412665
0.009537841,0.346461077
0.009589537,0.346509489
0.009589537,0.346557901
0.009589537,0.346582107
0.009589537,0.346678931
0.009589537,0.346751549
0.009589537,0.346848373
0.009589537,0.346872579
0.009589537,0.346945198
0.009615385,0.346969404
0.009615385,0.347042022
0.009615385,0.347090434
0.009615385,0.347138846
0.009615385,0.347332494
0.009615385,0.347429318
0.009615385,0.34747773
0.009615385,0.347526143
0.009615385,0.347550349
0.009615385,0.347622967
0.009615385,0.347816615
0.009615385,0.348034469
0.009615385,0.348082881
0.009615385,0.3481555
0.009615385,0.348203912
0.009615385,0.348252324
0.009615385,0.348349148
0.009615385,0.348373354
0.009615385,0.348421766
0.009615385,0.348470178
0.009615385,0.34851859
0.009615385,0.348833269
0.009615385,0.348905887
0.009615385,0.349099535
0.009615385,0.349123741
0.009615385,0.349172153
0.009615385,0.349220565
0.009641232,0.349293184
0.009641232,0.349390008
0.009641232,0.34943842
0.009641232,0.349486832
0.009641232,0.349583656
0.009641232,0.349607862
0.009641232,0.349656274
0.009641232,0.349728892
0.009641232,0.349825716
0.009641232,0.349970953
0.009641232,0.350091983
0.009641232,0.350140395
0.009641232,0.350188807
0.009641232,0.350261425
0.009641232,0.350285631
0.00966708,0.350334043
0.00966708,0.350358249
0.00966708,0.350430868
0.00966708,0.350455074
0.00966708,0.350527692
0.00966708,0.350551898
0.00966708,0.350648722
0.00966708,0.350672928
0.00966708,0.350769752
0.00966708,0.350793958
0.00966708,0.350890782
0.00966708,0.350914988
0.00966708,0.351011813
0.009744624,0.351060225
0.009744624,0.351084431
0.009744624,0.351157049
0.009744624,0.351181255
0.009744624,0.351253873
0.009770471,0.351374903
0.009770471,0.351423315
0.009770471,0.351447521
0.009770471,0.35164117
0.009770471,0.351931642
0.009770471,0.351980054
0.009770471,0.352028466
0.009770471,0.352101084
0.009796319,0.352173703
0.009796319,0.352246321
0.009796319,0.352343145
0.009796319,0.352391557
0.009796319,0.352464175
0.009796319,0.352512587
0.009796319,0.352633617
0.009796319,0.352657823
0.009796319,0.352730442
0.009796319,0.352827266
0.009796319,0.352972502
0.009796319,0.352996708
0.009796319,0.353141944
0.009822167,0.353238768
0.009822167,0.35328718
0.009822167,0.353335593
0.009822167,0.353359799
0.009822167,0.353505035
0.009822167,0.353529241
0.009822167,0.353626065
0.009822167,0.353698683
0.009822167,0.353795507
0.009822167,0.353843919
0.009822167,0.353892332
0.009822167,0.353989156
0.009822167,0.354037568
0.009822167,0.354110186
0.009822167,0.354182804
0.009822167,0.354231216
0.009822167,0.354279628
0.009822167,0.354352246
0.009822167,0.354376452
0.009822167,0.354424864
0.009822167,0.35444907
0.009822167,0.354497483
0.009822167,0.354545895
0.009822167,0.354618513
0.009822167,0.354642719
0.009822167,0.354691131
0.009822167,0.354763749
0.009822167,0.354812161
0.009873863,0.354860573
0.009873863,0.354908985
0.009873863,0.354957397
0.009873863,0.355005809
0.009873863,0.355078428
0.009873863,0.355102634
0.009873863,0.355151046
0.009873863,0.355223664
0.010209884,0.35524787
0.010209884,0.355320488
0.010209884,0.355344694
0.010209884,0.35548993
0.010209884,0.355538342
0.010209884,0.355586754
0.010209884,0.35561096
0.010209884,0.355659373
0.010209884,0.355756197
0.010209884,0.355853021
0.010209884,0.355877227
0.010209884,0.355949845
0.010209884,0.355998257
0.010209884,0.356143493
0.010209884,0.356191905
0.010209884,0.35628873
0.010209884,0.356385554
0.01026158,0.35640976
0.01026158,0.356482378
0.01026158,0.35653079
0.01026158,0.356579202
0.01026158,0.356627614
0.01026158,0.356700232
0.01026158,0.356772851
0.010287428,0.356797057
0.010287428,0.356821263
0.010287428,0.356942293
0.010287428,0.357014911
0.010313275,0.357063323
0.010313275,0.357135941
0.010313275,0.357160147
0.010339123,0.357256971
0.010339123,0.357305383
0.010339123,0.357402208
0.010339123,0.357426414
0.010339123,0.35757165
0.010339123,0.357644268
0.010339123,0.357668474
0.010339123,0.357716886
0.010339123,0.357741092
0.010339123,0.35781371
0.010339123,0.357910534
0.010364971,0.357983153
0.010364971,0.358104183
0.010416667,0.358176801
0.010416667,0.358273625
0.010416667,0.358418861
0.010416667,0.358467273
0.010416667,0.358539892
0.010416667,0.358564098
0.01049421,0.35861251
0.01049421,0.358636716
0.01049421,0.358685128
0.010520058,0.358781952
0.010545906,0.358830364
0.010571754,0.35885457
0.010571754,0.358878776
0.010571754,0.359024012
0.010597601,0.359048218
0.010700993,0.359120837
0.010700993,0.359145043
0.010700993,0.359217661
0.010700993,0.359314485
0.010700993,0.359387103
0.010700993,0.359435515
0.010700993,0.359532339
0.010700993,0.359604957
0.010700993,0.359701782
0.010752688,0.359725988
0.010752688,0.3597744
0.010752688,0.35989543
0.010752688,0.359968048
0.010752688,0.359992254
0.010752688,0.360040666
0.010752688,0.36013749
0.010752688,0.360306933
0.010752688,0.360427963
0.010752688,0.360476375
0.010778536,0.360500581
0.010778536,0.360597405
0.010778536,0.360645817
0.010778536,0.360670023
0.010778536,0.360791053
0.010778536,0.360839466
0.010778536,0.360912084
0.010778536,0.360960496
0.010778536,0.361033114
0.010778536,0.361275174
0.010778536,0.361347792
0.010778536,0.361396204
0.010778536,0.361420411
0.010778536,0.361517235
0.010778536,0.361541441
0.010778536,0.361614059
0.010778536,0.361710883
0.010778536,0.361735089
0.010778536,0.361783501
0.010778536,0.361807707
0.010778536,0.361856119
0.010778536,0.361880325
0.010778536,0.362195004
0.010778536,0.362267622
0.010856079,0.362364446
0.010856079,0.362388652
0.010856079,0.362509682
0.010856079,0.362533888
0.010856079,0.362630713
0.010907775,0.362679125
0.010933623,0.362727537
0.010985318,0.362775949
0.010985318,0.362824361
0.010985318,0.362896979
0.010985318,0.362921185
0.010985318,0.363018009
0.010985318,0.363042215
0.011011166,0.363090627
0.011011166,0.36313904
0.011062862,0.363187452
0.011062862,0.363235864
0.011062862,0.363356894
0.011062862,0.363405306
0.01108871,0.363477924
0.01108871,0.363526336
0.011114557,0.363550542
0.011114557,0.363647366
0.011114557,0.363695778
0.011114557,0.363744191
0.011166253,0.363792603
0.011217949,0.363889427
0.011217949,0.363986251
0.011217949,0.364034663
0.011217949,0.364107281
0.011217949,0.364131487
0.011217949,0.364179899
0.011217949,0.364228311
0.011217949,0.364276723
0.011217949,0.36430093
0.011217949,0.364446166
0.011217949,0.36454299
0.011217949,0.364567196
0.011217949,0.364615608
0.011217949,0.364688226
0.011217949,0.364736638
0.011243797,0.364809256
0.011243797,0.364857668
0.011295492,0.364930287
0.011295492,0.365002905
0.011373036,0.365051317
0.011373036,0.365172347
0.011424731,0.365196553
0.011424731,0.365511232
0.01155397,0.365535438
0.01155397,0.36558385
0.01155397,0.365632262
0.01155397,0.36570488
0.01155397,0.365801704
0.01155397,0.36582591
0.01155397,0.365874322
0.01155397,0.36594694
0.011605666,0.365995352
0.011605666,0.366116383
0.011631514,0.366140589
0.011631514,0.366285825
0.011631514,0.366310031
0.011734905,0.366358443
0.011734905,0.366406855
0.011734905,0.366479473
0.011734905,0.366503679
0.011734905,0.366648916
0.011734905,0.366721534
0.011812448,0.366769946
0.011812448,0.366818358
0.011889992,0.366842564
0.011889992,0.366890976
0.011889992,0.366939388
0.011889992,0.367036212
0.011941687,0.367084624
0.011941687,0.367157242
0.011941687,0.367254067
0.011941687,0.367302479
0.012045079,0.367399303
0.012045079,0.367423509
0.012045079,0.367520333
0.012045079,0.367689775
0.012045079,0.367762393
0.012045079,0.367859218
0.012045079,0.367956042
0.012070926,0.368004454
0.012174318,0.368052866
0.012174318,0.368077072
0.012174318,0.368125484
0.012174318,0.368343338
0.012174318,0.368415957
0.012174318,0.368488575
0.012174318,0.368561193
0.012174318,0.368585399
0.012174318,0.368633811
0.012200165,0.368754841
0.012200165,0.368851665
0.012200165,0.368875871
0.012200165,0.369021108
0.012200165,0.369142138
0.012200165,0.369408404
0.012200165,0.369456816
0.012200165,0.369529435
0.012226013,0.369577847
0.012226013,0.369626259
0.012226013,0.369650465
0.012226013,0.369698877
0.012226013,0.369747289
0.012226013,0.369795701
0.012226013,0.370013555
0.012226013,0.370037761
0.012251861,0.370086174
0.012251861,0.370182998
0.012251861,0.370207204
0.012303557,0.370279822
0.012303557,0.37035244
0.012303557,0.370497676
0.012329404,0.370521882
0.012329404,0.370546088
0.012329404,0.3705945
0.012355252,0.370618706
0.012355252,0.370667119
0.012406948,0.370691325
0.012406948,0.370715531
0.012406948,0.371030209
0.012406948,0.371175445
0.012406948,0.371199651
0.012406948,0.371369094
0.012406948,0.3713933
0.012406948,0.371490124
0.012406948,0.37163536
0.012406948,0.371683772
0.012406948,0.371707978
0.012406948,0.37175639
0.012406948,0.371780596
0.012406948,0.371901627
0.012406948,0.371950039
0.012406948,0.371974245
0.012406948,0.372022657
0.012406948,0.372046863
0.012406948,0.372143687
0.012406948,0.372167893
0.012406948,0.372216305
0.012406948,0.372264717
0.012406948,0.372337335
0.012406948,0.372385747
0.012406948,0.372482572
0.012406948,0.372506778
0.012406948,0.37255519
0.012406948,0.372627808
0.012406948,0.372700426
0.012406948,0.37279725
0.012406948,0.372869868
0.012458644,0.372966692
0.012458644,0.373015105
0.012458644,0.373208753
0.012458644,0.373281371
0.012458644,0.373329783
0.012458644,0.373378195
0.012458644,0.373426607
0.012458644,0.373450813
0.012458644,0.373523431
0.012536187,0.373620256
0.012536187,0.373668668
0.012536187,0.37371708
0.012536187,0.373813904
0.012536187,0.37395914
0.012536187,0.374007552
0.012536187,0.37408017
0.012536187,0.374104376
0.012536187,0.374201201
0.012536187,0.374249613
0.012536187,0.374273819
0.012536187,0.374322231
0.012536187,0.374370643
0.012536187,0.374443261
0.012536187,0.374540085
0.012536187,0.374564291
0.012536187,0.374636909
0.012536187,0.374685321
0.012536187,0.37475794
0.012536187,0.374806352
0.012536187,0.374951588
0.012536187,0.374975794
0.012536187,0.375024206
0.012536187,0.375169442
0.012536187,0.375193648
0.012536187,0.37524206
0.012536187,0.375266266
0.012536187,0.375314679
0.012536187,0.375363091
0.012536187,0.375435709
0.012536187,0.375484121
0.012536187,0.375556739
0.012536187,0.375580945
0.012536187,0.375629357
0.012536187,0.375677769
0.012536187,0.375750387
0.012536187,0.375774593
0.012536187,0.375823005
0.012536187,0.375871418
0.012562035,0.37591983
0.012562035,0.375968242
0.012562035,0.376016654
0.012562035,0.376089272
0.012562035,0.376137684
0.012562035,0.376234508
0.012562035,0.376307126
0.012562035,0.376331332
0.012562035,0.376379744
0.012562035,0.37640395
0.012562035,0.376452363
0.012562035,0.376597599
0.012562035,0.376646011
0.012562035,0.376718629
0.012562035,0.376767041
0.012562035,0.376839659
0.012562035,0.376912277
0.012562035,0.376960689
0.012562035,0.377105926
0.012562035,0.377299574
0.012562035,0.377347986
0.012562035,0.377493222
0.012562035,0.37756584
0.012562035,0.377638459
0.012562035,0.377662665
0.012562035,0.377735283
0.012562035,0.377759489
0.012562035,0.377807901
0.01261373,0.377880519
0.01261373,0.377977343
0.01261373,0.378049961
0.01261373,0.378098373
0.01261373,0.37824361
0.01261373,0.378316228
0.01261373,0.378388846
0.01261373,0.378413052
0.01261373,0.378534082
0.01261373,0.378558288
0.01261373,0.378655112
0.01261373,0.37872773
0.01261373,0.378824555
0.01261373,0.378848761
0.01261373,0.378897173
0.01261373,0.378921379
0.01261373,0.378969791
0.01261373,0.379042409
0.01261373,0.379090821
0.01261373,0.379139233
0.01261373,0.379308675
0.01261373,0.379332881
0.01261373,0.3794055
0.01261373,0.379453912
0.01261373,0.379478118
0.01261373,0.379574942
0.01261373,0.37964756
0.01261373,0.379695972
0.01261373,0.37976859
0.01261373,0.379913826
0.01261373,0.379986445
0.01261373,0.380083269
0.01261373,0.380155887
0.01261373,0.380204299
0.01261373,0.380301123
0.01261373,0.380349535
0.01261373,0.380373741
0.01261373,0.380422153
0.01261373,0.380446359
0.01261373,0.380543184
0.01261373,0.38068842
0.01261373,0.380736832
0.01261373,0.380761038
0.01261373,0.380833656
0.01261373,0.38093048
0.01261373,0.380954686
0.01261373,0.381099923
0.012742969,0.381148335
0.012742969,0.381172541
0.012794665,0.381220953
0.012794665,0.381245159
0.012794665,0.381317777
0.012820513,0.381341983
0.012820513,0.381390395
0.012820513,0.381463013
0.012820513,0.381487219
0.012820513,0.381559837
0.012820513,0.381608249
0.012820513,0.381898722
0.012820513,0.381995546
0.012820513,0.38209237
0.012820513,0.382189194
0.012820513,0.382261813
0.012820513,0.382310225
0.012820513,0.382358637
0.012846361,0.382382843
0.012846361,0.382407049
0.012846361,0.382479667
0.012846361,0.382624903
0.012846361,0.382721727
0.012846361,0.382818552
0.012846361,0.38289117
0.012872208,0.382939582
0.012872208,0.383036406
0.012872208,0.38313323
0.012872208,0.383230054
0.012872208,0.38325426
0.012872208,0.383326878
0.012872208,0.383351084
0.012872208,0.383399497
0.012872208,0.384270914
0.012872208,0.384367738
0.012872208,0.38441615
0.012872208,0.384512974
0.012872208,0.38453718
0.012872208,0.384609799
0.012872208,0.384634005
0.012872208,0.384730829
0.012898056,0.384827653
0.012923904,0.384924477
0.012923904,0.384972889
0.012923904,0.385093919
0.012923904,0.385142332
0.012923904,0.385166538
0.012923904,0.385311774
0.012923904,0.38533598
0.012923904,0.385384392
0.012923904,0.385408598
0.012923904,0.385505422
0.012923904,0.385602246
0.012949752,0.385626452
0.012949752,0.385674864
0.012949752,0.385747483
0.012949752,0.385844307
0.012949752,0.385916925
0.012949752,0.386062161
0.012949752,0.386086367
0.012949752,0.386134779
0.012949752,0.386158985
0.012949752,0.386231603
0.012949752,0.386280015
0.012949752,0.386304222
0.012949752,0.38637684
0.012949752,0.386401046
0.012949752,0.38649787
0.012949752,0.386522076
0.012949752,0.38673993
0.012949752,0.386764136
0.012949752,0.386812548
0.012949752,0.386836754
0.012949752,0.386885167
0.012949752,0.386909373
0.012949752,0.387006197
0.013053143,0.387030403
0.013053143,0.387078815
0.013053143,0.387151433
0.013053143,0.387199845
0.013053143,0.387248257
0.013053143,0.387272463
0.013053143,0.387417699
0.013053143,0.387441905
0.013053143,0.388531177
0.013053143,0.388579589
0.013053143,0.388628002
0.013053143,0.388652208
0.013053143,0.388749032
0.013053143,0.38882165
0.013053143,0.388870062
0.013053143,0.388918474
0.013053143,0.389136328
0.013053143,0.389184741
0.013053143,0.389281565
0.013053143,0.389329977
0.013053143,0.389378389
0.013053143,0.389451007
0.013053143,0.389499419
0.013053143,0.389523625
0.013053143,0.389572037
0.013053143,0.389644655
0.013053143,0.389693067
0.013053143,0.389741479
0.013053143,0.389814098
0.013053143,0.38986251
0.013053143,0.38998354
0.013104839,0.390056158
0.013104839,0.390080364
0.013104839,0.390128776
0.013104839,0.390152982
0.013104839,0.3902256
0.013104839,0.390274012
0.013104839,0.390322424
0.013104839,0.390370837
0.013104839,0.390419249
0.013104839,0.390443455
0.013104839,0.390491867
0.013104839,0.390516073
0.013104839,0.390612897
0.013104839,0.390685515
0.013104839,0.390782339
0.013104839,0.390806545
0.013104839,0.390854957
0.013104839,0.390879163
0.013104839,0.390927576
0.013104839,0.391000194
0.013104839,0.3910244
0.013156534,0.391072812
0.013156534,0.391097018
0.013156534,0.391193842
0.013156534,0.391218048
0.013156534,0.391411696
0.013156534,0.391435902
0.013156534,0.391581139
0.013156534,0.391653757
0.013156534,0.391750581
0.013156534,0.391798993
0.013156534,0.391847405
0.013156534,0.391871611
0.013156534,0.391968435
0.013182382,0.392016847
0.013182382,0.392089466
0.013182382,0.392113672
0.013182382,0.392162084
0.013182382,0.39230732
0.013182382,0.392355732
0.01320823,0.39242835
0.01320823,0.392525174
0.01320823,0.392597792
0.01320823,0.392646204
0.01320823,0.392670411
0.01320823,0.392718823
0.01320823,0.392839853
0.01320823,0.392912471
0.01320823,0.392936677
0.01320823,0.392985089
0.013234078,0.393009295
0.013234078,0.393057707
0.013259926,0.393275562
0.013259926,0.393323974
0.013259926,0.393396592
0.013259926,0.393445004
0.013259926,0.393541828
0.013259926,0.393638652
0.013259926,0.393662858
0.013259926,0.393759682
0.013259926,0.393832301
0.013259926,0.393856507
0.013259926,0.393977537
0.013259926,0.394025949
0.013259926,0.394122773
0.013311621,0.394146979
0.013311621,0.394195391
0.013337469,0.394219597
0.013337469,0.394292215
0.013337469,0.394316421
0.013337469,0.394364833
0.013337469,0.394413246
0.013337469,0.394534276
0.013337469,0.394582688
0.013337469,0.394655306
0.013337469,0.394703718
0.013389165,0.394727924
0.013389165,0.394824748
0.013389165,0.39487316
0.013389165,0.394897366
0.013389165,0.394969985
0.013389165,0.395018397
0.013389165,0.395066809
0.013389165,0.395163633
0.013389165,0.395236251
0.013389165,0.395308869
0.013389165,0.395405693
0.013389165,0.395454105
0.013389165,0.395526723
0.013389165,0.395623548
0.013389165,0.395720372
0.013518404,0.395744578
0.013518404,0.395768784
0.013518404,0.395817196
0.013570099,0.39591402
0.013570099,0.395962432
0.013570099,0.396010844
0.013570099,0.396131875
0.013570099,0.396180287
0.013595947,0.396204493
0.013595947,0.396228699
0.013595947,0.396325523
0.013595947,0.396398141
0.013595947,0.396422347
0.013595947,0.396470759
0.013595947,0.396494965
0.013595947,0.396543377
0.013595947,0.396615995
0.013595947,0.39671282
0.013595947,0.396785438
0.013595947,0.396930674
0.013751034,0.39695488
0.013751034,0.396979086
0.01380273,0.397051704
0.01380273,0.39707591
0.01380273,0.39719694
0.01380273,0.397245352
0.01380273,0.397269558
0.01380273,0.397317971
0.01380273,0.397390589
0.01380273,0.397584237
0.01380273,0.397608443
0.01380273,0.397826297
0.01380273,0.39787471
0.01380273,0.397923122
0.01380273,0.39799574
0.013828577,0.398019946
0.013828577,0.39811677
0.013828577,0.398189388
0.013828577,0.398286212
0.013854425,0.398310418
0.013854425,0.39835883
0.013854425,0.398407242
0.013854425,0.398504067
0.013854425,0.398818745
0.013854425,0.398842951
0.013854425,0.398988187
0.013854425,0.3990366
0.013854425,0.399109218
0.013854425,0.399206042
0.013854425,0.399230248
0.013854425,0.399302866
0.013854425,0.399351278
0.013854425,0.399448102
0.013957816,0.399496514
0.013957816,0.399617545
0.013957816,0.399665957
0.013957816,0.399714369
0.013957816,0.399762781
0.013957816,0.399835399
0.013957816,0.399956429
0.013957816,0.400029047
0.014009512,0.400125871
0.014087055,0.400271108
0.014087055,0.40031952
0.014087055,0.400343726
0.014087055,0.400392138
0.014087055,0.400513168
0.014087055,0.400585786
0.014087055,0.400634198
0.014087055,0.400779435
0.014087055,0.400876259
0.014087055,0.400973083
0.014087055,0.401021495
0.014087055,0.401045701
0.014087055,0.401094113
0.014087055,0.401118319
0.014087055,0.401166731
0.014087055,0.401263555
0.014087055,0.40136038
0.014087055,0.401408792
0.014216294,0.401529822
0.014216294,0.401554028
0.014216294,0.40160244
0.014216294,0.401796088
0.014216294,0.401892912
0.014242142,0.401941325
0.014242142,0.401989737
0.014242142,0.402038149
0.014242142,0.402134973
0.014242142,0.402159179
0.014242142,0.402256003
0.014242142,0.402280209
0.014242142,0.402328621
0.014242142,0.402377033
0.014242142,0.402449651
0.014242142,0.402546476
0.014242142,0.4026433
0.014242142,0.40276433
0.014242142,0.402836948
0.014242142,0.402909566
0.014242142,0.402982184
0.014242142,0.403103215
0.014242142,0.403200039
0.014242142,0.403296863
0.014242142,0.403345275
0.014242142,0.403369481
0.014242142,0.403417893
0.014242142,0.403442099
0.01426799,0.403490511
0.01426799,0.403587335
0.01426799,0.403611541
0.01426799,0.403708366
0.01426799,0.403829396
0.01426799,0.403902014
0.01426799,0.403950426
0.01426799,0.404144074
0.01426799,0.40416828
0.01426799,0.404216692
0.01426799,0.404240899
0.01426799,0.404313517
0.01426799,0.404337723
0.01426799,0.404410341
0.01426799,0.404434547
0.01426799,0.404507165
0.01426799,0.404555577
0.014319686,0.404579783
0.014319686,0.404628195
0.014319686,0.404676607
0.014345533,0.404700813
0.014345533,0.404773431
0.014345533,0.404821844
0.014345533,0.404991286
0.014345533,0.405039698
0.014345533,0.405063904
0.014345533,0.405281758
0.014345533,0.40533017
0.014345533,0.405354376
0.014345533,0.405475407
0.014345533,0.405523819
0.014345533,0.405596437
0.014345533,0.405620643
0.014345533,0.405693261
0.014345533,0.405717467
0.014345533,0.405862703
0.014345533,0.405911115
0.014345533,0.405959527
0.014371381,0.406056352
0.014371381,0.406080558
0.014371381,0.40612897
0.014448925,0.406153176
0.014474773,0.406201588
0.014474773,0.40625
0.014474773,0.406274206
0.014474773,0.406322618
0.014474773,0.406419442
0.014474773,0.406734121
0.014474773,0.406758327
0.014474773,0.406806739
0.01450062,0.406903563
0.014552316,0.407073005
0.014552316,0.407097211
0.014552316,0.40716983
0.014552316,0.407266654
0.014578164,0.407315066
0.014578164,0.407387684
0.014578164,0.407436096
0.014578164,0.40753292
0.014578164,0.407581332
0.014578164,0.407605538
0.014578164,0.407678156
0.014578164,0.407726569
0.014578164,0.407774981
0.014578164,0.407871805
0.014578164,0.407968629
0.014578164,0.408065453
0.014578164,0.408210689
0.014578164,0.408259101
0.014578164,0.408355926
0.014604012,0.408428544
0.014604012,0.408476956
0.014604012,0.408549574
0.014604012,0.408646398
0.014604012,0.40869481
0.014604012,0.409372579
0.014629859,0.409445198
0.014629859,0.409517816
0.014629859,0.409590434
0.014629859,0.40961464
0.014629859,0.409663052
0.014629859,0.40973567
0.014629859,0.409832494
0.014629859,0.409905112
0.014681555,0.409953524
0.014681555,0.410026143
0.014681555,0.410098761
0.014681555,0.410122967
0.014681555,0.410195585
0.014759098,0.410219791
0.014759098,0.410365027
0.014759098,0.410389233
0.014759098,0.410437645
0.014810794,0.410486057
0.014810794,0.410510263
0.014810794,0.410607088
0.014810794,0.410631294
0.014810794,0.410703912
0.014810794,0.410800736
0.014810794,0.410824942
0.014810794,0.41089756
0.014810794,0.410921766
0.014810794,0.411067002
0.014810794,0.411188033
0.014810794,0.411284857
0.014810794,0.411333269
0.014810794,0.411381681
0.014810794,0.411430093
0.014810794,0.411551123
0.014810794,0.411575329
0.014810794,0.411623741
0.014810794,0.411744771
0.014810794,0.411841596
0.014810794,0.411914214
0.014810794,0.412011038
0.014810794,0.41205945
0.014810794,0.412228892
0.014810794,0.41230151
0.014810794,0.412398335
0.014810794,0.412422541
0.014810794,0.412519365
0.014810794,0.412543571
0.014836642,0.412640395
0.014836642,0.413729667
0.014836642,0.413802285
0.014836642,0.413899109
0.014836642,0.414044345
0.014836642,0.414092758
0.014836642,0.41414117
0.014836642,0.414189582
0.014836642,0.414237994
0.014836642,0.4142622
0.014836642,0.41462529
0.014836642,0.414673703
0.014836642,0.414697909
0.014836642,0.414770527
0.014836642,0.414818939
0.014836642,0.414891557
0.014836642,0.414915763
0.014836642,0.414964175
0.014836642,0.415109411
0.014836642,0.415133617
0.014836642,0.415182029
0.014836642,0.415206235
0.014836642,0.415351472
0.014836642,0.415399884
0.014836642,0.415448296
0.014836642,0.415520914
0.014836642,0.41554512
0.014836642,0.415593532
0.014836642,0.41566615
0.014836642,0.415738768
0.014836642,0.41578718
0.014836642,0.415859799
0.014836642,0.415884005
0.014836642,0.415932417
0.014836642,0.416029241
0.014836642,0.416295507
0.014836642,0.416343919
0.01486249,0.416440744
0.01486249,0.416513362
0.01486249,0.416561774
0.01486249,0.416634392
0.01486249,0.416731216
0.01486249,0.416803834
0.01486249,0.416876452
0.01486249,0.416924864
0.01486249,0.41694907
0.01486249,0.417045895
0.014940033,0.417118513
0.014965881,0.417215337
0.014965881,0.417239543
0.014965881,0.417287955
0.014965881,0.417336367
0.014965881,0.417433191
0.014965881,0.417505809
0.014965881,0.417578428
0.014965881,0.41762684
0.014965881,0.417675252
0.014965881,0.417772076
0.014965881,0.4178689
0.014965881,0.417965724
0.014965881,0.41798993
0.014965881,0.418086754
0.014965881,0.41811096
0.014965881,0.418207785
0.014965881,0.418256197
0.014965881,0.418353021
0.014965881,0.418522463
0.014965881,0.418570875
0.014965881,0.418595081
0.014965881,0.418716112
0.014965881,0.418740318
0.014965881,0.41878873
0.014965881,0.418837142
0.014965881,0.418885554
0.014965881,0.41890976
0.014965881,0.418958172
0.014965881,0.41903079
0.014965881,0.419079202
0.014965881,0.419127614
0.014965881,0.419176026
0.014965881,0.419248644
0.014965881,0.419297057
0.014965881,0.419442293
0.014965881,0.419514911
0.014965881,0.419587529
0.014965881,0.419684353
0.014965881,0.419756971
0.014965881,0.419805383
0.014965881,0.419878002
0.014965881,0.419974826
0.014965881,0.42007165
0.014965881,0.420144268
0.014965881,0.420241092
0.014965881,0.420289504
0.014991729,0.42031371
0.014991729,0.420410534
0.014991729,0.420507359
0.014991729,0.420725213
0.014991729,0.420773625
0.014991729,0.420797831
0.014991729,0.420894655
0.015017577,0.420967273
0.015017577,0.420991479
0.015017577,0.421039892
0.015017577,0.421185128
0.015043424,0.421209334
0.015043424,0.421257746
0.015069272,0.421281952
0.01509512,0.421330364
0.01509512,0.421427188
0.01509512,0.421499806
0.01509512,0.421524012
0.01509512,0.421790279
0.01509512,0.422008133
0.015146816,0.422080751
0.015146816,0.422153369
0.015172663,0.422201782
0.015172663,0.422250194
0.015172663,0.422322812
0.015172663,0.422371224
0.015172663,0.422443842
0.015224359,0.422492254
0.015224359,0.422540666
0.015224359,0.42263749
0.015224359,0.422661696
0.015224359,0.422710108
0.015250207,0.422806933
0.015250207,0.422831139
0.015250207,0.422903757
0.015276055,0.422927963
0.015276055,0.423000581
0.015276055,0.423048993
0.015276055,0.423145817
0.015276055,0.425275949
0.015276055,0.425300155
0.015276055,0.425348567
0.015276055,0.425493803
0.015353598,0.425518009
0.015353598,0.425590627
0.015353598,0.425711658
0.015353598,0.42576007
0.015379446,0.425784276
0.015379446,0.425929512
0.015379446,0.42612316
0.015379446,0.426147366
0.015379446,0.426195778
0.015379446,0.426219985
0.015379446,0.426268397
0.015379446,0.426292603
0.015379446,0.426341015
0.015379446,0.426365221
0.015379446,0.426510457
0.015379446,0.426583075
0.015379446,0.426631487
0.015379446,0.426655693
0.015379446,0.426704105
0.015379446,0.426776723
0.015379446,0.426825136
0.015379446,0.426897754
0.015379446,0.42692196
0.015379446,0.427139814
0.015379446,0.427188226
0.015379446,0.427236638
0.015379446,0.427357668
0.015379446,0.427406081
0.015379446,0.427430287
0.015379446,0.427502905
0.015379446,0.427744965
0.015379446,0.427817583
0.015379446,0.427914407
0.015379446,0.427938613
0.015379446,0.428011232
0.015379446,0.428108056
0.015379446,0.428180674
0.015379446,0.428277498
0.015379446,0.428301704
0.015379446,0.428350116
0.015379446,0.428495352
0.015379446,0.428567971
0.015379446,0.428616383
0.015379446,0.428713207
0.015379446,0.428737413
0.015379446,0.428785825
0.015379446,0.428882649
0.015379446,0.428906855
0.015379446,0.428955267
0.015379446,0.429027885
0.015379446,0.429076297
0.015456989,0.429100503
0.015456989,0.42912471
0.015456989,0.429269946
0.015456989,0.429294152
0.015456989,0.429342564
0.015456989,0.42936677
0.015456989,0.429560418
0.015456989,0.42960883
0.015456989,0.429657242
0.015456989,0.429681448
0.015456989,0.429729861
0.015456989,0.429850891
0.015456989,0.429923509
0.015456989,0.430020333
0.015456989,0.430044539
0.015456989,0.430117157
0.015456989,0.430165569
0.015456989,0.430213981
0.015456989,0.430262393
0.015456989,0.430431836
0.015456989,0.430480248
0.015456989,0.43052866
0.015456989,0.430625484
0.015456989,0.430698102
0.015456989,0.430746514
0.015456989,0.430819132
0.015456989,0.430915957
0.015456989,0.430988575
0.015456989,0.431012781
0.015456989,0.431158017
0.015456989,0.431182223
0.015456989,0.431254841
0.015456989,0.431400077
0.015456989,0.431472696
0.015456989,0.431496902
0.015456989,0.431593726
0.015456989,0.431617932
0.015456989,0.431666344
0.015456989,0.431714756
0.015456989,0.431859992
0.015456989,0.431884198
0.015482837,0.43193261
0.015482837,0.431981022
0.015482837,0.432319907
0.015482837,0.432344113
0.015482837,0.432489349
0.015482837,0.432561967
0.015482837,0.432707204
0.015482837,0.432755616
0.015482837,0.432804028
0.015482837,0.432828234
0.015534533,0.432876646
0.015534533,0.432925058
0.015534533,0.43297347
0.015534533,0.433021882
0.015534533,0.4330945
0.01556038,0.433215531
0.01556038,0.433239737
0.01556038,0.433336561
0.01556038,0.433384973
0.01556038,0.433457591
0.01556038,0.433506003
0.01556038,0.433578621
0.01556038,0.433651239
0.01556038,0.433699651
0.01556038,0.43377227
0.01556038,0.433869094
0.01556038,0.433965918
0.01556038,0.433990124
0.01556038,0.434038536
0.01556038,0.434159566
0.01556038,0.434304802
0.01556038,0.434353215
0.01556038,0.434498451
0.01556038,0.434546863
0.01556038,0.434571069
0.015586228,0.434619481
0.015586228,0.434667893
0.015586228,0.434740511
0.015586228,0.434764717
0.015586228,0.434837335
0.015637924,0.43493416
0.015637924,0.435006778
0.015637924,0.435103602
0.015637924,0.435152014
0.015637924,0.435224632
0.015637924,0.435878195
0.015637924,0.436023431
0.015637924,0.436071844
0.015637924,0.436168668
0.015637924,0.436313904
0.015637924,0.436434934
0.015637924,0.436483346
0.015637924,0.436531758
0.015637924,0.436604376
0.015637924,0.436701201
0.015637924,0.436749613
0.015637924,0.436798025
0.015637924,0.436822231
0.015637924,0.436870643
0.015637924,0.436943261
0.015637924,0.437015879
0.015715467,0.437064291
0.015715467,0.43725794
0.015715467,0.437282146
0.015741315,0.437306352
0.015741315,0.43737897
0.015741315,0.437524206
0.015741315,0.437548412
0.015741315,0.437693648
0.015767163,0.437790473
0.015767163,0.437887297
0.015767163,0.438008327
0.015767163,0.438056739
0.015767163,0.438129357
0.015767163,0.438177769
0.015767163,0.438201975
0.015767163,0.438250387
0.015767163,0.438323005
0.015767163,0.438395624
0.015767163,0.43841983
0.015767163,0.438468242
0.015767163,0.438492448
0.015767163,0.43866189
0.015767163,0.438686096
0.015767163,0.438831332
0.015818859,0.438855538
0.015818859,0.438928156
0.015818859,0.439049187
0.015818859,0.439073393
0.015818859,0.439121805
0.015818859,0.439267041
0.015818859,0.44006584
0.015818859,0.440162665
0.015818859,0.440186871
0.015818859,0.440235283
0.015818859,0.440428931
0.015818859,0.440453137
0.015818859,0.440501549
0.015818859,0.440549961
0.015818859,0.440598373
0.015818859,0.440719404
0.015818859,0.440767816
0.015818859,0.44086464
0.015818859,0.440937258
0.015818859,0.440961464
0.015818859,0.441058288
0.015818859,0.441082494
0.015818859,0.441276143
0.015818859,0.441711851
0.015896402,0.441736057
0.015896402,0.441832881
0.015896402,0.441881294
0.01592225,0.441929706
0.01592225,0.441978118
0.01592225,0.442074942
0.01592225,0.442099148
0.01592225,0.442195972
0.01592225,0.442220178
0.01592225,0.44226859
0.01592225,0.442365414
0.01592225,0.442462239
0.01592225,0.442486445
0.01592225,0.442534857
0.01592225,0.442559063
0.01592225,0.442607475
0.01592225,0.442631681
0.01592225,0.442825329
0.01592225,0.443018978
0.01592225,0.443115802
0.01592225,0.44318842
0.01592225,0.443261038
0.01592225,0.443333656
0.01592225,0.443382068
0.01592225,0.443454686
0.01592225,0.443503098
0.01592225,0.444035631
0.01592225,0.444156662
0.01592225,0.444253486
0.01592225,0.444301898
0.01592225,0.44435031
0.01592225,0.444398722
0.01592225,0.444422928
0.01592225,0.44447134
0.01592225,0.444519752
0.01592225,0.444568164
0.01592225,0.44459237
0.01592225,0.444640782
0.01592225,0.444664988
0.01592225,0.444761813
0.01592225,0.444882843
0.01592225,0.444979667
0.01592225,0.445052285
0.01592225,0.445100697
0.01592225,0.445197521
0.01592225,0.445294345
0.01592225,0.445342758
0.01592225,0.44539117
0.01592225,0.445439582
0.01592225,0.445536406
0.01592225,0.44563323
0.01592225,0.445681642
0.01592225,0.445730054
0.01592225,0.445802672
0.015948098,0.445826878
0.015948098,0.445851084
0.015948098,0.445899497
0.015948098,0.445947909
0.015948098,0.445996321
0.015948098,0.446020527
0.015973945,0.446068939
0.015973945,0.446117351
0.015973945,0.446189969
0.015973945,0.446238381
0.015973945,0.446310999
0.015999793,0.446407823
0.015999793,0.446480442
0.015999793,0.446770914
0.015999793,0.446867738
0.015999793,0.44691615
0.015999793,0.446988768
0.015999793,0.447085593
0.015999793,0.447158211
0.015999793,0.447230829
0.015999793,0.447303447
0.015999793,0.447424477
0.015999793,0.447569713
0.015999793,0.447618125
0.015999793,0.447690744
0.015999793,0.447739156
0.015999793,0.44783598
0.015999793,0.447884392
0.015999793,0.448029628
0.015999793,0.44807804
0.015999793,0.448174864
0.015999793,0.448271689
0.015999793,0.448320101
0.015999793,0.448344307
0.015999793,0.448392719
0.015999793,0.448416925
0.016051489,0.448489543
0.016051489,0.448537955
0.016051489,0.448586367
0.016051489,0.448634779
0.016051489,0.448707397
0.016051489,0.448755809
0.016051489,0.448901046
0.016051489,0.448949458
0.016051489,0.449046282
0.016051489,0.449094694
0.016051489,0.4491189
0.016051489,0.449167312
0.016051489,0.44923993
0.016051489,0.449288342
0.016051489,0.449336754
0.016051489,0.449433579
0.016051489,0.449457785
0.016051489,0.449530403
0.016051489,0.449675639
0.016051489,0.449748257
0.016051489,0.449845081
0.016051489,0.449917699
0.016051489,0.450111348
0.016051489,0.450135554
0.016051489,0.45028079
0.016051489,0.450304996
0.016051489,0.450353408
0.016051489,0.450426026
0.016051489,0.450450232
0.016129032,0.450547057
0.016129032,0.450595469
0.016129032,0.450692293
0.016129032,0.450764911
0.016129032,0.450861735
0.016129032,0.451006971
0.016129032,0.451055383
0.016129032,0.451128002
0.016129032,0.451249032
0.016129032,0.451394268
0.016129032,0.45144268
0.016129032,0.451539504
0.016129032,0.451587916
0.016129032,0.451636328
0.016129032,0.452846631
0.016129032,0.452870837
0.016129032,0.452967661
0.016129032,0.453016073
0.016129032,0.453040279
0.016129032,0.453451782
0.016129032,0.453500194
0.016129032,0.453572812
0.016129032,0.453597018
0.016129032,0.45364543
0.016129032,0.453669636
0.016129032,0.453718048
0.016129032,0.453863284
0.016129032,0.453911696
0.016129032,0.454008521
0.016129032,0.454056933
0.016129032,0.454153757
0.01615488,0.454177963
0.01615488,0.454226375
0.01615488,0.454274787
0.01615488,0.454347405
0.01615488,0.454371611
0.01615488,0.454420023
0.01615488,0.454444229
0.01615488,0.454492641
0.01615488,0.454516847
0.01615488,0.454613672
0.01615488,0.45468629
0.01615488,0.454734702
0.01615488,0.454783114
0.01615488,0.455000968
0.01615488,0.45504938
0.01615488,0.455073586
0.01615488,0.455170411
0.01615488,0.455218823
0.01615488,0.455315647
0.016232423,0.455412471
0.016232423,0.455509295
0.016232423,0.455533501
0.016232423,0.455678737
0.016232423,0.455727149
0.016232423,0.455896592
0.016232423,0.455945004
0.016232423,0.456041828
0.016232423,0.45688904
0.016232423,0.456913246
0.016232423,0.456961658
0.016232423,0.456985864
0.016232423,0.457034276
0.016232423,0.457106894
0.016232423,0.457179512
0.016232423,0.45725213
0.016232423,0.457300542
0.016232423,0.457397366
0.016232423,0.457445778
0.016232423,0.457469985
0.016232423,0.457566809
0.016232423,0.457591015
0.016232423,0.457639427
0.016232423,0.457663633
0.016232423,0.457760457
0.016258271,0.457808869
0.016258271,0.457833075
0.016258271,0.457881487
0.016258271,0.457954105
0.016258271,0.458002517
0.016258271,0.458196166
0.016258271,0.458752905
0.016258271,0.458898141
0.016258271,0.458922347
0.016258271,0.459019171
0.016258271,0.459043377
0.016258271,0.459091789
0.016258271,0.459140201
0.016258271,0.459188613
0.016258271,0.45921282
0.016284119,0.459261232
0.016284119,0.459309644
0.016284119,0.459382262
0.016284119,0.459430674
0.016284119,0.45945488
0.016284119,0.459600116
0.016284119,0.459624322
0.016309967,0.459648528
0.016309967,0.459672734
0.016309967,0.459721146
0.016309967,0.459745352
0.016309967,0.459842177
0.016309967,0.459866383
0.016309967,0.459963207
0.016309967,0.460035825
0.016309967,0.460084237
0.016309967,0.460229473
0.016309967,0.460326297
0.016309967,0.460423122
0.016309967,0.460447328
0.016309967,0.460519946
0.016309967,0.460544152
0.016309967,0.460689388
0.016309967,0.460762006
0.016309967,0.460907242
0.016309967,0.461004067
0.016309967,0.461076685
0.016309967,0.461100891
0.016309967,0.461149303
0.016309967,0.461246127
0.016309967,0.461318745
0.016309967,0.461367157
0.016309967,0.461415569
0.016309967,0.461463981
0.016309967,0.461488187
0.016309967,0.4615366
0.016309967,0.461560806
0.016309967,0.461609218
0.016309967,0.461633424
0.016309967,0.461730248
0.016309967,0.461923896
0.016309967,0.461996514
0.016309967,0.462044926
0.016309967,0.462093338
0.016309967,0.462286987
0.016309967,0.462408017
0.016309967,0.462432223
0.016309967,0.462480635
0.016594293,0.462504841
0.016594293,0.462553253
0.016594293,0.462601665
0.016594293,0.462625871
0.016594293,0.462674284
0.016594293,0.46269849
0.016594293,0.462746902
0.016594293,0.462771108
0.016594293,0.462843726
0.016594293,0.462892138
0.016594293,0.46294055
0.016594293,0.462988962
0.016594293,0.46306158
0.016594293,0.463158404
0.016620141,0.46318261
0.016620141,0.463279435
0.016620141,0.463352053
0.016671836,0.463376259
0.016671836,0.463424671
0.016671836,0.463448877
0.016671836,0.463497289
0.016671836,0.463569907
0.016671836,0.463618319
0.016723532,0.463642525
0.016723532,0.463715143
0.016723532,0.463763555
0.016723532,0.463787761
0.016723532,0.463884586
0.016723532,0.463932998
0.016723532,0.464005616
0.016723532,0.464054028
0.016723532,0.464126646
0.016723532,0.464247676
0.016723532,0.464296088
0.016775227,0.464489737
0.016775227,0.464538149
0.016775227,0.464610767
0.016775227,0.464707591
0.016775227,0.464756003
0.016775227,0.464852827
0.016775227,0.464925445
0.016775227,0.464949651
0.016775227,0.46502227
0.016775227,0.465070682
0.016775227,0.465288536
0.016775227,0.465361154
0.016775227,0.465409566
0.016775227,0.46550639
0.016775227,0.465603215
0.016775227,0.465651627
0.016775227,0.465675833
0.016801075,0.465772657
0.016801075,0.465796863
0.016801075,0.465845275
0.016801075,0.465917893
0.016801075,0.465942099
0.016801075,0.466087335
0.016801075,0.466111541
0.016801075,0.466159954
0.016801075,0.46618416
0.016801075,0.466256778
0.016801075,0.46630519
0.016801075,0.466353602
0.016878619,0.46642622
0.016878619,0.466498838
0.016878619,0.46654725
0.016878619,0.466644074
0.016878619,0.46666828
0.016878619,0.466740899
0.016878619,0.466789311
0.016904467,0.466861929
0.016904467,0.466886135
0.016904467,0.467152401
0.016904467,0.467563904
0.016904467,0.467612316
0.016904467,0.467636522
0.016904467,0.467781758
0.016904467,0.468701588
0.016904467,0.468725794
0.016904467,0.468822618
0.016930314,0.468846824
0.016930314,0.46887103
0.016930314,0.468967854
0.016930314,0.469040473
0.016930314,0.469113091
0.016930314,0.469524593
0.016930314,0.469573005
0.016930314,0.469621418
0.016930314,0.469718242
0.016930314,0.469863478
0.016930314,0.469936096
0.016930314,0.469960302
0.016930314,0.470057126
0.016930314,0.470492835
0.016930314,0.470589659
0.016930314,0.470638071
0.016930314,0.470662277
0.016930314,0.470710689
0.016930314,0.470807514
0.016930314,0.470855926
0.016930314,0.471001162
0.016930314,0.471243222
0.016930314,0.471364253
0.016930314,0.471461077
0.016930314,0.471509489
0.016930314,0.471533695
0.016930314,0.471678931
0.016930314,0.471727343
0.016930314,0.471872579
0.016930314,0.471969404
0.016930314,0.472017816
0.016930314,0.472138846
0.016930314,0.47223567
0.016930314,0.472840821
0.016930314,0.472889233
0.016930314,0.472937645
0.016930314,0.472986057
0.016930314,0.473082881
0.016930314,0.4731555
0.016930314,0.473179706
0.016930314,0.473228118
0.016930314,0.473324942
0.016930314,0.473373354
0.016930314,0.473421766
0.016930314,0.473470178
0.016930314,0.473567002
0.016930314,0.473688033
0.016930314,0.473736445
0.016930314,0.473809063
0.016930314,0.473857475
0.016930314,0.473905887
0.016930314,0.473954299
0.016930314,0.47443842
0.016930314,0.474511038
0.016930314,0.474607862
0.016930314,0.474704686
0.016930314,0.474753098
0.016930314,0.474777304
0.016930314,0.474825716
0.017007858,0.474849923
0.017007858,0.474874129
0.017007858,0.474922541
0.017007858,0.474970953
0.017007858,0.475019365
0.017007858,0.475091983
0.017007858,0.475140395
0.017007858,0.475188807
0.017007858,0.475213013
0.017007858,0.475527692
0.017059553,0.475576104
0.017059553,0.475624516
0.017059553,0.47584237
0.017059553,0.476157049
0.017059553,0.476229667
0.017059553,0.476278079
0.017059553,0.476374903
0.017059553,0.476447521
0.017059553,0.477488381
0.017059553,0.477730442
0.017111249,0.47780306
0.017111249,0.477899884
0.017111249,0.477972502
0.017111249,0.47816615
0.017111249,0.478214562
0.017111249,0.47828718
0.017111249,0.478359799
0.017111249,0.478384005
0.017111249,0.478432417
0.017111249,0.478771301
0.017137097,0.478843919
0.017137097,0.478868125
0.017137097,0.478940744
0.017137097,0.478989156
0.017137097,0.479013362
0.017137097,0.479158598
0.017137097,0.479182804
0.01721464,0.47932804
0.01721464,0.479473277
0.01721464,0.479521689
0.01721464,0.479570101
0.01721464,0.479594307
0.01721464,0.479642719
0.01721464,0.479739543
0.017240488,0.480151046
0.017240488,0.480175252
0.017240488,0.480272076
0.017240488,0.480296282
0.017240488,0.480344694
0.017240488,0.4803689
0.017240488,0.480417312
0.017240488,0.48048993
0.017240488,0.480514136
0.017240488,0.480562548
0.017240488,0.480586754
0.017240488,0.480635167
0.017240488,0.480659373
0.017240488,0.480731991
0.017240488,0.480780403
0.017240488,0.481095081
0.017240488,0.481143493
0.017240488,0.481167699
0.017240488,0.481264524
0.017240488,0.481482378
0.017266336,0.48153079
0.017266336,0.481627614
0.017266336,0.48165182
0.017266336,0.481700232
0.017266336,0.481748644
0.017266336,0.482160147
0.017266336,0.482184353
0.017266336,0.482232765
0.017266336,0.482256971
0.017266336,0.482620062
0.017266336,0.482644268
0.017266336,0.482716886
0.017266336,0.482741092
0.017266336,0.48281371
0.017266336,0.482910534
0.017266336,0.483007359
0.017266336,0.483297831
0.017266336,0.483346243
0.017266336,0.483370449
0.017266336,0.483467273
0.017266336,0.483491479
0.017266336,0.483539892
0.017266336,0.483685128
0.017266336,0.484072424
0.017266336,0.484096631
0.017266336,0.484169249
0.017266336,0.484193455
0.017266336,0.484241867
0.017266336,0.484387103
0.017266336,0.484411309
0.017266336,0.484459721
0.017266336,0.484629163
0.017266336,0.484701782
0.017266336,0.485210108
0.017266336,0.485258521
0.017266336,0.485355345
0.017266336,0.486347792
0.017266336,0.486371998
0.017266336,0.486444617
0.017266336,0.486468823
0.017266336,0.486614059
0.017266336,0.486686677
0.017266336,0.486735089
0.017266336,0.486759295
0.017266336,0.486807707
0.017266336,0.486880325
0.017266336,0.487146592
0.017266336,0.487170798
0.017266336,0.48721921
0.017266336,0.487291828
0.017266336,0.48734024
0.017266336,0.487412858
0.017266336,0.487437064
0.017266336,0.487582301
0.017266336,0.487606507
0.017292184,0.488574748
0.017292184,0.488598954
0.017292184,0.488671572
0.017292184,0.488719985
0.017343879,0.488744191
0.017343879,0.488937839
0.017343879,0.488962045
0.017343879,0.489010457
0.017343879,0.489083075
0.017343879,0.489179899
0.017343879,0.489228311
0.017343879,0.489470372
0.017395575,0.48966402
0.017395575,0.489688226
0.017395575,0.48978505
0.017395575,0.489930287
0.017395575,0.490293377
0.017395575,0.490341789
0.017395575,0.490390201
0.017395575,0.490487026
0.017395575,0.490971146
0.017395575,0.490995352
0.017395575,0.491043765
0.017395575,0.491067971
0.017395575,0.491648916
0.017395575,0.491939388
0.01744727,0.492133036
0.01744727,0.492181448
0.01744727,0.492229861
0.01744727,0.492278273
0.01744727,0.492568745
0.017524814,0.492617157
0.017524814,0.492689775
0.017524814,0.492713981
0.017524814,0.492810806
0.017524814,0.492835012
0.017524814,0.492931836
0.017524814,0.492956042
0.017524814,0.493004454
0.017524814,0.49302866
0.017524814,0.493779047
0.017524814,0.493851665
0.017524814,0.493900077
0.01757651,0.493924284
0.01757651,0.493972696
0.01757651,0.494021108
0.017602357,0.494093726
0.017602357,0.494940937
0.017602357,0.494989349
0.017602357,0.495061967
0.017602357,0.495158792
0.017602357,0.495207204
0.017602357,0.495304028
0.017602357,0.495376646
0.017602357,0.495400852
0.017602357,0.495909179
0.017602357,0.495957591
0.017602357,0.496006003
0.017602357,0.496369094
0.017602357,0.496417506
0.017628205,0.496441712
0.017628205,0.496586948
0.017628205,0.496659566
0.017628205,0.496707978
0.017628205,0.49675639
0.017628205,0.496804802
0.017628205,0.496877421
0.017628205,0.496950039
0.017628205,0.497385747
0.017628205,0.497482572
0.017628205,0.49755519
0.017628205,0.497700426
0.017628205,0.49779725
0.017628205,0.497845662
0.017628205,0.497942486
0.017628205,0.497966692
0.017628205,0.498063517
0.017628205,0.498087723
0.017628205,0.498136135
0.017628205,0.498257165
0.017628205,0.498281371
0.017628205,0.498426607
0.017628205,0.498475019
0.017628205,0.498571844
0.017628205,0.499636909
0.017628205,0.499685321
0.017628205,0.499709527
0.017628205,0.49975794
0.017628205,0.500484121
0.017654053,0.500580945
0.017654053,0.500653563
0.017654053,0.500701975
0.017654053,0.500726181
0.017654053,0.501452363
0.017654053,0.501500775
0.017654053,0.501549187
0.017654053,0.501573393
0.017654053,0.502493222
0.017679901,0.502638459
0.017679901,0.502686871
0.017679901,0.502832107
0.017731596,0.502880519
0.017731596,0.503049961
0.017783292,0.503074167
0.017783292,0.503122579
0.017783292,0.503776143
0.017860835,0.503824555
0.017860835,0.503848761
0.017860835,0.503921379
0.017860835,0.504163439
0.017860835,0.504308675
0.017860835,0.504332881
0.017860835,0.504429706
0.017860835,0.504502324
0.017860835,0.504550736
0.017860835,0.504574942
0.017860835,0.50464756
0.017860835,0.50476859
0.017912531,0.504792796
0.017912531,0.504865414
0.017912531,0.50488962
0.017912531,0.505664214
0.017912531,0.505736832
0.017912531,0.505761038
0.017912531,0.505882068
0.017912531,0.505906274
0.017912531,0.506003098
0.017912531,0.50605151
0.017912531,0.506124129
0.017912531,0.506172541
0.017912531,0.506196747
0.017912531,0.506414601
0.017912531,0.506463013
0.017912531,0.506559837
0.017912531,0.506632455
0.017912531,0.506656662
0.017912531,0.506777692
0.017912531,0.506801898
0.017912531,0.50685031
0.017912531,0.506898722
0.017912531,0.50697134
0.017912531,0.507019752
0.017912531,0.50825426
0.017912531,0.508326878
0.017912531,0.50837529
0.017912531,0.508568939
0.017912531,0.508641557
0.017912531,0.508689969
0.017912531,0.508762587
0.017912531,0.508786793
0.017912531,0.508835205
0.017912531,0.508883617
0.017912531,0.508956235
0.017912531,0.509077266
0.017912531,0.509149884
0.017938379,0.509270914
0.017938379,0.509343532
0.017938379,0.509440356
0.017938379,0.509488768
0.017990074,0.509682417
0.017990074,0.509730829
0.017990074,0.509755035
0.017990074,0.509803447
0.017990074,0.509876065
0.017990074,0.510069713
0.017990074,0.510118125
0.017990074,0.510142332
0.017990074,0.510287568
0.017990074,0.510384392
0.01804177,0.510408598
0.01804177,0.51045701
0.01804177,0.510505422
0.01804177,0.510553834
0.01804177,0.51057804
0.01804177,0.510723277
0.01804177,0.511013749
0.01804177,0.511401046
0.01804177,0.511449458
0.01804177,0.51149787
0.01804177,0.511546282
0.01804177,0.511570488
0.01804177,0.5116189
0.01804177,0.511691518
0.01804177,0.511764136
0.01804177,0.511788342
0.01804177,0.512175639
0.01804177,0.512248257
0.01804177,0.512296669
0.01804177,0.512417699
0.01804177,0.512490318
0.018067618,0.51253873
0.018067618,0.512587142
0.018067618,0.512611348
0.018067618,0.51265976
0.018067618,0.515201394
0.018067618,0.515249806
0.018067618,0.515661309
0.018067618,0.515806545
0.018067618,0.515854957
0.018067618,0.516556933
0.018067618,0.516629551
0.018067618,0.516677963
0.018067618,0.516702169
0.018067618,0.516774787
0.018067618,0.516823199
0.018067618,0.516920023
0.018067618,0.517016847
0.018067618,0.517065259
0.018067618,0.517137878
0.018067618,0.517234702
0.018067618,0.51730732
0.018067618,0.517355732
0.018067618,0.517379938
0.018067618,0.51742835
0.018067618,0.517500968
0.018067618,0.522802091
0.018067618,0.522971534
0.018067618,0.523092564
0.018067618,0.523165182
0.018067618,0.523383036
0.018067618,0.523528273
0.018067618,0.523600891
0.018067618,0.523649303
0.018119313,0.523697715
0.018119313,0.523721921
0.018119313,0.523770333
0.018119313,0.523794539
0.018119313,0.523891363
0.018145161,0.523915569
0.018145161,0.523939775
0.018145161,0.524085012
0.018145161,0.524109218
0.018145161,0.52415763
0.018145161,0.524206042
0.018145161,0.524254454
0.018222705,0.524302866
0.018222705,0.524327072
0.018222705,0.524375484
0.018222705,0.52439969
0.018222705,0.524448102
0.018222705,0.524544926
0.018222705,0.524593338
0.018222705,0.524690163
0.018222705,0.524738575
0.018222705,0.524762781
0.018222705,0.524835399
0.018222705,0.524883811
0.018222705,0.524908017
0.018222705,0.529095662
0.018222705,0.529119868
0.018222705,0.529216692
0.018222705,0.529240899
0.018222705,0.529289311
0.018222705,0.529313517
0.018222705,0.529507165
0.018222705,0.529531371
0.018222705,0.529603989
0.018222705,0.529797637
0.018222705,0.529918668
0.018222705,0.530015492
0.018222705,0.530039698
0.018222705,0.53008811
0.018222705,0.530112316
0.018222705,0.530160728
0.018222705,0.530184934
0.018222705,0.530257552
0.018248553,0.530378582
0.018248553,0.530451201
0.018248553,0.530499613
0.0182744,0.530596437
0.0182744,0.530741673
0.0182744,0.530790085
0.0182744,0.530862703
0.0182744,0.530959527
0.0182744,0.53112897
0.0182744,0.531177382
0.0182744,0.531201588
0.0182744,0.53125
0.0182744,0.531274206
0.0182744,0.532484508
0.0182744,0.532508714
0.0182744,0.532557126
0.0182744,0.532605538
0.0182744,0.532726569
0.0182744,0.532774981
0.0182744,0.532847599
0.0182744,0.532992835
0.0182744,0.533017041
0.0182744,0.533065453
0.0182744,0.533113865
0.018326096,0.533283308
0.018326096,0.533355926
0.018326096,0.53345275
0.018326096,0.533476956
0.018326096,0.533622192
0.018326096,0.533670604
0.018326096,0.533719016
0.018351944,0.533743222
0.018351944,0.533791634
0.018351944,0.533840046
0.018351944,0.535558675
0.018351944,0.535631294
0.018351944,0.535728118
0.018351944,0.53577653
0.018351944,0.535800736
0.018351944,0.536454299
0.018351944,0.536502711
0.018351944,0.536551123
0.018351944,0.541101859
0.018351944,0.541174477
0.018351944,0.541198683
0.018351944,0.541295507
0.018351944,0.54146495
0.018351944,0.541561774
0.018351944,0.541658598
0.018351944,0.54170701
0.018351944,0.541779628
0.018351944,0.54182804
0.018351944,0.541876452
0.018351944,0.54194907
0.018351944,0.541997483
0.018351944,0.542045895
0.018351944,0.542166925
0.018351944,0.542263749
0.018351944,0.542312161
0.018377792,0.542384779
0.018377792,0.542433191
0.018377792,0.542530015
0.018377792,0.542578428
0.018377792,0.542675252
0.018377792,0.542699458
0.018377792,0.54274787
0.018377792,0.542772076
0.018377792,0.542820488
0.018377792,0.542917312
0.018377792,0.542965724
0.018377792,0.544490705
0.018377792,0.544539117
0.018377792,0.544611735
0.018377792,0.544902208
0.018377792,0.54495062
0.018377792,0.544999032
0.018377792,0.54507165
0.018377792,0.545095856
0.018377792,0.545144268
0.018377792,0.545168474
0.018377792,0.545289504
0.018377792,0.54531371
0.018377792,0.545604183
0.018429487,0.545749419
0.018429487,0.545773625
0.018429487,0.545822037
0.018429487,0.545846243
0.018429487,0.546039892
0.018429487,0.546064098
0.018429487,0.5464756
0.018429487,0.546524012
0.018455335,0.546572424
0.018455335,0.546620837
0.018455335,0.546669249
0.018455335,0.546911309
0.018455335,0.547056545
0.018455335,0.547129163
0.018455335,0.547177576
0.018481183,0.547225988
0.018481183,0.547298606
0.018481183,0.54739543
0.018481183,0.547419636
0.018481183,0.54751646
0.018481183,0.547540666
0.018481183,0.54763749
0.018481183,0.547734314
0.018481183,0.547831139
0.018481183,0.547879551
0.018481183,0.548702556
0.018481183,0.548750968
0.018481183,0.548871998
0.018481183,0.549017235
0.018481183,0.549114059
0.018507031,0.549210883
0.018507031,0.549283501
0.018507031,0.549331913
0.018507031,0.551486251
0.018507031,0.551679899
0.018507031,0.551728311
0.018507031,0.551752517
0.018507031,0.55180093
0.018507031,0.551873548
0.018507031,0.55192196
0.018507031,0.551946166
0.018687965,0.551994578
0.018687965,0.552067196
0.018687965,0.55216402
0.018687965,0.552309256
0.018687965,0.552454493
0.018687965,0.552478699
0.018687965,0.552527111
0.018687965,0.552551317
0.018687965,0.552623935
0.018687965,0.552648141
0.018687965,0.552744965
0.018687965,0.552769171
0.018687965,0.552865995
0.018687965,0.552938613
0.018687965,0.553011232
0.018687965,0.55308385
0.018687965,0.553108056
0.018687965,0.553180674
0.018687965,0.55320488
0.018687965,0.553301704
0.018687965,0.553374322
0.018687965,0.55344694
0.018713813,0.553495352
0.018713813,0.553543765
0.018713813,0.553640589
0.018713813,0.553664795
0.018713813,0.553713207
0.018713813,0.553737413
0.018739661,0.553785825
0.018739661,0.553810031
0.018739661,0.553882649
0.018739661,0.553931061
0.018739661,0.554027885
0.018739661,0.55412471
0.018739661,0.554148916
0.018739661,0.554197328
0.018739661,0.554221534
0.018739661,0.554294152
0.018739661,0.554390976
0.018739661,0.554439388
0.018739661,0.5544878
0.018739661,0.554584624
0.018739661,0.554633036
0.018739661,0.554657242
0.018739661,0.554729861
0.018739661,0.554778273
0.018739661,0.554996127
0.018739661,0.555044539
0.018739661,0.555141363
0.018739661,0.555189775
0.018739661,0.555213981
0.018739661,0.5552866
0.018739661,0.555383424
0.018739661,0.555431836
0.018739661,0.555867545
0.018739661,0.555915957
0.018739661,0.556012781
0.018739661,0.556036987
0.018739661,0.556109605
0.018739661,0.556158017
0.018739661,0.556254841
0.018765509,0.556303253
0.018765509,0.556327459
0.018765509,0.556400077
0.018765509,0.55644849
0.018765509,0.556496902
0.018765509,0.556545314
0.018791356,0.556593726
0.018791356,0.55669055
0.018791356,0.556738962
0.018791356,0.556787374
0.018817204,0.556884198
0.018817204,0.55693261
0.018817204,0.557005229
0.018817204,0.557102053
0.018817204,0.557198877
0.018817204,0.557271495
0.018817204,0.557344113
0.018817204,0.557392525
0.018817204,0.557440937
0.018817204,0.557513555
0.018817204,0.557561967
0.018817204,0.557634586
0.018843052,0.557682998
0.018843052,0.557755616
0.018843052,0.557828234
0.018843052,0.557876646
0.018843052,0.557900852
0.018843052,0.5580945
0.018843052,0.558167119
0.018843052,0.558239737
0.018843052,0.558288149
0.018843052,0.558360767
0.018843052,0.558409179
0.018843052,0.558433385
0.018843052,0.558481797
0.018843052,0.558554415
0.018843052,0.558602827
0.018843052,0.558627033
0.018843052,0.558675445
0.018843052,0.558796476
0.0188689,0.558820682
0.0188689,0.558844888
0.0188689,0.558941712
0.0188689,0.558990124
0.0188689,0.55901433
0.0188689,0.559111154
0.0188689,0.55913536
0.0188689,0.559232184
0.0188689,0.559692099
0.0188689,0.559716305
0.0188689,0.559764717
0.0188689,0.559837335
0.0188689,0.559909954
0.0188689,0.559958366
0.018894748,0.559982572
0.018894748,0.56005519
0.018894748,0.560103602
0.018894748,0.560127808
0.018920596,0.56017622
0.018920596,0.560248838
0.018920596,0.56029725
0.018920596,0.560321456
0.018920596,0.560442486
0.018920596,0.560490899
0.018920596,0.560515105
0.018920596,0.560563517
0.018920596,0.560587723
0.018972291,0.560636135
0.018972291,0.560732959
0.018972291,0.560950813
0.018972291,0.560999225
0.018972291,0.561047637
0.019049835,0.56109605
0.019049835,0.561192874
0.019049835,0.561289698
0.019049835,0.56133811
0.019049835,0.561410728
0.019049835,0.561434934
0.019049835,0.561483346
0.019153226,0.561604376
0.019153226,0.561628582
0.019153226,0.561676995
0.019153226,0.561725407
0.019153226,0.561773819
0.019153226,0.561798025
0.019153226,0.561846437
0.019153226,0.561919055
0.019153226,0.561943261
0.019360008,0.562015879
0.019360008,0.562112703
0.019360008,0.562136909
0.019360008,0.56225794
0.019360008,0.562330558
0.019360008,0.562427382
0.019360008,0.562475794
0.019437552,0.562548412
0.019437552,0.562645236
0.019437552,0.562669442
0.019437552,0.56274206
0.019437552,0.562790473
0.019437552,0.562838885
0.019437552,0.562863091
0.019437552,0.562911503
0.019437552,0.562959915
0.019437552,0.563129357
0.019437552,0.563153563
0.0194634,0.563250387
0.0194634,0.563274593
0.019515095,0.563371418
0.019515095,0.56341983
0.019515095,0.563492448
0.019515095,0.56354086
0.019515095,0.563637684
0.019515095,0.56366189
0.019515095,0.563734508
0.019515095,0.56378292
0.019515095,0.56390395
0.019515095,0.564049187
0.019515095,0.564121805
0.019515095,0.564170217
0.019515095,0.564218629
0.019515095,0.564291247
0.019515095,0.564315453
0.019515095,0.564436483
0.019515095,0.564678544
0.019515095,0.564751162
0.019515095,0.56482378
0.019515095,0.564872192
0.019515095,0.564993222
0.019515095,0.565186871
0.019515095,0.565235283
0.019515095,0.565307901
0.019515095,0.565380519
0.019515095,0.565428931
0.019515095,0.565501549
0.019515095,0.565549961
0.019515095,0.565622579
0.019515095,0.565670991
0.019515095,0.56574361
0.019515095,0.565816228
0.019540943,0.56586464
0.019540943,0.565913052
0.019566791,0.565961464
0.019566791,0.566009876
0.019566791,0.566058288
0.019566791,0.566130906
0.019566791,0.566179318
0.019566791,0.567002324
0.019566791,0.567050736
0.019566791,0.567074942
0.019566791,0.567123354
0.019566791,0.567171766
0.019566791,0.567244384
0.019566791,0.56726859
0.019566791,0.567317002
0.019566791,0.567438033
0.019566791,0.567631681
0.019566791,0.567680093
0.019566791,0.567728505
0.019566791,0.567776917
0.019566791,0.567873741
0.019566791,0.567922153
0.019566791,0.567994771
0.019566791,0.568043184
0.019566791,0.568115802
0.019566791,0.568212626
0.019566791,0.568236832
0.019566791,0.568285244
0.019566791,0.568357862
0.019566791,0.568454686
0.019566791,0.568503098
0.019566791,0.568575716
0.019566791,0.568624129
0.019566791,0.568672541
0.019618486,0.568769365
0.019618486,0.568841983
0.019618486,0.568914601
0.019618486,0.568938807
0.019618486,0.569011425
0.019618486,0.569035631
0.019618486,0.569084043
0.019618486,0.569108249
0.019618486,0.569205074
0.019618486,0.569277692
0.019618486,0.569326104
0.019618486,0.569398722
0.019618486,0.569495546
0.019618486,0.569519752
0.019618486,0.569616576
0.019618486,0.569640782
0.019618486,0.569689194
0.019644334,0.5697134
0.019644334,0.569737607
0.019644334,0.569786019
0.019644334,0.569882843
0.019644334,0.569907049
0.019644334,0.569979667
0.019644334,0.570028079
0.019644334,0.570124903
0.019644334,0.570149109
0.019644334,0.570221727
0.019644334,0.570294345
0.019644334,0.570342758
0.019644334,0.570415376
0.019644334,0.570487994
0.019644334,0.570584818
0.019644334,0.570802672
0.019644334,0.57087529
0.019644334,0.570947909
0.019644334,0.570972115
0.019644334,0.571020527
0.019644334,0.571068939
0.019644334,0.571141557
0.019644334,0.571189969
0.019670182,0.571262587
0.019670182,0.571335205
0.019670182,0.571480442
0.019670182,0.571504648
0.019670182,0.571601472
0.019670182,0.571625678
0.019670182,0.571722502
0.019670182,0.571819326
0.019670182,0.571867738
0.019670182,0.57191615
0.019670182,0.571964562
0.019670182,0.572012974
0.019670182,0.572109799
0.019670182,0.572182417
0.019670182,0.572230829
0.019670182,0.572255035
0.019670182,0.572303447
0.019670182,0.572376065
0.019670182,0.572472889
0.019670182,0.572497095
0.019670182,0.572569713
0.019670182,0.572618125
0.019670182,0.572642332
0.019670182,0.572690744
0.019670182,0.57271495
0.019670182,0.572787568
0.019670182,0.57283598
0.01969603,0.572884392
0.01969603,0.572908598
0.01969603,0.573005422
0.01969603,0.573029628
0.01969603,0.57307804
0.01969603,0.573126452
0.01969603,0.573174864
0.01969603,0.573223277
0.01969603,0.573271689
0.01969603,0.573295895
0.01969603,0.573344307
0.01969603,0.573368513
0.01969603,0.573416925
0.01969603,0.573441131
0.01969603,0.573586367
0.01969603,0.573610573
0.01969603,0.573683191
0.01969603,0.573707397
0.01969603,0.573780015
0.01969603,0.573828428
0.01969603,0.57387684
0.01969603,0.573925252
0.01969603,0.573973664
0.01969603,0.574070488
0.01969603,0.574143106
0.01969603,0.57423993
0.019721878,0.574433579
0.019721878,0.574530403
0.019721878,0.574627227
0.019721878,0.574651433
0.019721878,0.574699845
0.019721878,0.574724051
0.019721878,0.574893493
0.019721878,0.574917699
0.019721878,0.575208172
0.019721878,0.575256584
0.019721878,0.57528079
0.019721878,0.57540182
0.019721878,0.575450232
0.019721878,0.575522851
0.019721878,0.575571263
0.019721878,0.575668087
0.019721878,0.575716499
0.019851117,0.575764911
0.019851117,0.576031177
0.019851117,0.576103796
0.019851117,0.576249032
0.019851117,0.576273238
0.019851117,0.57632165
0.019851117,0.576345856
0.019851117,0.576394268
0.019851117,0.576466886
0.019851117,0.576515298
0.019851117,0.576539504
0.019851117,0.576587916
0.019851117,0.576612122
0.019851117,0.576660534
0.019851117,0.576684741
0.019851117,0.576757359
0.019851117,0.576805771
0.019851117,0.576829977
0.019876964,0.576926801
0.019876964,0.576999419
0.019876964,0.577047831
0.019876964,0.577144655
0.019876964,0.577168861
0.01992866,0.577217273
0.01992866,0.577265686
0.01992866,0.577338304
0.01992866,0.577386716
0.01992866,0.577410922
0.01992866,0.577459334
0.01992866,0.577531952
0.01992866,0.577556158
0.01992866,0.57760457
0.01992866,0.577774012
0.01992866,0.577919249
0.01992866,0.577943455
0.01992866,0.577991867
0.01992866,0.578040279
0.01992866,0.578088691
0.01992866,0.578137103
0.01992866,0.578185515
0.01992866,0.578306545
0.01992866,0.578427576
0.01992866,0.578451782
0.01992866,0.5785244
0.01992866,0.578572812
0.01992866,0.578718048
0.01992866,0.578742254
0.01992866,0.578790666
0.01992866,0.578863284
0.01992866,0.578911696
0.01992866,0.579008521
0.01992866,0.579250581
0.01992866,0.579298993
0.01992866,0.579395817
0.01992866,0.579468435
0.01992866,0.579541053
0.01992866,0.579565259
0.01992866,0.579662084
0.01992866,0.579734702
0.01992866,0.579783114
0.01992866,0.579952556
0.01992866,0.580025174
0.01992866,0.580073586
0.01992866,0.580097792
0.01992866,0.580146204
0.01992866,0.580170411
0.01992866,0.580267235
0.01992866,0.580678737
0.01992866,0.580775562
0.01992866,0.580823974
0.01992866,0.580896592
0.01992866,0.580945004
0.01992866,0.581066034
0.01992866,0.581114446
0.01992866,0.581259682
0.01992866,0.581283888
0.019954508,0.581380713
0.019954508,0.581404919
0.019954508,0.581453331
0.019954508,0.581525949
0.019954508,0.581574361
0.019954508,0.581646979
0.019954508,0.581792215
0.019954508,0.582034276
0.019954508,0.582179512
0.019954508,0.582227924
0.019954508,0.58237316
0.019954508,0.582397366
0.019954508,0.582494191
0.019954508,0.582663633
0.019954508,0.582712045
0.019954508,0.582784663
0.020006203,0.582857281
0.020006203,0.582881487
0.020006203,0.582929899
0.020006203,0.583002517
0.020006203,0.583026723
0.020006203,0.583075136
0.020006203,0.583123548
0.020006203,0.58317196
0.020032051,0.583244578
0.020032051,0.58329299
0.020032051,0.583317196
0.020032051,0.583510844
0.020057899,0.583559256
0.020083747,0.583631875
0.020083747,0.583680287
0.020083747,0.583752905
0.020083747,0.583777111
0.020083747,0.583873935
0.020083747,0.583994965
0.020083747,0.584019171
0.020083747,0.584067583
0.020083747,0.584091789
0.020083747,0.584164407
0.020083747,0.584188613
0.020083747,0.584237026
0.020083747,0.584261232
0.020083747,0.584358056
0.020083747,0.584382262
0.020083747,0.584430674
0.020083747,0.584479086
0.020083747,0.584527498
0.020083747,0.584721146
0.020083747,0.584769558
0.020083747,0.584793765
0.020083747,0.584866383
0.020083747,0.584987413
0.020083747,0.585035825
0.020083747,0.585060031
0.020083747,0.585156855
0.020083747,0.585277885
0.020083747,0.585326297
0.020083747,0.585398916
0.020083747,0.585447328
0.020083747,0.585471534
0.020083747,0.585568358
0.020083747,0.58561677
0.020083747,0.585665182
0.020212986,0.585689388
0.020212986,0.585786212
0.020212986,0.58585883
0.020238834,0.585931448
0.020238834,0.586004067
0.020238834,0.586052479
0.020238834,0.586076685
0.020238834,0.586173509
0.020238834,0.586221921
0.020238834,0.586294539
0.020238834,0.586318745
0.020238834,0.586463981
0.020238834,0.5865366
0.020238834,0.586585012
0.020238834,0.586681836
0.020238834,0.586754454
0.020238834,0.586851278
0.020238834,0.586875484
0.020238834,0.586972308
0.020238834,0.586996514
0.020238834,0.587044926
0.020264682,0.587093338
0.020264682,0.587190163
0.020264682,0.587335399
0.020264682,0.587383811
0.020264682,0.587456429
0.020264682,0.587504841
0.020264682,0.587553253
0.020264682,0.587601665
0.020264682,0.587674284
0.020264682,0.587746902
0.020264682,0.587843726
0.020264682,0.587916344
0.020264682,0.588013168
0.020264682,0.588085786
0.020264682,0.588158404
0.020264682,0.588206816
0.020264682,0.588231022
0.020290529,0.588303641
0.020290529,0.588327847
0.020290529,0.588376259
0.020290529,0.588424671
0.020290529,0.588473083
0.020316377,0.588497289
0.020316377,0.588545701
0.020316377,0.588618319
0.020316377,0.588715143
0.020316377,0.588787761
0.020316377,0.588811967
0.020316377,0.588884586
0.020316377,0.588908792
0.020316377,0.588957204
0.020316377,0.58910244
0.020316377,0.589150852
0.020316377,0.58922347
0.020316377,0.589271882
0.020316377,0.5893445
0.020316377,0.589441325
0.020316377,0.589538149
0.020316377,0.589586561
0.020316377,0.589659179
0.020316377,0.589756003
0.020316377,0.589780209
0.020316377,0.589828621
0.020316377,0.589852827
0.020316377,0.589901239
0.020316377,0.589925445
0.020316377,0.589998064
0.020316377,0.59002227
0.020316377,0.590070682
0.020316377,0.590119094
0.020316377,0.59026433
0.020316377,0.590336948
0.020316377,0.590482184
0.020393921,0.590554802
0.020393921,0.590627421
0.020393921,0.590675833
0.020393921,0.590700039
0.020393921,0.590772657
0.020393921,0.590821069
0.020393921,0.590893687
0.020393921,0.590942099
0.020393921,0.590966305
0.020393921,0.591014717
0.020393921,0.591038923
0.020393921,0.591135747
0.020393921,0.591159954
0.020393921,0.591208366
0.020393921,0.591232572
0.020393921,0.591329396
0.020393921,0.591402014
0.020393921,0.591450426
0.020393921,0.591474632
0.020393921,0.591571456
0.020393921,0.591716692
0.020393921,0.593096437
0.020393921,0.593144849
0.020393921,0.593169055
0.020393921,0.593314291
0.020393921,0.593338497
0.020393921,0.593386909
0.020419768,0.593411115
0.020419768,0.593459527
0.020419768,0.593580558
0.020419768,0.593653176
0.020419768,0.593701588
0.020419768,0.59375
0.020419768,0.593822618
0.020419768,0.593919442
0.020419768,0.59399206
0.020419768,0.594064679
0.020419768,0.594088885
0.020419768,0.594234121
0.020419768,0.594330945
0.020471464,0.594355151
0.020471464,0.594403563
0.020471464,0.594500387
0.020471464,0.594548799
0.020471464,0.594597211
0.020471464,0.594645624
0.020471464,0.594742448
0.020471464,0.59479086
0.020497312,0.594815066
0.020497312,0.594887684
0.020497312,0.594936096
0.020497312,0.594984508
0.020497312,0.595008714
0.020497312,0.595105538
0.020497312,0.595129744
0.020497312,0.595202363
0.020497312,0.595226569
0.020497312,0.595323393
0.020497312,0.595444423
0.020497312,0.595565453
0.020497312,0.595662277
0.020497312,0.596001162
0.020497312,0.596122192
0.020497312,0.596219016
0.020497312,0.596243222
0.020497312,0.596291634
0.020549007,0.59631584
0.020549007,0.596364253
0.020549007,0.596412665
0.020549007,0.596485283
0.020549007,0.596509489
0.020549007,0.596557901
0.020549007,0.596630519
0.020549007,0.596727343
0.020549007,0.596775755
0.020549007,0.596969404
0.020549007,0.597066228
0.020574855,0.597138846
0.020574855,0.597187258
0.020574855,0.597284082
0.020574855,0.5973567
0.020574855,0.597380906
0.020574855,0.59747773
0.020574855,0.597501936
0.020574855,0.597574555
0.020574855,0.597622967
0.020574855,0.597743997
0.020600703,0.597816615
0.020600703,0.597840821
0.020600703,0.597889233
0.020600703,0.597913439
0.020600703,0.597961851
0.020600703,0.597986057
0.020600703,0.598034469
0.020600703,0.598058675
0.020600703,0.598107088
0.020600703,0.598179706
0.020600703,0.598252324
0.020600703,0.598300736
0.020600703,0.59839756
0.020600703,0.598470178
0.020600703,0.598567002
0.020600703,0.598591208
0.020600703,0.59863962
0.020600703,0.598736445
0.020600703,0.598833269
0.020600703,0.598905887
0.020600703,0.599002711
0.020600703,0.599026917
0.020678246,0.599075329
0.020678246,0.599172153
0.02075579,0.599196359
0.02075579,0.599220565
0.02075579,0.59931739
0.02075579,0.599390008
0.02075579,0.599414214
0.020781638,0.599486832
0.020781638,0.599535244
0.020807486,0.59955945
0.020807486,0.59968048
0.020807486,0.599753098
0.020807486,0.599777304
0.020807486,0.599874129
0.020807486,0.599898335
0.020807486,0.599946747
0.020807486,0.600019365
0.020807486,0.600043571
0.020807486,0.600188807
0.020859181,0.600237219
0.020859181,0.600261425
0.020885029,0.600309837
0.020885029,0.600358249
0.020885029,0.60047928
0.02098842,0.600527692
0.02098842,0.60060031
0.02098842,0.600624516
0.02098842,0.600697134
0.02098842,0.60072134
0.02098842,0.600769752
0.02098842,0.600818164
0.02098842,0.600866576
0.02098842,0.601084431
0.02098842,0.601132843
0.02098842,0.601181255
0.02098842,0.601229667
0.02098842,0.601278079
0.02098842,0.601302285
0.02098842,0.601350697
0.02098842,0.601423315
0.02098842,0.601520139
0.02098842,0.601592758
0.02098842,0.601665376
0.02098842,0.601713788
0.02098842,0.601786406
0.02098842,0.602028466
0.02098842,0.602052672
0.02098842,0.60212529
0.02098842,0.602149497
0.02098842,0.602197909
0.02098842,0.602270527
0.02098842,0.602415763
0.02098842,0.602439969
0.02098842,0.602585205
0.02098842,0.602609411
0.02098842,0.602657823
0.021040116,0.602682029
0.021040116,0.602778854
0.021040116,0.602851472
0.021040116,0.602875678
0.021040116,0.60292409
0.021040116,0.602948296
0.021040116,0.602996708
0.021040116,0.603020914
0.021040116,0.603117738
0.021040116,0.603141944
0.021040116,0.603190356
0.021040116,0.603214562
0.021040116,0.603262974
0.021040116,0.60328718
0.021040116,0.603335593
0.021040116,0.603384005
0.021040116,0.603432417
0.021040116,0.603456623
0.021040116,0.603529241
0.021040116,0.603553447
0.021040116,0.603626065
0.021040116,0.603650271
0.021040116,0.603698683
0.021040116,0.603771301
0.021040116,0.603819713
0.021040116,0.603843919
0.021040116,0.603916538
0.021040116,0.603940744
0.021040116,0.603989156
0.021040116,0.60408598
0.021040116,0.604134392
0.021040116,0.60420701
0.021040116,0.604231216
0.021040116,0.604279628
0.021040116,0.604303834
0.021040116,0.604400658
0.021040116,0.604424864
0.021040116,0.604473277
0.021040116,0.604545895
0.021040116,0.604642719
0.021040116,0.604666925
0.021040116,0.604763749
0.021040116,0.604787955
0.021040116,0.604836367
0.021040116,0.604884779
0.021040116,0.604981603
0.021040116,0.605054222
0.021040116,0.60512684
0.021040116,0.605223664
0.021040116,0.605296282
0.021040116,0.605320488
0.021040116,0.605417312
0.021040116,0.605465724
0.021040116,0.605538342
0.021040116,0.605586754
0.021040116,0.605659373
0.021040116,0.605707785
0.021040116,0.605756197
0.021040116,0.605804609
0.021040116,0.605877227
0.021040116,0.605901433
0.021040116,0.605949845
0.021040116,0.605974051
0.021091811,0.606022463
0.021091811,0.606167699
0.021091811,0.606216112
0.021091811,0.60628873
0.021091811,0.606337142
0.021091811,0.606361348
0.021091811,0.60640976
0.021091811,0.606433966
0.021091811,0.606482378
0.021143507,0.606603408
0.021143507,0.606627614
0.021143507,0.606724438
0.021143507,0.606748644
0.021143507,0.606821263
0.021143507,0.606869675
0.021143507,0.606966499
0.021143507,0.607039117
0.021143507,0.607087529
0.021143507,0.607135941
0.021143507,0.607184353
0.021143507,0.607232765
0.021143507,0.607256971
0.021169355,0.607305383
0.021169355,0.607353796
0.021169355,0.607402208
0.021169355,0.607426414
0.021169355,0.607523238
0.021169355,0.60757165
0.021169355,0.607668474
0.021169355,0.607716886
0.021169355,0.607765298
0.021195203,0.60781371
0.021195203,0.607886328
0.021195203,0.607958947
0.021195203,0.608007359
0.021195203,0.608104183
0.021195203,0.608152595
0.021195203,0.608176801
0.021195203,0.608273625
0.021195203,0.608297831
0.021195203,0.608346243
0.021195203,0.608394655
0.021195203,0.608491479
0.021195203,0.608539892
0.021246898,0.608588304
0.021246898,0.608636716
0.021246898,0.608709334
0.021246898,0.608806158
0.021246898,0.608951394
0.021246898,0.609072424
0.021246898,0.609266073
0.021246898,0.609314485
0.021246898,0.609387103
0.021246898,0.609435515
0.021246898,0.609580751
0.021246898,0.609604957
0.021246898,0.609725988
0.021246898,0.609750194
0.021272746,0.609847018
0.021272746,0.60989543
0.021272746,0.609919636
0.021272746,0.609992254
0.021272746,0.610040666
0.021272746,0.610089078
0.021272746,0.610234314
0.021272746,0.610355345
0.021298594,0.610403757
0.021298594,0.610476375
0.021298594,0.610573199
0.021298594,0.610645817
0.021298594,0.610791053
0.021298594,0.610815259
0.021298594,0.610863672
0.021298594,0.610912084
0.021298594,0.611008908
0.021298594,0.61105732
0.021298594,0.611081526
0.021298594,0.611129938
0.021350289,0.611154144
0.021350289,0.61117835
0.021350289,0.611275174
0.021401985,0.611347792
0.021401985,0.611371998
0.021401985,0.611710883
0.021401985,0.611735089
0.021401985,0.611831913
0.021401985,0.611904531
0.021401985,0.611952943
0.021401985,0.612025562
0.021427833,0.612049768
0.021427833,0.61209818
0.021427833,0.612122386
0.021427833,0.612170798
0.021427833,0.612195004
0.021427833,0.61234024
0.021427833,0.612558095
0.021427833,0.612582301
0.021427833,0.612775949
0.021427833,0.612872773
0.021427833,0.612896979
0.021427833,0.612993803
0.021427833,0.613042215
0.021427833,0.613090627
0.021427833,0.613308482
0.021427833,0.613332688
0.021427833,0.6133811
0.021427833,0.613453718
0.021453681,0.613574748
0.021453681,0.613647366
0.021453681,0.613719985
0.021453681,0.613744191
0.021453681,0.613792603
0.021453681,0.613889427
0.021453681,0.613986251
0.021453681,0.614083075
0.021453681,0.614155693
0.021453681,0.614204105
0.021453681,0.614276723
0.021453681,0.614349342
0.021453681,0.61442196
0.021479529,0.614470372
0.021479529,0.614518784
0.021479529,0.614567196
0.021479529,0.614639814
0.021479529,0.614736638
0.021505376,0.614833462
0.021505376,0.614906081
0.021505376,0.614954493
0.021505376,0.614978699
0.021505376,0.615027111
0.021505376,0.615099729
0.021505376,0.615438613
0.021505376,0.615487026
0.021505376,0.615511232
0.021505376,0.615559644
0.021505376,0.615656468
0.021505376,0.61570488
0.021505376,0.615729086
0.021505376,0.615777498
0.021505376,0.615801704
0.021608768,0.615874322
0.021634615,0.615922734
0.021660463,0.615995352
0.021660463,0.616019558
0.021660463,0.616067971
0.021660463,0.616140589
0.021660463,0.616189001
0.021660463,0.616261619
0.021660463,0.616406855
0.021660463,0.616479473
0.021660463,0.616552091
0.021660463,0.616600503
0.021660463,0.61662471
0.021660463,0.616673122
0.021660463,0.616697328
0.021660463,0.61674574
0.021660463,0.616769946
0.021660463,0.616915182
0.021660463,0.617012006
0.021660463,0.61710883
0.021660463,0.617133036
0.021660463,0.617181448
0.021738007,0.617205655
0.021738007,0.617229861
0.021738007,0.617302479
0.021738007,0.617350891
0.021738007,0.617375097
0.021738007,0.617447715
0.021738007,0.617520333
0.021738007,0.617617157
0.021738007,0.617665569
0.021738007,0.617762393
0.021738007,0.617859218
0.021738007,0.61790763
0.021738007,0.617931836
0.021738007,0.617980248
0.021738007,0.618198102
0.02181555,0.618222308
0.02181555,0.618246514
0.02181555,0.618536987
0.02181555,0.618585399
0.02181555,0.618658017
0.02181555,0.618730635
0.02181555,0.618827459
0.02181555,0.618972696
0.02181555,0.619021108
0.02181555,0.619117932
0.02181555,0.619166344
0.02181555,0.619214756
0.02181555,0.619263168
0.02181555,0.619408404
0.02181555,0.619505229
0.02181555,0.619602053
0.02181555,0.619650465
0.02181555,0.619747289
0.02181555,0.619819907
0.02181555,0.620086174
0.02181555,0.620182998
0.02181555,0.620279822
0.02181555,0.62035244
0.02181555,0.620376646
0.02181555,0.62047347
0.02181555,0.620546088
0.02181555,0.6205945
0.02181555,0.620642912
0.02181555,0.620715531
0.02181555,0.620763943
0.02181555,0.621030209
0.02181555,0.621102827
0.021867246,0.621151239
0.021867246,0.621199651
0.021867246,0.621248064
0.021867246,0.621344888
0.021867246,0.621369094
0.021867246,0.621417506
0.021867246,0.621441712
0.021867246,0.621490124
0.021867246,0.62151433
0.021867246,0.621562742
0.021867246,0.62163536
0.021867246,0.621683772
0.021867246,0.621707978
0.021867246,0.621804802
0.021867246,0.621877421
0.021867246,0.622022657
0.021867246,0.622071069
0.021867246,0.622143687
0.021867246,0.622167893
0.021867246,0.622216305
0.021867246,0.622240511
0.021867246,0.622288923
0.021970637,0.622409954
0.021970637,0.62243416
0.021970637,0.622482572
0.021970637,0.622506778
0.021970637,0.62255519
0.021970637,0.622627808
0.021970637,0.62267622
0.021970637,0.622700426
0.021970637,0.622773044
0.021970637,0.622821456
0.021970637,0.622845662
0.021970637,0.62291828
0.021970637,0.622966692
0.021970637,0.623015105
0.021970637,0.623063517
0.021970637,0.623136135
0.021970637,0.623184547
0.021970637,0.623208753
0.021970637,0.623257165
0.021970637,0.623281371
0.021970637,0.623329783
0.021970637,0.623450813
0.021970637,0.623499225
0.021970637,0.62359605
0.021970637,0.623644462
0.021970637,0.62371708
0.021970637,0.623765492
0.021970637,0.62383811
0.021970637,0.623862316
0.021970637,0.623910728
0.021970637,0.623934934
0.021970637,0.623983346
0.021970637,0.624031758
0.021970637,0.624128582
0.021970637,0.624152789
0.021970637,0.624201201
0.021970637,0.624225407
0.021970637,0.624298025
0.021970637,0.624394849
0.021970637,0.624685321
0.021970637,0.62475794
0.021970637,0.624806352
0.021970637,0.624854764
0.021970637,0.624927382
0.021970637,0.625024206
0.021970637,0.625048412
0.021970637,0.625096824
0.021970637,0.62512103
0.021970637,0.625217854
0.021970637,0.625266266
0.021970637,0.625363091
0.021970637,0.625411503
0.021970637,0.625508327
0.021996485,0.625556739
0.021996485,0.625798799
0.021996485,0.625847211
0.021996485,0.625895624
0.021996485,0.625944036
0.021996485,0.625992448
0.021996485,0.62604086
0.021996485,0.626113478
0.021996485,0.626186096
0.021996485,0.626210302
0.021996485,0.626258714
0.021996485,0.626331332
0.021996485,0.626428156
0.021996485,0.626476569
0.021996485,0.626524981
0.021996485,0.626549187
0.021996485,0.626597599
0.021996485,0.626670217
0.021996485,0.626718629
0.021996485,0.626791247
0.021996485,0.626839659
0.021996485,0.626984895
0.021996485,0.627033308
0.021996485,0.627105926
0.021996485,0.62720275
0.021996485,0.627275368
0.021996485,0.627372192
0.021996485,0.627517428
0.021996485,0.627541634
0.021996485,0.627662665
0.021996485,0.627686871
0.021996485,0.627807901
0.021996485,0.627832107
0.021996485,0.627904725
0.021996485,0.627953137
0.021996485,0.628049961
0.021996485,0.628098373
0.021996485,0.628170991
0.02204818,0.628195198
0.02204818,0.62824361
0.02204818,0.628316228
0.02204818,0.62836464
0.02204818,0.628461464
0.02204818,0.628558288
0.02204818,0.628630906
0.02204818,0.628679318
0.02204818,0.628703524
0.02204818,0.628751936
0.02204818,0.628872967
0.02204818,0.628921379
0.02204818,0.628945585
0.02204818,0.629018203
0.02204818,0.629115027
0.02204818,0.629163439
0.022125724,0.629211851
0.022125724,0.629332881
0.022125724,0.6294055
0.022125724,0.629502324
0.022125724,0.629599148
0.022125724,0.629695972
0.022125724,0.629744384
0.022125724,0.629865414
0.022125724,0.629913826
0.022125724,0.630034857
0.022125724,0.630083269
0.022125724,0.630131681
0.022125724,0.630155887
0.022125724,0.630301123
0.022125724,0.630373741
0.022125724,0.630397947
0.022125724,0.630446359
0.022125724,0.630518978
0.022125724,0.63056739
0.022125724,0.630615802
0.022125724,0.63068842
0.022125724,0.63080945
0.022125724,0.630906274
0.022125724,0.630978892
0.022125724,0.63105151
0.022125724,0.631099923
0.022125724,0.631124129
0.022125724,0.631172541
0.022125724,0.631269365
0.022125724,0.631341983
0.022125724,0.631438807
0.022125724,0.631559837
0.022125724,0.631632455
0.022125724,0.631680868
0.022125724,0.63172928
0.022125724,0.631777692
0.022125724,0.631801898
0.022125724,0.631874516
0.022125724,0.631922928
0.022125724,0.632164988
0.022125724,0.632286019
0.022125724,0.632358637
0.022125724,0.632382843
0.022125724,0.632503873
0.022125724,0.632552285
0.022125724,0.632745933
0.022125724,0.632794345
0.022125724,0.632866964
0.022125724,0.6330122
0.022125724,0.633060612
0.022125724,0.633084818
0.022125724,0.63313323
0.022125724,0.633205848
0.022125724,0.633399497
0.022125724,0.633447909
0.022125724,0.633520527
0.022125724,0.633544733
0.022125724,0.633617351
0.022125724,0.633665763
0.022125724,0.633762587
0.022125724,0.633786793
0.022125724,0.633835205
0.022125724,0.633883617
0.022125724,0.633932029
0.022125724,0.633956235
0.022125724,0.634004648
0.022125724,0.634028854
0.022125724,0.634101472
0.022125724,0.634198296
0.022125724,0.634270914
0.022125724,0.63429512
0.022125724,0.634391944
0.022125724,0.634464562
0.022125724,0.634561387
0.022125724,0.634634005
0.022125724,0.634706623
0.022151572,0.634755035
0.022229115,0.634779241
0.022229115,0.634827653
0.022229115,0.634876065
0.022229115,0.635190744
0.022229115,0.635263362
0.022229115,0.635287568
0.022229115,0.63533598
0.022229115,0.635384392
0.022229115,0.635432804
0.022254963,0.63545701
0.022280811,0.635505422
0.022358354,0.635602246
0.022358354,0.635674864
0.022358354,0.635723277
0.022435897,0.635795895
0.022513441,0.635820101
0.022513441,0.635892719
0.022513441,0.635965337
0.022513441,0.636134779
0.022539289,0.636231603
0.022539289,0.636304222
0.022539289,0.636401046
0.022539289,0.636522076
0.022539289,0.6366189
0.022539289,0.636691518
0.022539289,0.636764136
0.022565136,0.636836754
0.022565136,0.636885167
0.022565136,0.636981991
0.022565136,0.637030403
0.022565136,0.637054609
0.022565136,0.637103021
0.022565136,0.637127227
0.022565136,0.637224051
0.022590984,0.637272463
0.022590984,0.637296669
0.022590984,0.637345081
0.022590984,0.637417699
0.022590984,0.637490318
0.022590984,0.63753873
0.022590984,0.637562936
0.022590984,0.637611348
0.022590984,0.637732378
0.022590984,0.637756584
0.022590984,0.637804996
0.022590984,0.637829202
0.022590984,0.63790182
0.022590984,0.637926026
0.022590984,0.637974438
0.022590984,0.638022851
0.022590984,0.638095469
0.022590984,0.638192293
0.022590984,0.638361735
0.022668528,0.638410147
0.022668528,0.638458559
0.022668528,0.638531177
0.022668528,0.638579589
0.022668528,0.638628002
0.022720223,0.638676414
0.022720223,0.63870062
0.022720223,0.638749032
0.022720223,0.638773238
0.022720223,0.638966886
0.022720223,0.639015298
0.022720223,0.639112122
0.022720223,0.639160534
0.022720223,0.639184741
0.022720223,0.639378389
0.022720223,0.639451007
0.022720223,0.639475213
0.022720223,0.639572037
0.022720223,0.639596243
0.022720223,0.641581139
0.022720223,0.641653757
0.022720223,0.641702169
0.022720223,0.641798993
0.022746071,0.641847405
0.022746071,0.641871611
0.022746071,0.641944229
0.022797767,0.642041053
0.022797767,0.642089466
0.022797767,0.64218629
0.022823615,0.642283114
0.022823615,0.642331526
0.022901158,0.64242835
0.022901158,0.642525174
0.022901158,0.64254938
0.022901158,0.642597792
0.022927006,0.642694617
0.023082093,0.642791441
0.023082093,0.642839853
0.023392266,0.642936677
0.023392266,0.642960883
0.023392266,0.643009295
0.023392266,0.643033501
0.023392266,0.643130325
0.023392266,0.643154531
0.023392266,0.643227149
0.023392266,0.643251356
0.023392266,0.643735476
0.023392266,0.643783888
0.023392266,0.643832301
0.023392266,0.644001743
0.023392266,0.644050155
0.023392266,0.644098567
0.023443962,0.644146979
0.023443962,0.644243803
0.023443962,0.644268009
0.023443962,0.644316421
0.023573201,0.64438904
0.023599049,0.644437452
0.023599049,0.644485864
0.023599049,0.644606894
0.023599049,0.644703718
0.023599049,0.644727924
0.023599049,0.644776336
0.023599049,0.644848954
0.023599049,0.644994191
0.023599049,0.645091015
0.023599049,0.645139427
0.023650744,0.645236251
0.023650744,0.645260457
0.023650744,0.645308869
0.023650744,0.645333075
0.023650744,0.645381487
0.023650744,0.645405693
0.023650744,0.645454105
0.023650744,0.645526723
0.023650744,0.645720372
0.023650744,0.645744578
0.023650744,0.645889814
0.023650744,0.645962432
0.023650744,0.64603505
0.023650744,0.646107668
0.02370244,0.646156081
0.023728288,0.646301317
0.023728288,0.646349729
0.023728288,0.646398141
0.023754136,0.646446553
0.023754136,0.646470759
0.023754136,0.646519171
0.023754136,0.646640201
0.023754136,0.646785438
0.023754136,0.646882262
0.023754136,0.646930674
0.023754136,0.646979086
0.023754136,0.647003292
0.023754136,0.647051704
0.023754136,0.647100116
0.023754136,0.64719694
0.023754136,0.647221146
0.023754136,0.647293765
0.023754136,0.647317971
0.023754136,0.647511619
0.023754136,0.647681061
0.023754136,0.647729473
0.023754136,0.647753679
0.023754136,0.647802091
0.023754136,0.647826297
0.023754136,0.64787471
0.023754136,0.647898916
0.023754136,0.648044152
0.023754136,0.648092564
0.023754136,0.6482378
0.023754136,0.648286212
0.023754136,0.648334624
0.023857527,0.64835883
0.023857527,0.648431448
0.023857527,0.648455655
0.023857527,0.648528273
0.023857527,0.648576685
0.023857527,0.648600891
0.023857527,0.648673509
0.023857527,0.648721921
0.023857527,0.648746127
0.023857527,0.648842951
0.023857527,0.648891363
0.023857527,0.648939775
0.023857527,0.648963981
0.023857527,0.649060806
0.023857527,0.649109218
0.023857527,0.649206042
0.023857527,0.649327072
0.023857527,0.649375484
0.023857527,0.649423896
0.023857527,0.64952072
0.023857527,0.649544926
0.023857527,0.649593338
0.023857527,0.649641751
0.023857527,0.649714369
0.023857527,0.649835399
0.023857527,0.649980635
0.023857527,0.650029047
0.023857527,0.650077459
0.023857527,0.650125871
0.023857527,0.650174284
0.023883375,0.65019849
0.023883375,0.650246902
0.023883375,0.650271108
0.023883375,0.65031952
0.023883375,0.650343726
0.023909222,0.650488962
0.02393507,0.65056158
0.02393507,0.650609992
0.02393507,0.650634198
0.023960918,0.65068261
0.023960918,0.650706816
0.023960918,0.650755229
0.023960918,0.650827847
0.023960918,0.650924671
0.023960918,0.651021495
0.023960918,0.651094113
0.023960918,0.651166731
0.023960918,0.651239349
0.023960918,0.651263555
0.023960918,0.651311967
0.023960918,0.651336174
0.023960918,0.65148141
0.023960918,0.651529822
0.023960918,0.651578234
0.023960918,0.65160244
0.023960918,0.651699264
0.023960918,0.651771882
0.023960918,0.651820294
0.023960918,0.651868706
0.023960918,0.651941325
0.023960918,0.651989737
0.023960918,0.652110767
0.023960918,0.652159179
0.023960918,0.652256003
0.023960918,0.652280209
0.023960918,0.652425445
0.023960918,0.652473857
0.023960918,0.65252227
0.023960918,0.652957978
0.023960918,0.65300639
0.023960918,0.653030596
0.023960918,0.653079009
0.023960918,0.653103215
0.023960918,0.653151627
0.023960918,0.653224245
0.023960918,0.653272657
0.023960918,0.653321069
0.023960918,0.653345275
0.023960918,0.653393687
0.023960918,0.653417893
0.023960918,0.653514717
0.023960918,0.653587335
0.023960918,0.653611541
0.023960918,0.653659954
0.023960918,0.653708366
0.023960918,0.653780984
0.023960918,0.653829396
0.023960918,0.653877808
0.023960918,0.65392622
0.023960918,0.653974632
0.023986766,0.654023044
0.023986766,0.654119868
0.023986766,0.65416828
0.023986766,0.654192486
0.023986766,0.654337723
0.023986766,0.654361929
0.023986766,0.654410341
0.023986766,0.654434547
0.023986766,0.654676607
0.023986766,0.654749225
0.023986766,0.654797637
0.024012614,0.654821844
0.024012614,0.654870256
0.024012614,0.654942874
0.024012614,0.655015492
0.024012614,0.655112316
0.024012614,0.655136522
0.024012614,0.655184934
0.024012614,0.655257552
0.024012614,0.655281758
0.024012614,0.65533017
0.024012614,0.655402789
0.024012614,0.655499613
0.024012614,0.655572231
0.024012614,0.655669055
0.024090157,0.655693261
0.024090157,0.655741673
0.024090157,0.655814291
0.024090157,0.655862703
0.024090157,0.655911115
0.024090157,0.655959527
0.024090157,0.655983734
0.024090157,0.656032146
0.024090157,0.656056352
0.024090157,0.656104764
0.024090157,0.656201588
0.024090157,0.656274206
0.024090157,0.656395236
0.024116005,0.656443648
0.024116005,0.656540473
0.024116005,0.656637297
0.024116005,0.656661503
0.024116005,0.656734121
0.024116005,0.656855151
0.024116005,0.656903563
0.024116005,0.656951975
0.024116005,0.657000387
0.024116005,0.657024593
0.024116005,0.657073005
0.024116005,0.657097211
0.024116005,0.65716983
0.024116005,0.657194036
0.024116005,0.657266654
0.024116005,0.657315066
0.024116005,0.657363478
0.024167701,0.65741189
0.024167701,0.657460302
0.024167701,0.657508714
0.024167701,0.657581332
0.024167701,0.657629744
0.024167701,0.657678156
0.024167701,0.657726569
0.024167701,0.657823393
0.024167701,0.657847599
0.024167701,0.657944423
0.024193548,0.657968629
0.024219396,0.657992835
0.024219396,0.658041247
0.02429694,0.658089659
0.02429694,0.658113865
0.02429694,0.658162277
0.02429694,0.658307514
0.02429694,0.658355926
0.02429694,0.658404338
0.02429694,0.658501162
0.02429694,0.658597986
0.02429694,0.658743222
0.02429694,0.658791634
0.02429694,0.658936871
0.024374483,0.658985283
0.024400331,0.659130519
0.024426179,0.659178931
0.024426179,0.659372579
0.024426179,0.659396785
0.024426179,0.659445198
0.024426179,0.659469404
0.024426179,0.659517816
0.024426179,0.659566228
0.024426179,0.65961464
0.024426179,0.659808288
0.024426179,0.659905112
0.024426179,0.65997773
0.024426179,0.660026143
0.024426179,0.660050349
0.024452026,0.660147173
0.024452026,0.660219791
0.024503722,0.660292409
0.024503722,0.660340821
0.024503722,0.660413439
0.024503722,0.660437645
0.024503722,0.660486057
0.024503722,0.660534469
0.024503722,0.660582881
0.024503722,0.6606555
0.024503722,0.660679706
0.024503722,0.660752324
0.024503722,0.660824942
0.024503722,0.660873354
0.024503722,0.66089756
0.024503722,0.661115414
0.024503722,0.661309063
0.024503722,0.661430093
0.024503722,0.661502711
0.024503722,0.662930868
0.024503722,0.663027692
0.024503722,0.663076104
0.024503722,0.663172928
0.024503722,0.66322134
0.024503722,0.663318164
0.024503722,0.663366576
0.024503722,0.663439194
0.024503722,0.6634634
0.024503722,0.663560225
0.024503722,0.663584431
0.024503722,0.663632843
0.024503722,0.663705461
0.024503722,0.663995933
0.024503722,0.664068552
0.024503722,0.664092758
0.024503722,0.664165376
0.024503722,0.664189582
0.024503722,0.6642622
0.024503722,0.664286406
0.024503722,0.664334818
0.024503722,0.664407436
0.024503722,0.664455848
0.024503722,0.664528466
0.024503722,0.664576878
0.024503722,0.664601084
0.024503722,0.664794733
0.024503722,0.664818939
0.024503722,0.664867351
0.024503722,0.664964175
0.024503722,0.665060999
0.024503722,0.665109411
0.024503722,0.665133617
0.024503722,0.665182029
0.02452957,0.665206235
0.02452957,0.665254648
0.02452957,0.665351472
0.02452957,0.665399884
0.02452957,0.665472502
0.02452957,0.665496708
0.02452957,0.66554512
0.02452957,0.665569326
0.024581266,0.66566615
0.024632961,0.665690356
0.024632961,0.665714562
0.024632961,0.665762974
0.024632961,0.665835593
0.024632961,0.665859799
0.024632961,0.665908211
0.024632961,0.665956623
0.024632961,0.666005035
0.024632961,0.666077653
0.024658809,0.666126065
0.024658809,0.666222889
0.024658809,0.666271301
0.0247622,0.666343919
0.0247622,0.666392332
0.0247622,0.666440744
0.0247622,0.666610186
0.024813896,0.666682804
0.024813896,0.666731216
0.024813896,0.666755422
0.024839744,0.666900658
0.024839744,0.666924864
0.024839744,0.666973277
0.024839744,0.666997483
0.024839744,0.667045895
0.024839744,0.667142719
0.024839744,0.667191131
0.024839744,0.667263749
0.024839744,0.667312161
0.024865591,0.667384779
0.024865591,0.667457397
0.024865591,0.667481603
0.024865591,0.667530015
0.024865591,0.66762684
0.024865591,0.667699458
0.024865591,0.66774787
0.024865591,0.667772076
0.024865591,0.667917312
0.024865591,0.667965724
0.024917287,0.668014136
0.024917287,0.668062548
0.024917287,0.668135167
0.024917287,0.668183579
0.024917287,0.668207785
0.024917287,0.668256197
0.024917287,0.668328815
0.024917287,0.668425639
0.024917287,0.668449845
0.024917287,0.668546669
0.024917287,0.668619287
0.024917287,0.668667699
0.024917287,0.668691905
0.024917287,0.66878873
0.024917287,0.668837142
0.024917287,0.668958172
0.024917287,0.66903079
0.024917287,0.669103408
0.024917287,0.669224438
0.024917287,0.669297057
0.024917287,0.669321263
0.024917287,0.669466499
0.024917287,0.669514911
0.024917287,0.669563323
0.02499483,0.669587529
0.02499483,0.669635941
0.02499483,0.669660147
0.02499483,0.669708559
0.02499483,0.669756971
0.025046526,0.669829589
0.025046526,0.669853796
0.025046526,0.669926414
0.025046526,0.66995062
0.025046526,0.669999032
0.025046526,0.67007165
0.025046526,0.670168474
0.025046526,0.67019268
0.025046526,0.670241092
0.025046526,0.670289504
0.025046526,0.670337916
0.025046526,0.670362122
0.025046526,0.670410534
0.025072374,0.670483153
0.025072374,0.670579977
0.025072374,0.670628389
0.025072374,0.670652595
0.025072374,0.670725213
0.025072374,0.670894655
0.025072374,0.670943067
0.025072374,0.670967273
0.025175765,0.671064098
0.025175765,0.67111251
0.025175765,0.671160922
0.025175765,0.671185128
0.025175765,0.671257746
0.025201613,0.671281952
0.025201613,0.671378776
0.025201613,0.671427188
0.0253567,0.671451394
0.0253567,0.6714756
0.0253567,0.671620837
0.0253567,0.671645043
0.0253567,0.671717661
0.0253567,0.671766073
0.0253567,0.671790279
0.0253567,0.671862897
0.0253567,0.671959721
0.0253567,0.672032339
0.0253567,0.672056545
0.025382548,0.672104957
0.025408395,0.672153369
0.025408395,0.672201782
0.025408395,0.672250194
0.025408395,0.672419636
0.025408395,0.67251646
0.025408395,0.672564872
0.025408395,0.672685902
0.025408395,0.672758521
0.025408395,0.672806933
0.025408395,0.672855345
0.025408395,0.672952169
0.025408395,0.673024787
0.025408395,0.673073199
0.025408395,0.673097405
0.025408395,0.673242641
0.025408395,0.673315259
0.025408395,0.673412084
0.025408395,0.67355732
0.025408395,0.673654144
0.025408395,0.673702556
0.025408395,0.673750968
0.025408395,0.67379938
0.025408395,0.673847792
0.025408395,0.673896204
0.025408395,0.673968823
0.025511787,0.674017235
0.02558933,0.674138265
0.02558933,0.674186677
0.025641026,0.674259295
0.025641026,0.674283501
0.025641026,0.674356119
0.025641026,0.674380325
0.025641026,0.674428737
0.025641026,0.674477149
0.025641026,0.674525562
0.025641026,0.674549768
0.025692721,0.67459818
0.025692721,0.674622386
0.025692721,0.674670798
0.025692721,0.674695004
0.025692721,0.674743416
0.025692721,0.674767622
0.025692721,0.674864446
0.025692721,0.674888652
0.025692721,0.67496127
0.025692721,0.674985476
0.025692721,0.675033888
0.025718569,0.675058095
0.025718569,0.675082301
0.025718569,0.675179125
0.025770265,0.675203331
0.025770265,0.675300155
0.025770265,0.675348567
0.025770265,0.675372773
0.025770265,0.675469597
0.025770265,0.675493803
0.025770265,0.675566421
0.025770265,0.675614833
0.025770265,0.67563904
0.025770265,0.675711658
0.025770265,0.675735864
0.025770265,0.675977924
0.025796112,0.676026336
0.025796112,0.67612316
0.025796112,0.676244191
0.02582196,0.676292603
0.02582196,0.676341015
0.02582196,0.676413633
0.02582196,0.676437839
0.025873656,0.676486251
0.025873656,0.676510457
0.025873656,0.676607281
0.025873656,0.676631487
0.025873656,0.676728311
0.025873656,0.67680093
0.025873656,0.676873548
0.025873656,0.676970372
0.025873656,0.676994578
0.025873656,0.677067196
0.025873656,0.677236638
0.025873656,0.67728505
0.025873656,0.677333462
0.025873656,0.677381875
0.025873656,0.677478699
0.025873656,0.677527111
0.025873656,0.677551317
0.025873656,0.677623935
0.025873656,0.677720759
0.025873656,0.677744965
0.025873656,0.677817583
0.025873656,0.677865995
0.025925352,0.677987026
0.025925352,0.678011232
0.025925352,0.67808385
0.025925352,0.678108056
0.025925352,0.678156468
0.025925352,0.678229086
0.025925352,0.678253292
0.025925352,0.678350116
0.025925352,0.678374322
0.025925352,0.678422734
0.025925352,0.67844694
0.025925352,0.678543765
0.026002895,0.678616383
0.026002895,0.678664795
0.026002895,0.678689001
0.026002895,0.678737413
0.026002895,0.678761619
0.026002895,0.678858443
0.026028743,0.679027885
0.026028743,0.679052091
0.026054591,0.679148916
0.026054591,0.679221534
0.026054591,0.679269946
0.026054591,0.679342564
0.026054591,0.679390976
0.026054591,0.679463594
0.026106286,0.679512006
0.026106286,0.679560418
0.026106286,0.67960883
0.026106286,0.679705655
0.026106286,0.679778273
0.026106286,0.679923509
0.026106286,0.680020333
0.02618383,0.680068745
0.026235525,0.680092951
0.026338916,0.680117157
0.026338916,0.680165569
0.026338916,0.680238187
0.026338916,0.6802866
0.026338916,0.680335012
0.026338916,0.68040763
0.026338916,0.680456042
0.026338916,0.680504454
0.026338916,0.680577072
0.026338916,0.680698102
0.026338916,0.680722308
0.026364764,0.680867545
0.029518197,0.680915957
0.029518197,0.680964369
0.029518197,0.681012781
0.029518197,0.681036987
0.029518197,0.681109605
0.029518197,0.681158017
0.029518197,0.681375871
0.029544045,0.681400077
0.029544045,0.681424284
0.029544045,0.681521108
0.029569892,0.681593726
0.029673284,0.681617932
0.029673284,0.681666344
0.029673284,0.681738962
0.029673284,0.681787374
0.029673284,0.681884198
0.029750827,0.681908404
0.029750827,0.682005229
0.029750827,0.682053641
0.029750827,0.682126259
0.029750827,0.682174671
0.029750827,0.682198877
0.029750827,0.682271495
0.029802523,0.682295701
0.029802523,0.682319907
0.029802523,0.682368319
0.029828371,0.682416731
0.029828371,0.682561967
0.029828371,0.68261038
0.029828371,0.682658792
0.029828371,0.682682998
0.029828371,0.682755616
0.029828371,0.68285244
0.029854218,0.682925058
0.029854218,0.682997676
0.029854218,0.683046088
0.029880066,0.6830945
0.029880066,0.683142912
0.029880066,0.683167119
0.029880066,0.683239737
0.029880066,0.683288149
0.029880066,0.683336561
0.029880066,0.683433385
0.029880066,0.683651239
0.029880066,0.683675445
0.029880066,0.683723857
0.029880066,0.683748064
0.029880066,0.683820682
0.029880066,0.683869094
0.029880066,0.683941712
0.029880066,0.684086948
0.029880066,0.68413536
0.029880066,0.684207978
0.029880066,0.684401627
0.029880066,0.684474245
0.029880066,0.684498451
0.029880066,0.684571069
0.029880066,0.684595275
0.029880066,0.684740511
0.029880066,0.684909954
0.029880066,0.68505519
0.029880066,0.685200426
0.029880066,0.685248838
0.029880066,0.685321456
0.029880066,0.685345662
0.029983457,0.685394074
0.029983457,0.685442486
0.029983457,0.685539311
0.029983457,0.685587723
0.030216088,0.685611929
0.030216088,0.685636135
0.030216088,0.685732959
0.030216088,0.685805577
0.030216088,0.685853989
0.030216088,0.685950813
0.030216088,0.685999225
0.030216088,0.686071844
0.030216088,0.686120256
0.030216088,0.686168668
0.030216088,0.686241286
0.030216088,0.686265492
0.030216088,0.68633811
0.030216088,0.68645914
0.030216088,0.686507552
0.030241935,0.686531758
0.030241935,0.686555964
0.030241935,0.686604376
0.030241935,0.686676995
0.030241935,0.686725407
0.030293631,0.686749613
0.030293631,0.686822231
0.030293631,0.686894849
0.030345327,0.686991673
0.030345327,0.687040085
0.030345327,0.687064291
0.030345327,0.687161115
0.030345327,0.687209527
0.030345327,0.687282146
0.030345327,0.687330558
0.030345327,0.68737897
0.030345327,0.687451588
0.030345327,0.687548412
0.030345327,0.687572618
0.030345327,0.687669442
0.030345327,0.687693648
0.030345327,0.68774206
0.030345327,0.687814679
0.030345327,0.687838885
0.030345327,0.687935709
0.030345327,0.688032533
0.030345327,0.688105151
0.030345327,0.688153563
0.030345327,0.688201975
0.030371175,0.688226181
0.030371175,0.688274593
0.030397022,0.688371418
0.030397022,0.688444036
0.030397022,0.688492448
0.030397022,0.68854086
0.030526261,0.688589272
0.030526261,0.68866189
0.030526261,0.688734508
0.030526261,0.68878292
0.030526261,0.688831332
0.030526261,0.688928156
0.030577957,0.688976569
0.030577957,0.689073393
0.030577957,0.689097599
0.030577957,0.689146011
0.030577957,0.689170217
0.030603805,0.689218629
0.030603805,0.689291247
0.030603805,0.689339659
0.030603805,0.689388071
0.030603805,0.689484895
0.0306555,0.689533308
0.0306555,0.689557514
0.0306555,0.689605926
0.0306555,0.689654338
0.0306555,0.68970275
0.0306555,0.689726956
0.0306555,0.68982378
0.0306555,0.689847986
0.0306555,0.689896398
0.0306555,0.689920604
0.0306555,0.689969016
0.0306555,0.689993222
0.0306555,0.690235283
0.0306555,0.690332107
0.0306555,0.690477343
0.0306555,0.690574167
0.0306555,0.690622579
0.0306555,0.690670991
0.0306555,0.690767816
0.0306555,0.690840434
0.030681348,0.690888846
0.030681348,0.690937258
0.030681348,0.691009876
0.030681348,0.691034082
0.030784739,0.691082494
0.030784739,0.691130906
0.030784739,0.691179318
0.030784739,0.691203524
0.030784739,0.691251936
0.030836435,0.691324555
0.030836435,0.691372967
0.030836435,0.691445585
0.030836435,0.691493997
0.030836435,0.691566615
0.030836435,0.691615027
0.030836435,0.691687645
0.030836435,0.691784469
0.030836435,0.691857088
0.030836435,0.691881294
0.030836435,0.691929706
0.030836435,0.692050736
0.030836435,0.692123354
0.030836435,0.692171766
0.030836435,0.692195972
0.030836435,0.692244384
0.030836435,0.69226859
0.030836435,0.692341208
0.030836435,0.69238962
0.030836435,0.692438033
0.030836435,0.692534857
0.030836435,0.692607475
0.030836435,0.692631681
0.030836435,0.692680093
0.030836435,0.692728505
0.030836435,0.692776917
0.030836435,0.692801123
0.030836435,0.692849535
0.030836435,0.692922153
0.030888131,0.693018978
0.030888131,0.69306739
0.030888131,0.693140008
0.030888131,0.693236832
0.030888131,0.693261038
0.030888131,0.69330945
0.030913978,0.693357862
0.030913978,0.693503098
0.030913978,0.693527304
0.030913978,0.693575716
0.030913978,0.693672541
0.030913978,0.693745159
0.030913978,0.693793571
0.030939826,0.693890395
0.030939826,0.694422928
0.030939826,0.69447134
0.030939826,0.694543958
0.030939826,0.69459237
0.030939826,0.694616576
0.030939826,0.6947134
0.030939826,0.694761813
0.030939826,0.694810225
0.030939826,0.694907049
0.030939826,0.694955461
0.030939826,0.695003873
0.030991522,0.695052285
0.030991522,0.695100697
0.030991522,0.695197521
0.030991522,0.695245933
0.030991522,0.695270139
0.030991522,0.695366964
0.031069065,0.695463788
0.031069065,0.6955122
0.031069065,0.695560612
0.031069065,0.695584818
0.031069065,0.69563323
0.031069065,0.695778466
0.031069065,0.69587529
0.031069065,0.695899497
0.031069065,0.695947909
0.031069065,0.695972115
0.031069065,0.696020527
0.031069065,0.696093145
0.031069065,0.696189969
0.031069065,0.696214175
0.031069065,0.696286793
0.031069065,0.696383617
0.031069065,0.696407823
0.031069065,0.696480442
0.031069065,0.696601472
0.031069065,0.696649884
0.031069065,0.69667409
0.031094913,0.696722502
0.031094913,0.69679512
0.031146609,0.696867738
0.031172457,0.696940356
0.031172457,0.696988768
0.031172457,0.697012974
0.031172457,0.697085593
0.031172457,0.697279241
0.031172457,0.697351859
0.031172457,0.697400271
0.031172457,0.697424477
0.031172457,0.697472889
0.031172457,0.697569713
0.031172457,0.697593919
0.031172457,0.697666538
0.031172457,0.697690744
0.031172457,0.69783598
0.031172457,0.697860186
0.031172457,0.697908598
0.031198304,0.697932804
0.031198304,0.69795701
0.031198304,0.698029628
0.031198304,0.698150658
0.031198304,0.69819907
0.031198304,0.698223277
0.031198304,0.698295895
0.031198304,0.698320101
0.031198304,0.698465337
0.031198304,0.698537955
0.031198304,0.698610573
0.031198304,0.698634779
0.031198304,0.698683191
0.031198304,0.698828428
0.031198304,0.69887684
0.031198304,0.698949458
0.031198304,0.69923993
0.031198304,0.699312548
0.031198304,0.699336754
0.031198304,0.699385167
0.031198304,0.699409373
0.031198304,0.699506197
0.031198304,0.699603021
0.031198304,0.699651433
0.031198304,0.699772463
0.031198304,0.699845081
0.031198304,0.699893493
0.031198304,0.699966112
0.031198304,0.700111348
0.031198304,0.700208172
0.031198304,0.700256584
0.031198304,0.700304996
0.031198304,0.700353408
0.03125,0.700377614
0.03125,0.700498644
0.03125,0.700547057
0.03125,0.700595469
0.031275848,0.701152208
0.031275848,0.70132165
0.031301696,0.701394268
0.031301696,0.701587916
0.031301696,0.701612122
0.031327543,0.701660534
0.031327543,0.701708947
0.031327543,0.701757359
0.031327543,0.701854183
0.031353391,0.701878389
0.031353391,0.701926801
0.031353391,0.701999419
0.031353391,0.702047831
0.031353391,0.702144655
0.031353391,0.702265686
0.031353391,0.702314098
0.031353391,0.70236251
0.031353391,0.702410922
0.031353391,0.702556158
0.031353391,0.70260457
0.031353391,0.702677188
0.031353391,0.702822424
0.031379239,0.702870837
0.031379239,0.702967661
0.031379239,0.702991867
0.031379239,0.703064485
0.031379239,0.703112897
0.031430935,0.703185515
0.031456782,0.703209721
0.031456782,0.703258133
0.031456782,0.703282339
0.031456782,0.703379163
0.031456782,0.703451782
0.03148263,0.7035244
0.03148263,0.703621224
0.03148263,0.70364543
0.03148263,0.703693842
0.03148263,0.703742254
0.031560174,0.703790666
0.031560174,0.703814872
0.031560174,0.703911696
0.031560174,0.703935902
0.031560174,0.704008521
0.031560174,0.704105345
0.031560174,0.704153757
0.031560174,0.704202169
0.031560174,0.704226375
0.031586022,0.704274787
0.031586022,0.704371611
0.031586022,0.704420023
0.031586022,0.704565259
0.031611869,0.704589466
0.031611869,0.704613672
0.031611869,0.70468629
0.031611869,0.704710496
0.031611869,0.704831526
0.031611869,0.704855732
0.031611869,0.704904144
0.031611869,0.70492835
0.031611869,0.705146204
0.031611869,0.705194617
0.031611869,0.705267235
0.031715261,0.705291441
0.031715261,0.705388265
0.031715261,0.705412471
0.031715261,0.705460883
0.031766956,0.705485089
0.031766956,0.705509295
0.031766956,0.705557707
0.031792804,0.705606119
0.031792804,0.705654531
0.031792804,0.705678737
0.031792804,0.705727149
0.031792804,0.705823974
0.031792804,0.705896592
0.031792804,0.705920798
0.031792804,0.70596921
0.031792804,0.706041828
0.031792804,0.706066034
0.031792804,0.70621127
0.031870347,0.706259682
0.031870347,0.706308095
0.031870347,0.706356507
0.031870347,0.706429125
0.031870347,0.706525949
0.031870347,0.706550155
0.031870347,0.706598567
0.031870347,0.706622773
0.031870347,0.706695391
0.031870347,0.706719597
0.031870347,0.706768009
0.031870347,0.706792215
0.031870347,0.70688904
0.031870347,0.706937452
0.031870347,0.706985864
0.031870347,0.7071311
0.031870347,0.707179512
0.031870347,0.70725213
0.031870347,0.707348954
0.031870347,0.707421572
0.031870347,0.707494191
0.031870347,0.707542603
0.031947891,0.707566809
0.031973739,0.707615221
0.031973739,0.707663633
0.031973739,0.707712045
0.031973739,0.707808869
0.031973739,0.707881487
0.031973739,0.707905693
0.031973739,0.707954105
0.032025434,0.708026723
0.032025434,0.708123548
0.03207713,0.708147754
0.03207713,0.708196166
0.03207713,0.708268784
0.03207713,0.70829299
0.03207713,0.708389814
0.03207713,0.708438226
0.03207713,0.708486638
0.03207713,0.708680287
0.03207713,0.708704493
0.03207713,0.708801317
0.03207713,0.708970759
0.03207713,0.709019171
0.03207713,0.709043377
0.03207713,0.709140201
0.03207713,0.709261232
0.03207713,0.709309644
0.03207713,0.709382262
0.03207713,0.709430674
0.03207713,0.70945488
0.03207713,0.709551704
0.03207713,0.709624322
0.03207713,0.709721146
0.03207713,0.709769558
0.03207713,0.709793765
0.03207713,0.709866383
0.03207713,0.709890589
0.03207713,0.709939001
0.032128825,0.709963207
0.032128825,0.710084237
0.032128825,0.710181061
0.032128825,0.710253679
0.032128825,0.710277885
0.032128825,0.710350503
0.032128825,0.71037471
0.032128825,0.710423122
0.032128825,0.71049574
0.032128825,0.710640976
0.032180521,0.710689388
0.032180521,0.7107378
0.032180521,0.710786212
0.032180521,0.710883036
0.032180521,0.710931448
0.032180521,0.710955655
0.032180521,0.711004067
0.032180521,0.711076685
0.032180521,0.711149303
0.032180521,0.711173509
0.032180521,0.711318745
0.032180521,0.711367157
0.032180521,0.711415569
0.032180521,0.711488187
0.032180521,0.711512393
0.032180521,0.711560806
0.032180521,0.711585012
0.032180521,0.71165763
0.032180521,0.711706042
0.032206369,0.711754454
0.032206369,0.71177866
0.032206369,0.711851278
0.032206369,0.711875484
0.032283912,0.711923896
0.032283912,0.711972308
0.032283912,0.711996514
0.032283912,0.712069132
0.03230976,0.712117545
0.03230976,0.712165957
0.03230976,0.712214369
0.03230976,0.712311193
0.03230976,0.712359605
0.03230976,0.712408017
0.03230976,0.712480635
0.03230976,0.712625871
0.03230976,0.712674284
0.03230976,0.712722696
0.03230976,0.712771108
0.03230976,0.712843726
0.03230976,0.712867932
0.03230976,0.712964756
0.03230976,0.713013168
0.03230976,0.71306158
0.03230976,0.713134198
0.03230976,0.71318261
0.03230976,0.713206816
0.03230976,0.713327847
0.032335608,0.713424671
0.032335608,0.713473083
0.032335608,0.713545701
0.032335608,0.713618319
0.032387304,0.713666731
0.032387304,0.713739349
0.032438999,0.713787761
0.032464847,0.71386038
0.03254239,0.713908792
0.03254239,0.713957204
0.03254239,0.714054028
0.03254239,0.714126646
0.03254239,0.714175058
0.03254239,0.714199264
0.03254239,0.714247676
0.03254239,0.714296088
0.03254239,0.714368706
0.03254239,0.714392912
0.03254239,0.714538149
0.032568238,0.714659179
0.032619934,0.714683385
0.032697477,0.714707591
0.032749173,0.714756003
0.032775021,0.714804415
0.032775021,0.714901239
0.032775021,0.714925445
0.032775021,0.71502227
0.032775021,0.715094888
0.032775021,0.715119094
0.032775021,0.715215918
0.032775021,0.715240124
0.032878412,0.715312742
0.032878412,0.715336948
0.032878412,0.715433772
0.032878412,0.715482184
0.032878412,0.715554802
0.032878412,0.715603215
0.032878412,0.715724245
0.032878412,0.715748451
0.032878412,0.715821069
0.032955955,0.715845275
0.032955955,0.715893687
0.032955955,0.716087335
0.032955955,0.716135747
0.032981803,0.71618416
0.032981803,0.716208366
0.032981803,0.71630519
0.032981803,0.716377808
0.032981803,0.716450426
0.032981803,0.71654725
0.033007651,0.716595662
0.033007651,0.716619868
0.033007651,0.716692486
0.033007651,0.716716692
0.033059347,0.716837723
0.033059347,0.716910341
0.033059347,0.716958753
0.033214433,0.716982959
0.033240281,0.717007165
0.033266129,0.717031371
0.033266129,0.717055577
0.033291977,0.717103989
0.033291977,0.717200813
0.033291977,0.717249225
0.033291977,0.717297637
0.033291977,0.717370256
0.033291977,0.717418668
0.033291977,0.717442874
0.033291977,0.717515492
0.033291977,0.717539698
0.033291977,0.71758811
0.033291977,0.717660728
0.033291977,0.71770914
0.033291977,0.717733346
0.033291977,0.717781758
0.033291977,0.717805964
0.033291977,0.717854376
0.033291977,0.717878582
0.033291977,0.717951201
0.033291977,0.717975407
0.033291977,0.718048025
0.033291977,0.718072231
0.033291977,0.718144849
0.033317825,0.718169055
0.033317825,0.718241673
0.033317825,0.71850794
0.033317825,0.718556352
0.033317825,0.71862897
0.033317825,0.718677382
0.033317825,0.718701588
0.033317825,0.71875
0.033343672,0.718798412
0.03336952,0.718895236
0.03336952,0.718943648
0.03336952,0.719016266
0.033395368,0.719064679
0.033395368,0.719137297
0.033395368,0.719161503
0.033395368,0.719258327
0.033421216,0.719451975
0.033421216,0.719500387
0.033421216,0.719548799
0.033421216,0.719597211
0.033421216,0.719621418
0.033421216,0.71966983
0.033447064,0.719694036
0.033472911,0.719718242
0.033472911,0.719815066
0.033472911,0.719839272
0.033472911,0.719887684
0.033472911,0.719960302
0.033472911,0.720008714
0.033498759,0.720081332
0.033498759,0.720129744
0.033498759,0.720202363
0.033498759,0.720347599
0.033498759,0.720420217
0.033498759,0.720468629
0.033498759,0.720517041
0.033498759,0.720565453
0.033498759,0.720613865
0.033498759,0.720638071
0.033498759,0.720686483
0.033576303,0.720783308
0.033576303,0.72083172
0.033576303,0.720880132
0.033576303,0.720904338
0.033627998,0.72095275
0.033627998,0.721001162
0.033627998,0.721049574
0.033627998,0.721122192
0.033627998,0.721170604
0.033627998,0.721364253
0.033627998,0.721412665
0.033627998,0.721461077
0.033627998,0.721557901
0.033627998,0.721582107
0.033627998,0.721678931
0.033627998,0.721703137
0.033627998,0.721775755
0.033627998,0.721848373
0.033627998,0.721920991
0.033627998,0.721969404
0.033627998,0.72199361
0.033627998,0.722163052
0.033679694,0.72223567
0.033679694,0.722380906
0.033705542,0.722429318
0.033705542,0.722574555
0.033705542,0.722695585
0.033705542,0.722743997
0.033705542,0.722792409
0.033705542,0.722840821
0.033705542,0.722961851
0.033705542,0.723034469
0.033705542,0.723082881
0.033705542,0.723179706
0.033705542,0.72327653
0.033705542,0.723373354
0.033705542,0.723470178
0.033705542,0.72351859
0.033705542,0.723591208
0.033705542,0.723663826
0.033705542,0.723760651
0.033705542,0.723954299
0.033705542,0.724099535
0.033705542,0.724172153
0.033705542,0.724244771
0.033705542,0.724268978
0.033705542,0.724365802
0.033705542,0.724414214
0.033705542,0.724511038
0.033705542,0.724535244
0.033705542,0.724583656
0.033783085,0.724656274
0.033783085,0.724704686
0.033783085,0.724753098
0.033783085,0.72480151
0.033886476,0.724825716
0.033886476,0.724898335
0.033886476,0.724946747
0.033886476,0.724970953
0.033886476,0.725043571
0.033886476,0.725091983
0.033886476,0.725116189
0.033886476,0.725213013
0.033886476,0.725285631
0.033886476,0.725358249
0.033886476,0.725382455
0.033886476,0.72547928
0.033886476,0.725503486
0.033886476,0.725648722
0.033938172,0.725672928
0.033989868,0.725697134
0.033989868,0.725793958
0.033989868,0.72584237
0.034067411,0.725890782
0.034067411,0.725914988
0.034067411,0.7259634
0.034067411,0.725987607
0.034067411,0.726036019
0.034067411,0.726157049
0.034067411,0.726229667
0.034067411,0.726278079
0.034067411,0.726350697
0.034119107,0.726423315
0.034119107,0.726447521
0.034119107,0.726520139
0.034119107,0.726568552
0.034170802,0.726665376
0.034170802,0.726689582
0.034170802,0.726737994
0.034170802,0.726859024
0.034170802,0.726931642
0.034170802,0.727028466
0.034170802,0.727149497
0.034170802,0.727246321
0.034170802,0.727343145
0.034222498,0.727391557
0.034222498,0.727488381
0.034222498,0.727560999
0.034222498,0.727585205
0.034222498,0.727682029
0.034222498,0.727754648
0.034222498,0.72780306
0.034222498,0.727875678
0.034222498,0.727972502
0.034222498,0.728069326
0.034222498,0.728141944
0.034222498,0.72828718
0.034222498,0.728359799
0.034325889,0.728384005
0.034351737,0.728456623
0.034351737,0.728505035
0.034351737,0.728553447
0.034351737,0.728722889
0.034351737,0.728771301
0.034351737,0.728843919
0.034351737,0.728892332
0.034351737,0.728940744
0.034351737,0.72896495
0.034351737,0.729013362
0.034351737,0.729037568
0.034351737,0.729231216
0.034377585,0.729255422
0.034377585,0.729303834
0.034377585,0.729376452
0.03442928,0.729521689
0.03442928,0.729666925
0.03442928,0.729715337
0.03442928,0.729787955
0.03442928,0.729981603
0.03442928,0.730030015
0.03442928,0.730078428
0.034506824,0.730151046
0.034506824,0.730175252
0.034506824,0.73024787
0.034532672,0.730296282
0.034584367,0.7303689
0.034610215,0.730393106
0.034610215,0.73048993
0.034610215,0.730538342
0.034610215,0.730635167
0.034610215,0.730683579
0.034636063,0.730707785
0.034636063,0.730731991
0.034636063,0.730925639
0.034636063,0.730974051
0.034636063,0.731046669
0.034636063,0.731143493
0.034636063,0.731167699
0.034636063,0.731216112
0.034636063,0.731240318
0.034636063,0.731482378
0.034636063,0.73153079
0.034636063,0.731579202
0.034636063,0.73165182
0.034636063,0.731676026
0.034636063,0.731772851
0.034636063,0.731797057
0.034636063,0.731845469
0.034661911,0.732039117
0.034661911,0.732135941
0.034661911,0.732184353
0.034661911,0.732232765
0.034661911,0.732256971
0.034661911,0.732402208
0.034687758,0.73245062
0.034687758,0.732499032
0.034687758,0.732523238
0.034687758,0.73257165
0.034687758,0.732620062
0.034687758,0.732668474
0.034687758,0.732765298
0.034687758,0.732837916
0.034687758,0.732886328
0.034687758,0.732958947
0.034687758,0.733007359
0.034687758,0.733031565
0.034687758,0.733104183
0.034739454,0.733152595
0.034739454,0.733201007
0.034739454,0.733225213
0.034739454,0.733273625
0.034739454,0.733346243
0.034739454,0.733418861
0.034739454,0.733467273
0.034739454,0.733539892
0.034739454,0.733588304
0.034739454,0.733636716
0.034739454,0.733709334
0.03479115,0.733757746
0.03479115,0.733806158
0.03479115,0.733830364
0.03479115,0.733878776
0.034842845,0.733927188
0.034842845,0.7339756
0.034842845,0.733999806
0.034842845,0.734048218
0.034868693,0.734096631
0.034868693,0.734120837
0.034946237,0.734217661
0.034946237,0.734241867
0.034946237,0.734338691
0.034972084,0.734362897
0.034972084,0.734387103
0.034972084,0.734435515
0.034972084,0.734483927
0.034997932,0.734532339
0.034997932,0.734556545
0.034997932,0.734604957
0.034997932,0.734677576
0.034997932,0.7347744
0.034997932,0.734871224
0.034997932,0.734919636
0.034997932,0.734943842
0.034997932,0.735089078
0.03502378,0.735113284
0.03502378,0.735185902
0.03502378,0.735234314
0.03502378,0.735355345
0.03502378,0.735548993
0.03502378,0.735573199
0.03502378,0.735621611
0.035075476,0.735645817
0.035075476,0.735694229
0.035075476,0.735742641
0.035075476,0.735791053
0.035075476,0.735887878
0.035075476,0.735912084
0.035075476,0.735984702
0.035075476,0.73605732
0.035075476,0.736105732
0.035075476,0.73617835
0.035075476,0.73629938
0.035075476,0.736323586
0.035075476,0.736420411
0.035075476,0.736444617
0.035075476,0.736541441
0.035101323,0.736589853
0.035101323,0.736614059
0.035101323,0.736710883
0.035101323,0.736783501
0.035101323,0.736831913
0.035101323,0.736880325
0.035101323,0.736904531
0.035178867,0.736952943
0.035178867,0.737001356
0.035178867,0.737049768
0.035178867,0.73709818
0.035178867,0.737146592
0.035178867,0.737195004
0.035178867,0.73721921
0.035282258,0.737267622
0.035308106,0.737316034
0.035308106,0.737364446
0.035308106,0.737388652
0.035308106,0.737630713
0.035308106,0.737654919
0.035308106,0.737703331
0.035359801,0.737727537
0.035359801,0.737775949
0.035359801,0.737824361
0.035359801,0.737969597
0.035411497,0.738018009
0.035411497,0.738066421
0.035437345,0.738114833
0.035437345,0.738187452
0.035437345,0.73826007
0.035489041,0.738405306
0.035489041,0.738453718
0.035489041,0.73850213
0.035489041,0.738598954
0.035489041,0.73862316
0.035489041,0.738671572
0.035489041,0.738695778
0.035489041,0.738768397
0.035489041,0.738792603
0.035489041,0.738865221
0.035489041,0.738913633
0.035489041,0.738937839
0.035489041,0.739010457
0.035489041,0.739058869
0.035514888,0.739083075
0.035540736,0.739131487
0.035566584,0.739155693
0.035566584,0.739252517
0.03561828,0.739349342
0.035669975,0.739397754
0.035695823,0.739446166
0.035695823,0.73954299
0.035695823,0.739567196
0.035695823,0.739615608
0.035695823,0.739688226
0.035695823,0.739736638
0.035695823,0.739857668
0.035695823,0.739930287
0.035721671,0.739978699
0.035773366,0.740002905
0.035773366,0.740123935
0.035773366,0.740148141
0.035773366,0.740244965
0.035773366,0.740390201
0.035773366,0.74046282
0.035773366,0.740511232
0.035799214,0.740559644
0.035799214,0.74058385
0.035799214,0.740680674
0.035799214,0.740729086
0.035902605,0.740777498
0.035902605,0.74094694
0.035902605,0.740995352
0.035928453,0.741043765
0.035928453,0.741140589
0.035928453,0.741189001
0.035928453,0.741213207
0.035980149,0.741261619
0.035980149,0.741310031
0.03608354,0.741358443
0.036212779,0.741479473
0.036212779,0.741600503
0.036212779,0.741648916
0.036212779,0.741769946
0.036212779,0.741818358
0.036212779,0.742012006
0.036212779,0.742133036
0.036212779,0.742181448
0.036290323,0.742229861
0.036290323,0.742254067
0.036290323,0.742350891
0.036290323,0.742375097
0.036290323,0.742423509
0.036290323,0.742471921
0.036342018,0.742520333
0.036342018,0.742544539
0.036419562,0.742617157
0.036419562,0.742713981
0.036419562,0.742762393
0.036419562,0.742810806
0.036419562,0.742835012
0.036419562,0.74290763
0.036419562,0.742931836
0.036419562,0.743077072
0.036419562,0.743101278
0.036419562,0.74314969
0.036419562,0.743246514
0.036419562,0.743367545
0.036471257,0.743391751
0.036471257,0.743440163
0.036497105,0.743488575
0.036497105,0.743536987
0.036497105,0.743682223
0.036497105,0.743706429
0.036497105,0.743754841
0.036497105,0.743851665
0.036497105,0.743900077
0.036497105,0.743972696
0.036497105,0.744045314
0.036497105,0.744238962
0.036497105,0.744263168
0.036497105,0.74431158
0.036497105,0.744384198
0.036497105,0.744408404
0.036497105,0.744456816
0.036497105,0.744529435
0.036497105,0.744650465
0.036548801,0.744723083
0.036548801,0.744771495
0.036548801,0.744795701
0.036548801,0.744844113
0.036548801,0.744940937
0.036548801,0.744989349
0.036548801,0.745134586
0.036548801,0.745182998
0.036548801,0.745255616
0.036548801,0.745400852
0.036548801,0.745425058
0.036574648,0.745521882
0.036574648,0.745570294
0.036574648,0.745642912
0.036574648,0.745739737
0.036574648,0.745763943
0.036574648,0.745812355
0.036600496,0.745860767
0.036652192,0.745884973
0.036652192,0.745933385
0.036652192,0.745957591
0.036781431,0.746054415
0.036833127,0.746151239
0.036833127,0.746199651
0.036833127,0.746296476
0.036833127,0.746320682
0.036833127,0.746369094
0.036833127,0.7463933
0.03691067,0.746441712
0.03691067,0.746490124
0.036962366,0.746586948
0.036962366,0.746611154
0.036988213,0.746659566
0.036988213,0.746683772
0.036988213,0.746732184
0.036988213,0.746804802
0.036988213,0.746829009
0.036988213,0.746877421
0.036988213,0.746950039
0.037014061,0.747095275
0.037014061,0.747167893
0.037014061,0.747216305
0.037014061,0.747361541
0.037014061,0.747409954
0.037014061,0.747458366
0.037014061,0.74755519
0.037014061,0.747627808
0.037014061,0.747724632
0.037014061,0.747748838
0.037014061,0.749564291
0.037014061,0.749588497
0.037014061,0.749661115
0.037014061,0.749733734
0.037014061,0.749782146
0.037039909,0.74987897
0.037039909,0.749951588
0.037065757,0.749975794
0.037065757,0.750096824
0.037065757,0.750217854
0.037065757,0.75024206
0.0371433,0.750290473
0.0371433,0.750363091
0.0371433,0.750459915
0.0371433,0.750484121
0.0371433,0.750532533
0.0371433,0.750580945
0.037246691,0.750629357
0.037246691,0.750653563
0.037246691,0.750726181
0.037246691,0.750774593
0.037324235,0.750798799
0.037324235,0.750847211
0.037324235,0.750895624
0.037401778,0.750968242
0.037401778,0.751016654
0.037401778,0.751065066
0.037401778,0.751137684
0.037401778,0.75116189
0.037401778,0.751210302
0.037401778,0.75128292
0.037401778,0.751307126
0.037401778,0.751379744
0.037401778,0.751476569
0.037401778,0.751500775
0.037401778,0.751597599
0.037453474,0.751694423
0.03750517,0.751718629
0.037556865,0.751742835
0.037556865,0.751936483
0.037556865,0.752033308
0.037556865,0.752057514
0.037556865,0.752130132
0.037582713,0.752178544
0.037582713,0.752226956
0.037582713,0.752347986
0.037582713,0.752396398
0.037582713,0.752420604
0.037608561,0.752493222
0.037608561,0.752517428
0.037608561,0.752590046
0.037608561,0.752662665
0.037608561,0.752735283
0.037608561,0.752832107
0.037608561,0.752856313
0.037608561,0.752953137
0.037608561,0.752977343
0.037608561,0.753025755
0.037634409,0.753049961
0.037660256,0.753122579
0.037660256,0.753195198
0.037660256,0.75324361
0.037686104,0.753267816
0.037686104,0.753292022
0.037686104,0.753340434
0.037686104,0.753413052
0.037686104,0.753461464
0.037686104,0.753534082
0.037686104,0.753582494
0.0377378,0.7536067
0.0377378,0.753630906
0.0377378,0.753776143
0.037789495,0.753800349
0.037815343,0.753824555
0.037815343,0.753872967
0.037815343,0.753921379
0.037815343,0.754018203
0.037841191,0.754115027
0.037841191,0.754163439
0.037841191,0.754187645
0.037841191,0.754260263
0.037841191,0.754308675
0.037841191,0.754332881
0.037841191,0.7544055
0.037867039,0.754429706
0.037867039,0.754478118
0.037892887,0.754502324
0.037892887,0.754720178
0.037892887,0.75476859
0.037892887,0.754817002
0.037918734,0.754841208
0.037918734,0.754938033
0.03797043,0.754962239
0.03797043,0.755034857
0.03797043,0.755107475
0.03797043,0.755155887
0.03797043,0.755180093
0.03797043,0.755252711
0.03797043,0.755276917
0.038047974,0.755373741
0.038047974,0.755422153
0.038047974,0.755446359
0.038047974,0.755494771
0.038047974,0.755543184
0.038047974,0.755591596
0.038047974,0.755736832
0.038047974,0.755761038
0.038047974,0.755857862
0.038073821,0.75593048
0.038073821,0.755978892
0.038073821,0.756027304
0.038073821,0.75605151
0.038099669,0.756148335
0.038125517,0.756172541
0.038125517,0.756196747
0.038125517,0.756269365
0.038125517,0.756317777
0.038125517,0.756366189
0.038125517,0.756438807
0.038177213,0.756487219
0.038177213,0.756535631
0.038228908,0.756584043
0.038228908,0.756632455
0.038228908,0.756680868
0.038228908,0.75672928
0.038228908,0.756753486
0.038228908,0.756801898
0.038228908,0.756922928
0.038228908,0.756947134
0.038228908,0.757019752
0.038332299,0.75709237
0.038332299,0.757164988
0.038332299,0.7572134
0.038332299,0.757237607
0.038332299,0.757286019
0.038332299,0.757334431
0.038409843,0.757407049
0.038409843,0.757431255
0.038409843,0.757479667
0.038435691,0.757503873
0.038435691,0.757552285
0.038435691,0.757600697
0.038435691,0.757794345
0.038435691,0.757842758
0.038435691,0.7580122
0.038487386,0.758036406
0.038487386,0.758084818
0.038513234,0.758205848
0.038513234,0.758302672
0.038513234,0.758351084
0.038539082,0.75837529
0.038590778,0.758423703
0.038590778,0.758496321
0.038590778,0.758544733
0.038590778,0.758568939
0.038590778,0.758641557
0.038590778,0.758738381
0.038590778,0.758786793
0.038590778,0.758859411
0.038590778,0.758883617
0.038616625,0.758932029
0.038720017,0.758980442
0.038720017,0.759101472
0.038720017,0.759149884
0.038720017,0.759222502
0.038720017,0.759391944
0.038720017,0.759440356
0.038720017,0.759488768
0.038720017,0.759561387
0.038720017,0.759609799
0.038771712,0.759634005
0.038771712,0.759658211
0.03879756,0.759706623
0.03879756,0.759779241
0.03879756,0.759876065
0.03879756,0.759900271
0.03879756,0.760093919
0.03879756,0.760118125
0.03879756,0.76021495
0.03879756,0.760239156
0.03879756,0.760432804
0.038875103,0.76045701
0.038875103,0.760481216
0.038875103,0.760529628
0.038875103,0.760553834
0.038875103,0.760650658
0.038900951,0.76069907
0.038900951,0.760747483
0.039004342,0.760820101
0.039004342,0.760892719
0.039004342,0.760941131
0.039133581,0.761037955
0.039133581,0.761062161
0.039159429,0.761110573
0.039159429,0.761207397
0.039159429,0.761231603
0.039211125,0.761280015
0.039211125,0.761352634
0.039211125,0.761401046
0.039211125,0.76149787
0.039236973,0.761546282
0.039288668,0.7616189
0.039288668,0.761643106
0.039288668,0.761691518
0.039288668,0.761715724
0.039288668,0.761764136
0.039288668,0.76186096
0.039288668,0.761909373
0.039288668,0.762006197
0.039288668,0.762103021
0.039288668,0.762175639
0.039288668,0.762199845
0.039288668,0.762248257
0.039340364,0.762320875
0.039340364,0.762345081
0.039417907,0.762417699
0.039417907,0.762441905
0.039417907,0.762514524
0.039417907,0.76265976
0.039417907,0.762732378
0.039417907,0.762829202
0.039417907,0.762877614
0.039417907,0.76290182
0.039417907,0.762950232
0.039469603,0.763022851
0.039469603,0.763095469
0.039495451,0.763143881
0.039495451,0.763240705
0.039495451,0.763531177
0.039495451,0.763579589
0.039495451,0.763676414
0.039495451,0.763991092
0.039495451,0.764015298
0.039495451,0.76406371
0.039521299,0.764136328
0.039521299,0.764160534
0.039521299,0.764208947
0.039521299,0.764233153
0.039521299,0.764305771
0.039521299,0.764499419
0.039521299,0.764547831
0.039521299,0.764596243
0.039521299,0.764693067
0.039521299,0.764741479
0.039521299,0.764765686
0.039521299,0.764886716
0.039572994,0.764935128
0.039598842,0.764959334
0.039650538,0.765056158
0.039650538,0.76510457
0.039650538,0.765201394
0.039650538,0.7652256
0.039676385,0.765322424
0.039676385,0.765395043
0.039702233,0.765443455
0.039702233,0.765467661
0.039702233,0.765612897
0.039702233,0.765685515
0.039702233,0.765782339
0.039702233,0.765806545
0.039702233,0.765854957
0.039702233,0.765951782
0.039702233,0.7660244
0.039702233,0.766169636
0.039702233,0.76626646
0.039702233,0.766363284
0.039702233,0.766460108
0.039702233,0.766508521
0.039779777,0.766556933
0.039779777,0.766677963
0.039779777,0.766750581
0.039779777,0.766798993
0.039779777,0.766944229
0.039779777,0.766968435
0.039779777,0.767016847
0.039779777,0.767041053
0.039779777,0.767137878
0.039779777,0.767234702
0.039779777,0.76730732
0.039779777,0.767404144
0.039779777,0.767452556
0.039805624,0.767500968
0.039805624,0.767525174
0.039831472,0.767621998
0.039831472,0.767646204
0.039909016,0.767791441
0.039909016,0.767815647
0.039909016,0.767864059
0.039909016,0.767888265
0.039960711,0.767960883
0.039960711,0.768009295
0.039960711,0.768106119
0.039960711,0.768130325
0.039960711,0.768202943
0.039960711,0.768251356
0.039960711,0.768323974
0.039960711,0.768372386
0.039960711,0.768445004
0.039960711,0.768541828
0.039960711,0.768614446
0.039960711,0.76871127
0.039960711,0.768759682
0.039960711,0.768783888
0.039960711,0.768929125
0.039960711,0.768953331
0.039960711,0.769001743
0.039960711,0.769025949
0.040038255,0.769074361
0.040038255,0.769122773
0.040038255,0.769171185
0.040038255,0.769195391
0.040038255,0.769243803
0.04008995,0.769268009
0.04008995,0.769316421
0.04008995,0.769340627
0.04008995,0.769437452
0.04008995,0.769485864
0.040115798,0.769655306
0.040115798,0.769776336
0.040115798,0.769848954
0.040115798,0.76987316
0.040115798,0.769921572
0.040219189,0.769945778
0.040245037,0.769969985
0.040245037,0.770042603
0.040348428,0.770091015
0.040348428,0.770115221
0.040348428,0.770260457
0.040348428,0.770284663
0.040348428,0.770333075
0.040348428,0.770357281
0.040374276,0.770405693
0.040374276,0.77055093
0.040374276,0.770575136
0.040400124,0.770623548
0.040400124,0.77067196
0.040400124,0.770720372
0.040425972,0.770744578
0.040425972,0.770768784
0.040425972,0.770841402
0.040425972,0.770889814
0.040477667,0.770938226
0.040477667,0.770962432
0.040477667,0.771010844
0.040477667,0.77103505
0.040529363,0.771131875
0.040529363,0.771204493
0.040529363,0.771252905
0.040529363,0.771301317
0.040529363,0.771373935
0.040529363,0.771446553
0.040581059,0.771470759
0.040581059,0.771567583
0.040581059,0.771615995
0.040581059,0.771664407
0.040581059,0.771737026
0.040632754,0.771785438
0.040632754,0.771809644
0.040632754,0.771882262
0.040736146,0.771930674
0.040736146,0.77195488
0.040736146,0.772003292
0.040813689,0.77207591
0.040813689,0.772172734
0.040813689,0.772245352
0.040839537,0.772293765
0.040839537,0.772342177
0.040865385,0.772535825
0.040865385,0.772584237
0.040865385,0.772632649
0.040865385,0.772729473
0.040891232,0.772753679
0.040891232,0.772802091
0.040891232,0.772947328
0.040968776,0.773019946
0.041046319,0.773068358
0.041046319,0.773140976
0.041046319,0.773213594
0.041046319,0.7732378
0.041046319,0.773334624
0.041046319,0.77335883
0.041046319,0.773455655
0.041046319,0.773504067
0.041072167,0.773552479
0.041072167,0.773625097
0.041072167,0.773721921
0.041098015,0.773794539
0.041098015,0.773842951
0.041149711,0.773867157
0.041149711,0.773891363
0.041149711,0.773988187
0.041149711,0.774060806
0.041149711,0.774133424
0.041149711,0.774181836
0.041175558,0.774254454
0.041175558,0.774327072
0.041175558,0.774423896
0.041227254,0.774448102
0.041227254,0.774496514
0.041227254,0.774569132
0.041227254,0.774617545
0.041227254,0.774641751
0.041253102,0.774786987
0.04127895,0.774835399
0.04127895,0.774883811
0.041330645,0.774932223
0.041330645,0.774980635
0.041330645,0.775029047
0.041330645,0.775053253
0.041330645,0.775101665
0.041330645,0.775174284
0.041330645,0.775222696
0.041330645,0.775246902
0.041408189,0.775295314
0.041408189,0.775392138
0.041408189,0.775464756
0.041408189,0.775537374
0.041459884,0.775585786
0.041459884,0.77568261
0.041459884,0.775706816
0.041459884,0.775803641
0.041537428,0.775876259
0.041537428,0.775997289
0.041537428,0.776045701
0.041537428,0.776069907
0.041537428,0.776118319
0.041640819,0.776142525
0.041640819,0.776239349
0.041692514,0.776263555
0.041692514,0.776287761
0.041692514,0.776336174
0.041692514,0.776505616
0.041692514,0.77660244
0.041718362,0.776650852
0.041718362,0.776796088
0.041847601,0.776868706
0.041847601,0.776989737
0.041847601,0.777038149
0.041847601,0.777062355
0.041847601,0.777110767
0.041847601,0.777134973
0.041847601,0.777231797
0.041847601,0.777256003
0.041873449,0.777328621
0.041925145,0.777377033
0.041925145,0.777401239
0.041925145,0.777449651
0.04197684,0.777498064
0.04197684,0.777570682
0.04197684,0.777667506
0.04197684,0.77776433
0.04197684,0.777812742
0.04197684,0.77788536
0.04197684,0.777909566
0.04197684,0.777957978
0.04197684,0.777982184
0.04197684,0.778127421
0.04197684,0.778151627
0.04197684,0.778200039
0.042002688,0.778224245
0.042002688,0.778296863
0.042002688,0.778393687
0.042002688,0.778417893
0.042002688,0.778490511
0.042028536,0.778514717
0.042028536,0.778538923
0.042028536,0.778587335
0.042028536,0.778635747
0.042028536,0.77868416
0.042054384,0.778708366
0.042054384,0.778732572
0.042054384,0.778829396
0.042054384,0.778853602
0.042080232,0.778902014
0.042080232,0.77892622
0.042080232,0.779023044
0.042183623,0.77916828
0.042183623,0.779192486
0.042183623,0.779289311
0.042183623,0.779313517
0.042183623,0.779361929
0.042183623,0.779434547
0.042261166,0.779482959
0.042261166,0.779507165
0.04233871,0.779603989
0.04233871,0.779676607
0.04233871,0.779773431
0.04233871,0.779918668
0.04233871,0.77996708
0.04233871,0.779991286
0.04233871,0.780039698
0.04233871,0.78008811
0.04233871,0.780184934
0.04233871,0.78020914
0.04233871,0.780305964
0.04233871,0.780378582
0.042364557,0.780402789
0.042364557,0.780426995
0.042364557,0.780475407
0.042364557,0.780548025
0.042390405,0.780596437
0.042416253,0.780620643
0.042416253,0.780693261
0.042416253,0.780886909
0.042416253,0.780911115
0.042416253,0.78100794
0.042416253,0.781056352
0.042416253,0.78112897
0.042416253,0.781153176
0.042416253,0.781298412
0.042416253,0.781322618
0.042416253,0.78137103
0.042416253,0.781395236
0.042416253,0.78149206
0.042416253,0.781613091
0.042416253,0.781685709
0.042416253,0.781782533
0.042416253,0.781855151
0.042416253,0.781903563
0.042416253,0.781951975
0.042442101,0.781976181
0.042442101,0.782024593
0.042467949,0.782048799
0.042467949,0.782218242
0.042467949,0.782266654
0.042467949,0.78229086
0.042467949,0.782387684
0.042467949,0.782460302
0.042467949,0.782581332
0.042467949,0.782629744
0.042493797,0.78265395
0.042493797,0.782678156
0.042493797,0.782726569
0.042493797,0.782750775
0.042493797,0.782799187
0.042493797,0.782847599
0.042493797,0.782944423
0.042493797,0.783113865
0.042493797,0.783162277
0.042493797,0.783186483
0.042493797,0.783234895
0.042493797,0.783259101
0.042493797,0.783355926
0.042519644,0.783428544
0.04257134,0.78345275
0.04257134,0.783476956
0.04257134,0.78357378
0.04257134,0.783646398
0.04257134,0.783670604
0.042674731,0.783767428
0.042726427,0.78381584
0.042726427,0.783840046
0.042726427,0.783936871
0.042778122,0.784033695
0.042778122,0.784057901
0.042778122,0.784106313
0.042778122,0.784178931
0.042778122,0.784251549
0.04280397,0.784299961
0.04280397,0.784324167
0.04280397,0.784396785
0.04280397,0.784517816
0.042855666,0.784566228
0.042855666,0.78461464
0.042855666,0.784638846
0.042855666,0.784687258
0.042855666,0.784759876
0.042855666,0.784784082
0.042881514,0.784880906
0.042881514,0.785026143
0.042881514,0.785098761
0.042881514,0.785147173
0.042881514,0.785171379
0.042881514,0.785219791
0.042881514,0.785243997
0.042881514,0.785340821
0.042933209,0.785437645
0.042984905,0.785486057
0.042984905,0.785534469
0.042984905,0.785582881
0.042984905,0.785631294
0.042984905,0.7856555
0.043010753,0.785800736
0.043010753,0.785849148
0.043010753,0.78589756
0.043010753,0.785945972
0.043010753,0.785994384
0.0430366,0.786067002
0.0430366,0.786163826
0.0430366,0.786212239
0.0430366,0.786309063
0.043088296,0.786357475
0.043088296,0.786405887
0.043088296,0.786478505
0.043088296,0.786502711
0.043088296,0.786599535
0.043088296,0.786623741
0.043088296,0.786672153
0.043088296,0.786744771
0.043088296,0.786793184
0.043088296,0.786865802
0.043088296,0.786890008
0.043088296,0.786986832
0.043088296,0.787011038
0.043088296,0.787083656
0.043088296,0.787132068
0.043088296,0.787156274
0.043088296,0.787204686
0.043088296,0.787228892
0.043088296,0.78730151
0.043088296,0.787349923
0.043088296,0.787398335
0.043088296,0.787446747
0.043088296,0.787470953
0.043139992,0.787616189
0.043139992,0.787640395
0.043139992,0.787737219
0.043139992,0.787761425
0.043191687,0.787834043
0.043191687,0.787955074
0.043295079,0.788051898
0.043346774,0.788124516
0.04339847,0.78822134
0.04339847,0.788318164
0.04339847,0.788390782
0.04339847,0.788439194
0.04339847,0.7884634
0.04339847,0.788536019
0.04339847,0.788584431
0.04339847,0.788657049
0.04339847,0.788753873
0.04339847,0.788826491
0.04339847,0.788923315
0.043424318,0.788995933
0.043450165,0.789116964
0.043450165,0.78914117
0.043450165,0.789189582
0.043450165,0.789286406
0.043450165,0.789431642
0.043450165,0.789528466
0.043450165,0.789552672
0.043450165,0.78962529
0.043476013,0.789649497
0.043527709,0.789673703
0.043527709,0.789746321
0.043527709,0.789794733
0.043527709,0.789843145
0.043527709,0.789915763
0.043579404,0.789988381
0.043579404,0.790012587
0.043579404,0.790060999
0.043734491,0.790085205
0.043812035,0.790133617
0.043812035,0.790182029
0.04386373,0.790254648
0.04386373,0.79030306
0.04386373,0.790327266
0.04386373,0.790375678
0.043889578,0.79042409
0.043889578,0.790472502
0.043889578,0.790569326
0.043889578,0.790641944
0.043889578,0.790738768
0.043889578,0.79078718
0.043889578,0.790859799
0.043889578,0.790908211
0.043889578,0.790980829
0.043915426,0.791077653
0.043915426,0.791101859
0.043941274,0.791174477
0.043941274,0.791343919
0.043941274,0.791392332
0.043941274,0.79146495
0.043941274,0.791561774
0.043941274,0.791610186
0.043941274,0.791658598
0.044044665,0.79170701
0.044096361,0.791731216
0.044096361,0.791803834
0.044096361,0.79182804
0.044096361,0.791876452
0.044096361,0.791924864
0.044096361,0.791973277
0.044096361,0.792045895
0.044122208,0.792094307
0.044148056,0.792118513
0.044199752,0.792142719
0.044251447,0.792239543
0.044251447,0.792287955
0.044251447,0.792360573
0.044303143,0.792408985
0.044303143,0.792457397
0.044432382,0.792481603
0.044432382,0.792530015
0.04445823,0.792602634
0.044535773,0.792675252
0.044535773,0.792723664
0.044535773,0.792772076
0.044535773,0.792796282
0.044535773,0.792893106
0.044561621,0.792941518
0.044613317,0.79298993
0.044639165,0.793038342
0.04469086,0.79311096
0.04469086,0.793135167
0.04469086,0.793207785
0.04469086,0.793280403
0.04469086,0.793377227
0.044742556,0.793401433
0.044742556,0.793425639
0.044845947,0.793498257
0.044897643,0.793522463
0.044897643,0.793619287
0.04492349,0.793667699
0.04492349,0.793691905
0.04492349,0.793740318
0.04492349,0.793764524
0.04492349,0.793861348
0.045001034,0.793885554
0.045001034,0.793982378
0.045001034,0.794054996
0.045001034,0.794103408
0.045078577,0.794176026
0.045078577,0.794224438
0.045078577,0.794321263
0.045078577,0.794369675
0.045156121,0.794418087
0.045156121,0.794490705
0.045156121,0.794539117
0.045259512,0.794635941
0.04528536,0.794684353
0.04528536,0.794781177
0.04528536,0.794829589
0.04528536,0.794926414
0.045337055,0.79495062
0.045337055,0.794999032
0.045362903,0.795047444
0.045388751,0.795095856
0.045388751,0.795144268
0.045388751,0.79519268
0.045440447,0.795216886
0.045440447,0.795265298
0.045440447,0.795337916
0.045440447,0.795386328
0.045466294,0.795507359
0.045466294,0.795531565
0.045492142,0.795676801
0.045492142,0.795701007
0.045492142,0.795797831
0.045492142,0.795822037
0.045492142,0.795894655
0.045492142,0.795943067
0.04551799,0.795967273
0.04551799,0.795991479
0.045595533,0.796039892
0.045595533,0.796088304
0.045595533,0.796185128
0.045595533,0.796257746
0.045595533,0.796306158
0.045647229,0.79635457
0.045647229,0.796402982
0.045673077,0.7964756
0.045673077,0.796572424
0.045673077,0.796620837
0.045698925,0.796645043
0.045698925,0.796717661
0.045724773,0.796790279
0.045724773,0.796838691
0.045724773,0.796911309
0.04575062,0.796935515
0.04575062,0.796983927
0.04575062,0.797056545
0.04575062,0.797080751
0.04575062,0.797153369
0.045854012,0.797201782
0.045854012,0.797250194
0.045905707,0.797347018
0.045905707,0.797371224
0.045957403,0.797564872
0.045957403,0.797613284
0.045957403,0.797685902
0.045957403,0.797734314
0.045957403,0.797758521
0.045957403,0.797806933
0.046034946,0.797831139
0.046034946,0.797855345
0.046034946,0.797927963
0.046060794,0.797976375
0.046086642,0.798097405
0.046086642,0.798121611
0.046086642,0.798170023
0.046086642,0.798218435
0.046086642,0.798291053
0.04611249,0.798339466
0.04611249,0.798387878
0.04611249,0.798412084
0.04611249,0.798508908
0.04611249,0.79855732
0.04611249,0.798629938
0.046138337,0.798726762
0.046164185,0.798750968
0.046190033,0.798775174
0.046190033,0.798823586
0.046190033,0.798871998
0.046215881,0.798920411
0.046241729,0.798968823
0.046241729,0.798993029
0.046241729,0.799065647
0.046293424,0.799162471
0.046293424,0.799210883
0.046319272,0.799259295
0.046319272,0.799307707
0.046319272,0.799356119
0.046319272,0.799380325
0.046319272,0.799477149
0.046319272,0.799525562
0.046319272,0.79959818
0.04634512,0.799670798
0.04634512,0.799695004
0.04634512,0.799743416
0.046448511,0.799767622
0.046474359,0.799816034
0.046500207,0.79984024
0.046551902,0.799937064
0.046551902,0.79996127
0.046784533,0.800033888
0.046784533,0.800058095
0.046784533,0.800300155
0.046784533,0.800396979
0.046784533,0.800469597
0.046784533,0.800566421
0.046836228,0.800590627
0.046836228,0.800663246
0.046862076,0.800687452
0.046862076,0.800735864
0.046862076,0.800784276
0.046862076,0.800832688
0.046862076,0.800856894
0.046965467,0.800905306
0.046965467,0.800929512
0.046991315,0.80100213
0.046991315,0.801050542
0.046991315,0.801098954
0.046991315,0.801195778
0.047120554,0.801219985
0.047120554,0.801268397
0.047120554,0.801316809
0.047275641,0.801365221
0.047275641,0.801389427
0.047275641,0.801437839
0.047301489,0.801462045
0.047301489,0.801510457
0.047353184,0.801534663
0.047353184,0.801583075
0.04740488,0.801607281
0.047456576,0.801655693
0.047508271,0.801704105
0.047508271,0.801776723
0.047508271,0.801849342
0.047508271,0.801897754
0.047508271,0.801946166
0.047508271,0.801970372
0.047508271,0.802018784
0.047534119,0.80204299
0.047559967,0.802115608
0.047585815,0.802188226
0.047585815,0.802236638
0.047585815,0.802357668
0.047585815,0.802430287
0.047585815,0.802478699
0.047663358,0.802623935
0.047663358,0.802648141
0.047663358,0.802720759
0.047663358,0.802769171
0.047663358,0.802793377
0.047663358,0.802841789
0.047663358,0.802865995
0.047715054,0.802938613
0.047715054,0.803011232
0.047715054,0.803035438
0.047792597,0.80308385
0.047792597,0.803132262
0.047792597,0.803713207
0.047792597,0.803737413
0.047818445,0.803785825
0.047818445,0.803810031
0.047818445,0.803858443
0.047844293,0.803906855
0.047844293,0.804003679
0.047844293,0.804052091
0.047844293,0.804076297
0.047844293,0.80412471
0.047870141,0.804197328
0.047973532,0.804269946
0.047973532,0.804318358
0.04799938,0.804439388
0.048025227,0.804463594
0.048025227,0.804512006
0.048025227,0.804633036
0.048025227,0.804729861
0.048025227,0.804754067
0.048076923,0.804850891
0.048076923,0.804875097
0.048076923,0.804923509
0.048076923,0.805068745
0.048076923,0.805189775
0.048128619,0.805213981
0.048180314,0.805262393
0.048180314,0.80540763
0.048206162,0.805431836
0.04823201,0.805504454
0.04823201,0.805601278
0.048257858,0.80564969
0.048257858,0.805698102
0.048335401,0.805794926
0.048335401,0.805843338
0.048361249,0.805867545
0.048361249,0.806012781
0.048361249,0.806061193
0.048361249,0.806085399
0.048361249,0.806158017
0.048361249,0.806206429
0.048361249,0.806279047
0.048387097,0.806351665
0.048387097,0.806400077
0.048387097,0.806496902
0.048412945,0.806521108
0.048490488,0.806545314
0.048593879,0.806593726
0.048593879,0.806617932
0.048593879,0.806714756
0.048619727,0.806763168
0.048619727,0.80681158
0.048619727,0.806835786
0.048645575,0.80693261
0.048645575,0.807005229
0.048723118,0.807053641
0.048723118,0.807102053
0.048723118,0.807126259
0.048748966,0.807174671
0.048748966,0.807198877
0.048774814,0.807271495
0.048800662,0.807319907
0.048800662,0.807344113
0.04882651,0.807392525
0.048852357,0.807465143
0.048852357,0.807513555
0.048852357,0.807561967
0.048852357,0.807658792
0.048852357,0.80773141
0.048852357,0.807755616
0.048852357,0.807828234
0.048852357,0.80785244
0.048852357,0.8080945
0.048852357,0.808142912
0.048852357,0.808215531
0.048852357,0.808239737
0.048852357,0.808312355
0.048904053,0.808360767
0.048904053,0.808384973
0.048904053,0.808433385
0.048904053,0.808457591
0.048904053,0.808506003
0.048981596,0.808530209
0.048981596,0.808554415
0.048981596,0.808602827
0.049033292,0.808627033
0.049084988,0.808675445
0.049136683,0.808723857
0.049136683,0.808820682
0.049136683,0.808844888
0.049136683,0.8088933
0.049188379,0.808965918
0.049188379,0.809062742
0.049240074,0.809111154
0.049240074,0.809183772
0.049240074,0.809232184
0.049240074,0.809280596
0.049240074,0.809353215
0.049265922,0.809450039
0.049265922,0.809498451
0.04929177,0.809522657
0.04929177,0.809667893
0.04929177,0.809740511
0.04929177,0.809788923
0.04929177,0.809861541
0.04929177,0.809909954
0.049369313,0.80993416
0.049395161,0.809982572
0.049472705,0.810030984
0.0495244,0.810079396
0.0495244,0.810103602
0.0495244,0.81017622
0.049601944,0.810224632
0.049601944,0.810273044
0.049601944,0.810369868
0.049601944,0.81041828
0.049601944,0.810466692
0.049627792,0.810490899
0.049627792,0.810539311
0.049627792,0.810563517
0.049627792,0.810660341
0.049627792,0.810757165
0.049627792,0.810805577
0.049627792,0.810878195
0.049679487,0.810926607
0.049679487,0.810975019
0.049705335,0.811047637
0.049705335,0.81109605
0.049757031,0.811120256
0.049757031,0.811168668
0.049757031,0.81121708
0.049757031,0.811313904
0.049782878,0.811410728
0.049782878,0.811434934
0.049860422,0.811483346
0.049860422,0.811531758
0.04988627,0.81158017
0.049937965,0.811628582
0.049937965,0.811676995
0.049989661,0.811701201
0.049989661,0.811798025
0.050015509,0.811846437
0.050015509,0.811919055
0.050015509,0.811991673
0.050041356,0.812015879
0.050067204,0.812064291
0.050067204,0.812136909
0.050067204,0.812161115
0.050067204,0.812233734
0.050093052,0.81225794
0.0501189,0.812306352
0.0501189,0.812354764
0.0501189,0.812427382
0.050144748,0.812451588
0.050144748,0.8125
0.050170596,0.812548412
0.050170596,0.812572618
0.050170596,0.812645236
0.050170596,0.81274206
0.050170596,0.812766266
0.050196443,0.812887297
0.050222291,0.812935709
0.050222291,0.812959915
0.050222291,0.813008327
0.050248139,0.813056739
0.050273987,0.813080945
0.05035153,0.813105151
0.050429074,0.813153563
0.050480769,0.813226181
0.050506617,0.813274593
0.050506617,0.813371418
0.050532465,0.813395624
0.050558313,0.813468242
0.050558313,0.813516654
0.050558313,0.813565066
0.050661704,0.813637684
0.050661704,0.813734508
0.050765095,0.813758714
0.050765095,0.81378292
0.050765095,0.813831332
0.050765095,0.813928156
0.050765095,0.813976569
0.050765095,0.814073393
0.050765095,0.814121805
0.050790943,0.814146011
0.050790943,0.814194423
0.050790943,0.814218629
0.050816791,0.814267041
0.050816791,0.814315453
0.050868486,0.814339659
0.050868486,0.814363865
0.050868486,0.814412277
0.050868486,0.814484895
0.050868486,0.81458172
0.050920182,0.814775368
0.050920182,0.814799574
0.050920182,0.814847986
0.050920182,0.814872192
0.050920182,0.814969016
0.050920182,0.81506584
0.050971878,0.815138459
0.050971878,0.815211077
0.051101117,0.815283695
0.051126964,0.815332107
0.051126964,0.815380519
0.051126964,0.815453137
0.051126964,0.815477343
0.051126964,0.815549961
0.051126964,0.815598373
0.051126964,0.815646785
0.051126964,0.815695198
0.051126964,0.815719404
0.051126964,0.815767816
0.051126964,0.815792022
0.051126964,0.81586464
0.051126964,0.815913052
0.051126964,0.81598567
0.051126964,0.816009876
0.051126964,0.816058288
0.051126964,0.816082494
0.051126964,0.816130906
0.051152812,0.816203524
0.051152812,0.816251936
0.051204508,0.816300349
0.051282051,0.816324555
0.051282051,0.816397173
0.051282051,0.816445585
0.051282051,0.816518203
0.051385443,0.816566615
0.051385443,0.816590821
0.051462986,0.816639233
0.051462986,0.816663439
0.051462986,0.816736057
0.051462986,0.816881294
0.051462986,0.816978118
0.051540529,0.817074942
0.051540529,0.817099148
0.051618073,0.81714756
0.051669768,0.817195972
0.051669768,0.817244384
0.051747312,0.817292796
0.051747312,0.817365414
0.051799007,0.817413826
0.051799007,0.817510651
0.051799007,0.817559063
0.051799007,0.817631681
0.051799007,0.817655887
0.051799007,0.817728505
0.051824855,0.817752711
0.051824855,0.817801123
0.051824855,0.817825329
0.051902399,0.817873741
0.051928246,0.817922153
0.051954094,0.817946359
0.051979942,0.817970565
0.051979942,0.818091596
0.051979942,0.818164214
0.051979942,0.81818842
0.051979942,0.818236832
0.051979942,0.818285244
0.051979942,0.818333656
0.051979942,0.818357862
0.05200579,0.818406274
0.05200579,0.818454686
0.05200579,0.818503098
0.05200579,0.818599923
0.05200579,0.818624129
0.05200579,0.818720953
0.05200579,0.818793571
0.05200579,0.818841983
0.05200579,0.818938807
0.05200579,0.818987219
0.052031638,0.819035631
0.052057486,0.819059837
0.052057486,0.819084043
0.052057486,0.819132455
0.052109181,0.819180868
0.052109181,0.81922928
0.052109181,0.819277692
0.052109181,0.819326104
0.052160877,0.819422928
0.052160877,0.819519752
0.052186725,0.819616576
0.05223842,0.819664988
0.05223842,0.819689194
0.05223842,0.819810225
0.05223842,0.819858637
0.05223842,0.819931255
0.052290116,0.820028079
0.052419355,0.820076491
0.052419355,0.820100697
0.052445203,0.820149109
0.052445203,0.820197521
0.052445203,0.820245933
0.052522746,0.820270139
0.052522746,0.820318552
0.052600289,0.820439582
0.052677833,0.82063323
0.052703681,0.820657436
0.052807072,0.820730054
0.052807072,0.820778466
0.052858768,0.820826878
0.052858768,0.820851084
0.052858768,0.820899497
0.052910463,0.820923703
0.052910463,0.820996321
0.052936311,0.821044733
0.052962159,0.821093145
0.052962159,0.821141557
0.052962159,0.821165763
0.052962159,0.821214175
0.053013854,0.821238381
0.053013854,0.821335205
0.053039702,0.821480442
0.053039702,0.821528854
0.053039702,0.821577266
0.053039702,0.82167409
0.053039702,0.821698296
0.053039702,0.82179512
0.053039702,0.821891944
0.053039702,0.821940356
0.053039702,0.822012974
0.053039702,0.82203718
0.053039702,0.822134005
0.053039702,0.822206623
0.053039702,0.822255035
0.053039702,0.822303447
0.053039702,0.822327653
0.05306555,0.822376065
0.05306555,0.822424477
0.05306555,0.822472889
0.053168941,0.822545507
0.05329818,0.822569713
0.053324028,0.822593919
0.053401572,0.822690744
0.053401572,0.82271495
0.053401572,0.822763362
0.053427419,0.822787568
0.053530811,0.822884392
0.053582506,0.822908598
0.053608354,0.822932804
0.053763441,0.822981216
0.053763441,0.823005422
0.053763441,0.823126452
0.053763441,0.823150658
0.053763441,0.823223277
0.053789289,0.823271689
0.053789289,0.823295895
0.053866832,0.823344307
0.053944376,0.823368513
0.053944376,0.823416925
0.053970223,0.823465337
0.053996071,0.823489543
0.054047767,0.823513749
0.054177006,0.823562161
0.054202854,0.823586367
0.054254549,0.823634779
0.054254549,0.823658985
0.054306245,0.823731603
0.054332093,0.823755809
0.054383788,0.823804222
0.054383788,0.823949458
0.054383788,0.823973664
0.054383788,0.824022076
0.054435484,0.824046282
0.054435484,0.824070488
0.054435484,0.824651433
0.054513027,0.824748257
0.054513027,0.824893493
0.054538875,0.824941905
0.054538875,0.824966112
0.054538875,0.82515976
0.054564723,0.825232378
0.054564723,0.825256584
0.054564723,0.825329202
0.054590571,0.825353408
0.054590571,0.82540182
0.054590571,0.825450232
0.054590571,0.825522851
0.054693962,0.825571263
0.054693962,0.825595469
0.054693962,0.825643881
0.054693962,0.825668087
0.054693962,0.825716499
0.05471981,0.825740705
0.05471981,0.825789117
0.054771505,0.825861735
0.054797353,0.825885941
0.054823201,0.825910147
0.054900744,0.825934353
0.054900744,0.825982765
0.05495244,0.826055383
0.05495244,0.826128002
0.055029983,0.826176414
0.055055831,0.82620062
0.055055831,0.826273238
0.055055831,0.826394268
0.055107527,0.826418474
0.055210918,0.826466886
0.055210918,0.826539504
0.055262614,0.826612122
0.055262614,0.826660534
0.055262614,0.826708947
0.055262614,0.826733153
0.055262614,0.826781565
0.055391853,0.826854183
0.055391853,0.826878389
0.055391853,0.826926801
0.055391853,0.826951007
0.055391853,0.827023625
0.055391853,0.827072037
0.055391853,0.827096243
0.055391853,0.827144655
0.055417701,0.827168861
0.055417701,0.827193067
0.055417701,0.827241479
0.055417701,0.827289892
0.055417701,0.827338304
0.055443548,0.82736251
0.055443548,0.827410922
0.055443548,0.82748354
0.055443548,0.827580364
0.055469396,0.82760457
0.055495244,0.827628776
0.055495244,0.827677188
0.055495244,0.827749806
0.055495244,0.827798218
0.055495244,0.827822424
0.055495244,0.827919249
0.055495244,0.827943455
0.055495244,0.827991867
0.05554694,0.828935902
0.055572787,0.829032727
0.055572787,0.829177963
0.055572787,0.829226375
0.055572787,0.829274787
0.055650331,0.829298993
0.055650331,0.829420023
0.055702026,0.829468435
0.055727874,0.829492641
0.055727874,0.829516847
0.055727874,0.829565259
0.05577957,0.829589466
0.055857113,0.829613672
0.055857113,0.829710496
0.055857113,0.829734702
0.055857113,0.829783114
0.055857113,0.829855732
0.055857113,0.829952556
0.055986352,0.830000968
0.055986352,0.830146204
0.055986352,0.830194617
0.055986352,0.830267235
0.0560122,0.830291441
0.0560122,0.830315647
0.0560122,0.830364059
0.0560122,0.830388265
0.0560122,0.830460883
0.0560122,0.830509295
0.056141439,0.830606119
0.056141439,0.830630325
0.056141439,0.830678737
0.056193135,0.830702943
0.056193135,0.830751356
0.056193135,0.830799768
0.05624483,0.83084818
0.056322374,0.830872386
0.056374069,0.831017622
0.056399917,0.831041828
0.056399917,0.831066034
0.056399917,0.831138652
0.056451613,0.831162858
0.056451613,0.831187064
0.056477461,0.831259682
0.056477461,0.831308095
0.056503309,0.831332301
0.056503309,0.831429125
0.056503309,0.831453331
0.0566067,0.831525949
0.0566067,0.831574361
0.0566067,0.831646979
0.056632548,0.831719597
0.056735939,0.831743803
0.056735939,0.831792215
0.056761787,0.831816421
0.056787634,0.831937452
0.056813482,0.83201007
0.056865178,0.832058482
0.056891026,0.832082688
0.056891026,0.8321311
0.056891026,0.832155306
0.056916873,0.83225213
0.056916873,0.832300542
0.056942721,0.832324748
0.057149504,0.83237316
0.057227047,0.832421572
0.057227047,0.832469985
0.057252895,0.832494191
0.057252895,0.832542603
0.057252895,0.832615221
0.057252895,0.832639427
0.057252895,0.832687839
0.057278743,0.832712045
0.057278743,0.832760457
0.057278743,0.832808869
0.057278743,0.832833075
0.057304591,0.832881487
0.057304591,0.832954105
0.057304591,0.833002517
0.057382134,0.83305093
0.057382134,0.833075136
0.057485525,0.833123548
0.057563069,0.833147754
0.057614764,0.833220372
0.05766646,0.833317196
0.05766646,0.833365608
0.05766646,0.83341402
0.05766646,0.833510844
0.05766646,0.833559256
0.05766646,0.833607668
0.05766646,0.833631875
0.05766646,0.833704493
0.05766646,0.833752905
0.057873242,0.833777111
0.057976634,0.834600116
0.058002481,0.83469694
0.058028329,0.834745352
0.058028329,0.834817971
0.058028329,0.834914795
0.058080025,0.834939001
0.058080025,0.834987413
0.058080025,0.835060031
0.058080025,0.835084237
0.058080025,0.835132649
0.058080025,0.835205267
0.058080025,0.835350503
0.05813172,0.835398916
0.058157568,0.835423122
0.058286807,0.835447328
0.058286807,0.83549574
0.058286807,0.835544152
0.058312655,0.835568358
0.058312655,0.835640976
0.058416046,0.835689388
0.058441894,0.835713594
0.058545285,0.8357378
0.058545285,0.835762006
0.058545285,0.835834624
0.058596981,0.83585883
0.058596981,0.835931448
0.058752068,0.835955655
0.058829611,0.836004067
0.058933002,0.836052479
0.059010546,0.836076685
0.059010546,0.836149303
0.059036394,0.836197715
0.059036394,0.836221921
0.059036394,0.836270333
0.059088089,0.836391363
0.059088089,0.836415569
0.059088089,0.836488187
0.059191481,0.8365366
0.059191481,0.836633424
0.059217328,0.836681836
0.059269024,0.836706042
0.059269024,0.836730248
0.059269024,0.836802866
0.059346567,0.836827072
0.059475806,0.83689969
0.059501654,0.836996514
0.05955335,0.837069132
0.05955335,0.837117545
0.05955335,0.837165957
0.05955335,0.837214369
0.059579198,0.837335399
0.059656741,0.837359605
0.059656741,0.837383811
0.059734285,0.837456429
0.059760132,0.837553253
0.059760132,0.837601665
0.059760132,0.837650077
0.059760132,0.83769849
0.059760132,0.837722696
0.059811828,0.837795314
0.059863524,0.837843726
0.059863524,0.838013168
0.059889371,0.83806158
0.059915219,0.838109992
0.059966915,0.838134198
0.059966915,0.83818261
0.06001861,0.838231022
0.060122002,0.838255229
0.060122002,0.838303641
0.060122002,0.838327847
0.060122002,0.838376259
0.060173697,0.838400465
0.060173697,0.838424671
0.060173697,0.838473083
0.060173697,0.838497289
0.060173697,0.838545701
0.060277089,0.838569907
0.060354632,0.838642525
0.060354632,0.838666731
0.060483871,0.838763555
0.060483871,0.838787761
0.060483871,0.838836174
0.060483871,0.838884586
0.060483871,0.839029822
0.060509719,0.839054028
0.060509719,0.83910244
0.060535567,0.839175058
0.060690653,0.839247676
0.060690653,0.8393445
0.060690653,0.839441325
0.060690653,0.839489737
0.060742349,0.839562355
0.060768197,0.839586561
0.060768197,0.839659179
0.060897436,0.839707591
0.060897436,0.839756003
0.060897436,0.839828621
0.060897436,0.839877033
0.060923284,0.839925445
0.060923284,0.84002227
0.060923284,0.840070682
0.060923284,0.840094888
0.060923284,0.8401433
0.061000827,0.840240124
0.061052523,0.840288536
0.061130066,0.840312742
0.061130066,0.840361154
0.061336849,0.840409566
0.061336849,0.840554802
0.061336849,0.840579009
0.061336849,0.840675833
0.061336849,0.840748451
0.061336849,0.840796863
0.061336849,0.840869481
0.061336849,0.840966305
0.061336849,0.841038923
0.06144024,0.841087335
0.061466088,0.841111541
0.061466088,0.841135747
0.061466088,0.841208366
0.061466088,0.841232572
0.061466088,0.841280984
0.061466088,0.841329396
0.061466088,0.84142622
0.061517783,0.841450426
0.061543631,0.841474632
0.061543631,0.841523044
0.061621175,0.84154725
0.061853805,0.841644074
0.0619055,0.841716692
0.0619055,0.841910341
0.061983044,0.841934547
0.061983044,0.842007165
0.062060587,0.842103989
0.062060587,0.842128195
0.062060587,0.842176607
0.062060587,0.842249225
0.062086435,0.842297637
0.062086435,0.84234605
0.062086435,0.842394462
0.062086435,0.842442874
0.062086435,0.842515492
0.062086435,0.842612316
0.062086435,0.842660728
0.062086435,0.842684934
0.062086435,0.842733346
0.062086435,0.842805964
0.062086435,0.842878582
0.062112283,0.842902789
0.062112283,0.842926995
0.062163978,0.843023819
0.062189826,0.843048025
0.062189826,0.843120643
0.062344913,0.843217467
0.062370761,0.843241673
0.062370761,0.843265879
0.062448304,0.843338497
0.062448304,0.843411115
0.062448304,0.843435321
0.0625,0.84362897
0.062525848,0.843701588
0.062525848,0.843798412
0.062525848,0.84387103
0.062525848,0.843967854
0.062525848,0.844064679
0.062525848,0.844113091
0.062577543,0.844161503
0.062577543,0.844234121
0.062577543,0.844258327
0.062577543,0.844306739
0.062603391,0.844330945
0.062629239,0.844427769
0.062629239,0.844451975
0.062706782,0.844500387
0.062784326,0.844524593
0.062784326,0.845057126
0.062784326,0.845202363
0.062913565,0.845250775
0.062913565,0.845347599
0.062913565,0.845371805
0.062939413,0.845420217
0.062939413,0.845444423
0.062939413,0.845517041
0.062939413,0.845613865
0.062939413,0.845686483
0.063016956,0.845734895
0.063016956,0.845759101
0.063016956,0.845807514
0.063016956,0.845928544
0.063016956,0.845976956
0.0630945,0.846025368
0.0630945,0.846097986
0.0630945,0.846170604
0.0630945,0.846219016
0.063120347,0.846267428
0.063120347,0.846412665
0.063120347,0.846436871
0.063223739,0.846485283
0.063223739,0.846509489
0.063223739,0.846557901
0.063223739,0.846582107
0.063223739,0.846630519
0.063223739,0.846703137
0.063249586,0.846727343
0.063301282,0.846775755
0.06332713,0.846799961
0.06355976,0.846824167
0.063714847,0.846848373
0.063740695,0.846872579
0.063766543,0.846945198
0.063766543,0.847042022
0.063844086,0.847066228
0.063869934,0.84711464
0.063921629,0.847187258
0.063947477,0.847211464
0.064025021,0.84723567
0.064025021,0.847259876
0.064025021,0.847308288
0.064025021,0.847332494
0.064050868,0.847405112
0.064050868,0.847453524
0.064050868,0.84747773
0.064050868,0.847550349
0.064050868,0.847647173
0.064076716,0.847743997
0.064076716,0.847792409
0.064128412,0.847816615
0.064180108,0.847865027
0.064180108,0.847889233
0.064180108,0.848034469
0.064309347,0.848058675
0.064309347,0.848082881
0.064309347,0.848131294
0.064309347,0.848203912
0.064412738,0.848228118
0.064438586,0.848252324
0.064490281,0.848300736
0.064516129,0.84839756
0.064567825,0.848421766
0.064593672,0.84851859
0.064593672,0.848567002
0.064645368,0.84863962
0.064645368,0.848688033
0.064697064,0.848736445
0.064697064,0.848784857
0.064800455,0.848809063
0.064826303,0.848833269
0.064826303,0.848857475
0.064826303,0.848905887
0.064877998,0.848930093
0.064877998,0.848978505
0.064877998,0.849075329
0.064903846,0.849196359
0.065058933,0.849268978
0.065058933,0.849293184
0.065058933,0.849341596
0.065084781,0.84943842
0.065084781,0.849462626
0.065136476,0.849535244
0.065239868,0.849632068
0.065239868,0.849656274
0.065239868,0.849704686
0.065239868,0.849753098
0.065239868,0.84980151
0.065239868,0.849825716
0.065265715,0.849874129
0.065265715,0.849922541
0.065265715,0.849995159
0.065317411,0.850043571
0.065317411,0.850091983
0.065317411,0.850116189
0.065317411,0.850164601
0.065317411,0.850188807
0.065343259,0.850261425
0.065343259,0.850285631
0.065420802,0.850334043
0.065524194,0.85047928
0.065550041,0.850551898
0.065575889,0.85060031
0.065627585,0.850672928
0.065627585,0.850697134
0.065627585,0.850793958
0.06567928,0.850866576
0.065705128,0.850914988
0.065808519,0.850987607
0.065808519,0.851036019
0.065808519,0.851060225
0.065886063,0.851157049
0.065886063,0.851205461
0.065937758,0.851229667
0.065963606,0.851278079
0.065963606,0.851423315
0.065963606,0.851471727
0.065989454,0.851520139
0.065989454,0.851568552
0.06604115,0.851592758
0.066092845,0.85164117
0.066092845,0.851713788
0.066092845,0.8517622
0.066144541,0.851834818
0.066144541,0.851907436
0.066144541,0.85200426
0.066144541,0.852028466
0.066144541,0.852101084
0.066144541,0.852149497
0.066144541,0.852173703
0.066247932,0.852222115
0.066247932,0.852294733
0.066325476,0.852318939
0.066428867,0.852343145
0.066480562,0.852391557
0.066532258,0.852415763
0.066532258,0.852464175
0.066532258,0.852536793
0.066532258,0.852585205
0.066558106,0.852633617
0.066558106,0.852706235
0.066558106,0.852730442
0.066558106,0.853384005
0.066635649,0.853432417
0.066687345,0.853480829
0.066764888,0.853505035
0.066764888,0.853553447
0.066764888,0.853577653
0.066790736,0.853650271
0.066816584,0.853747095
0.066816584,0.853795507
0.066971671,0.853843919
0.066971671,0.85396495
0.066971671,0.854061774
0.067049214,0.85408598
0.067049214,0.854134392
0.06710091,0.854182804
0.06710091,0.854231216
0.067230149,0.854255422
0.067230149,0.854303834
0.067307692,0.85432804
0.06733354,0.854376452
0.06733354,0.854400658
0.06733354,0.854497483
0.06733354,0.854521689
0.06733354,0.854594307
0.067411084,0.854739543
0.067411084,0.854763749
0.067488627,0.854836367
0.067488627,0.854933191
0.067488627,0.855005809
0.06756617,0.855054222
0.06756617,0.855102634
0.067669562,0.85512684
0.067747105,0.855199458
0.067772953,0.85524787
0.067772953,0.855320488
0.067798801,0.855344694
0.067876344,0.855393106
0.067953888,0.855417312
0.067953888,0.855514136
0.067953888,0.85561096
0.068005583,0.855659373
0.068031431,0.855683579
0.068134822,0.855731991
0.068134822,0.855780403
0.068134822,0.855853021
0.068134822,0.855877227
0.068134822,0.855925639
0.06816067,0.855949845
0.06816067,0.856022463
0.06816067,0.856046669
0.06816067,0.856119287
0.068186518,0.856264524
0.068186518,0.85628873
0.068186518,0.856337142
0.068341605,0.856433966
0.068444996,0.856458172
0.068496691,0.856482378
0.068522539,0.85653079
0.068522539,0.856554996
0.068548387,0.856603408
0.068600083,0.856676026
0.068703474,0.856724438
0.068703474,0.856797057
0.068703474,0.856821263
0.068703474,0.856918087
0.068781017,0.856942293
0.068781017,0.857039117
0.068781017,0.857063323
0.068781017,0.857111735
0.068781017,0.857184353
0.068910256,0.857232765
0.068910256,0.857353796
0.068910256,0.857378002
0.068910256,0.857426414
0.068961952,0.85745062
0.068961952,0.857474826
0.068961952,0.857547444
0.0689878,0.85757165
0.069039495,0.857620062
0.069065343,0.857668474
0.069065343,0.85769268
0.069117039,0.857741092
0.069142887,0.857789504
0.06922043,0.857837916
0.069272126,0.857886328
0.069272126,0.857934741
0.069349669,0.858007359
0.069401365,0.858079977
0.069401365,0.858152595
0.069401365,0.858176801
0.069401365,0.858225213
0.069401365,0.858249419
0.069478908,0.858297831
0.069478908,0.858370449
0.069478908,0.858418861
0.069478908,0.858467273
0.069530604,0.858491479
0.069582299,0.858539892
0.069633995,0.858564098
0.069659843,0.85861251
0.069659843,0.858660922
0.06981493,0.858685128
0.06981493,0.858757746
0.06981493,0.859120837
0.06981493,0.859217661
0.06981493,0.859241867
0.06981493,0.859314485
0.069866625,0.859411309
0.069866625,0.859459721
0.069944169,0.859483927
0.069944169,0.859508133
0.069944169,0.859604957
0.069995864,0.859653369
0.069995864,0.859725988
0.07004756,0.8597744
0.07004756,0.859871224
0.07004756,0.859968048
0.07004756,0.86001646
0.070150951,0.860064872
0.070150951,0.860089078
0.070150951,0.860161696
0.070202647,0.860210108
0.070383581,0.860234314
0.070383581,0.860282727
0.070409429,0.860427963
0.070461125,0.860452169
0.070461125,0.860500581
0.070512821,0.860524787
0.070512821,0.860573199
0.070512821,0.860621611
0.070667907,0.860645817
0.070667907,0.860670023
0.070667907,0.860718435
0.070667907,0.860742641
0.070667907,0.860839466
0.070719603,0.860912084
0.070719603,0.860960496
0.070771299,0.860984702
0.070797146,0.861008908
0.070822994,0.861033114
0.07087469,0.861081526
0.070978081,0.861129938
0.070978081,0.861154144
0.07110732,0.861226762
0.071133168,0.861250968
0.071159016,0.861275174
0.071159016,0.861347792
0.071184864,0.861396204
0.071184864,0.861468823
0.071184864,0.861517235
0.071236559,0.861541441
0.071288255,0.861638265
0.071288255,0.861735089
0.071314103,0.861831913
0.071495037,0.861856119
0.071520885,0.861880325
0.071520885,0.861928737
0.071650124,0.861952943
0.071986146,0.861977149
0.072037841,0.862049768
0.072037841,0.862122386
0.072089537,0.862146592
0.072089537,0.86221921
0.072089537,0.862243416
0.07216708,0.862291828
0.072218776,0.86234024
0.072218776,0.862437064
0.072218776,0.862485476
0.072270471,0.862533888
0.072270471,0.862558095
0.072270471,0.862606507
0.072296319,0.862654919
0.072322167,0.862703331
0.072322167,0.862727537
0.072373863,0.862775949
0.072373863,0.862800155
0.072503102,0.862896979
0.072684036,0.862945391
0.072709884,0.862993803
0.072735732,0.863042215
0.072813275,0.863211658
0.072813275,0.86326007
0.072890819,0.863453718
0.072942514,0.863477924
0.072942514,0.86350213
0.072968362,0.863574748
0.073045906,0.863647366
0.073045906,0.863671572
0.073045906,0.863719985
0.073123449,0.863792603
0.073200993,0.863841015
0.073200993,0.863889427
0.073200993,0.863913633
0.073200993,0.863962045
0.073278536,0.863986251
0.073278536,0.864034663
0.073278536,0.864131487
0.073407775,0.864179899
0.073459471,0.864252517
0.073485318,0.86430093
0.073562862,0.864325136
0.073614557,0.864349342
0.073666253,0.864373548
0.073717949,0.86442196
0.073717949,0.864446166
0.073717949,0.86454299
0.073717949,0.864615608
0.073743797,0.86466402
0.073769644,0.864736638
0.073769644,0.86478505
0.073769644,0.864833462
0.073847188,0.864881875
0.073847188,0.864930287
0.073873036,0.865002905
0.073873036,0.865027111
0.073924731,0.865075523
0.074028122,0.865099729
0.07405397,0.865148141
0.074131514,0.865172347
0.074131514,0.865196553
0.074131514,0.865244965
0.074131514,0.865317583
0.074131514,0.865341789
0.074183209,0.86570488
0.074183209,0.865753292
0.074493383,0.865801704
0.074570926,0.865850116
0.074700165,0.865874322
0.074777709,0.865898528
0.074777709,0.865922734
0.074777709,0.865971146
0.074803557,0.866043765
0.074803557,0.866067971
0.074803557,0.866140589
0.074803557,0.866189001
0.074803557,0.866237413
0.074829404,0.866358443
0.0748811,0.866382649
0.074932796,0.866406855
0.075010339,0.866431061
0.075010339,0.866503679
0.075010339,0.866576297
0.075010339,0.866721534
0.075010339,0.866769946
0.075139578,0.866818358
0.075242969,0.86686677
0.075242969,0.866890976
0.075242969,0.867036212
0.075242969,0.867060418
0.075294665,0.86710883
0.075294665,0.867157242
0.075294665,0.867205655
0.075372208,0.867278273
0.075449752,0.867302479
0.075449752,0.867350891
0.075527295,0.867423509
0.075604839,0.867447715
0.075604839,0.867520333
0.075656534,0.867544539
0.075682382,0.867568745
0.075734078,0.867592951
0.075785773,0.867665569
0.075889165,0.867713981
0.075889165,0.867738187
0.075966708,0.8677866
0.076018404,0.867859218
0.076251034,0.867883424
0.076251034,0.867980248
0.076328577,0.86802866
0.076328577,0.868077072
0.076354425,0.868101278
0.07653536,0.868125484
0.07653536,0.868173896
0.076561208,0.868198102
0.076664599,0.868246514
0.076664599,0.86827072
0.076664599,0.868319132
0.076664599,0.868367545
0.076716294,0.868415957
0.076716294,0.868464369
0.076716294,0.868585399
0.076793838,0.868658017
0.076793838,0.868706429
0.076793838,0.868730635
0.076974773,0.868779047
0.077052316,0.868851665
0.077155707,0.868924284
0.077181555,0.868996902
0.077181555,0.869021108
0.077181555,0.869166344
0.077336642,0.869214756
0.077414185,0.869287374
0.077440033,0.86931158
0.077491729,0.869335786
0.077491729,0.869359992
0.077491729,0.86943261
0.077517577,0.869456816
0.07759512,0.869505229
0.07759512,0.869577847
0.077879446,0.869650465
0.077905294,0.869723083
0.077905294,0.869771495
0.077931141,0.869844113
0.077931141,0.869916731
0.077931141,0.870013555
0.077982837,0.870086174
0.078008685,0.870134586
0.07806038,0.870182998
0.078112076,0.870207204
0.078267163,0.87023141
0.078267163,0.870328234
0.078318859,0.87035244
0.078318859,0.870400852
0.078577337,0.870425058
0.078629032,0.870449264
0.078629032,0.870497676
0.078629032,0.870521882
0.078680728,0.8705945
0.078732423,0.870691325
0.078861663,0.870715531
0.07888751,0.870763943
0.07888751,0.870788149
0.07888751,0.870860767
0.07888751,0.870909179
0.07888751,0.870981797
0.07888751,0.871078621
0.07888751,0.871175445
0.078939206,0.871223857
0.079145988,0.871248064
0.079145988,0.871296476
0.079145988,0.871320682
0.079145988,0.871369094
0.079145988,0.871465918
0.07924938,0.87151433
0.079533706,0.871562742
0.079611249,0.871586948
0.079611249,0.87163536
0.079818031,0.871707978
0.079869727,0.87175639
0.079921423,0.871804802
0.080050662,0.871901627
0.080050662,0.871925833
0.080205749,0.871998451
0.080257444,0.872095275
0.080257444,0.872167893
0.080257444,0.872216305
0.080257444,0.872264717
0.080257444,0.872288923
0.080438379,0.872337335
0.080438379,0.872409954
0.080438379,0.872506778
0.080438379,0.872579396
0.080515922,0.872627808
0.08054177,0.87267622
0.08054177,0.872724632
0.080567618,0.87279725
0.080671009,0.872845662
0.080722705,0.872894074
0.080800248,0.87291828
0.080800248,0.872942486
0.080826096,0.873039311
0.080903639,0.873063517
0.080903639,0.873111929
0.080981183,0.873184547
0.081213813,0.873232959
0.081291356,0.873281371
0.081291356,0.873353989
0.081394748,0.873475019
0.081394748,0.873499225
0.081394748,0.873644462
0.081420596,0.873668668
0.081472291,0.873692874
0.081498139,0.873741286
0.081523987,0.873813904
0.081575682,0.87383811
0.081653226,0.873862316
0.08183416,0.873910728
0.08183416,0.873934934
0.081860008,0.873983346
0.081860008,0.874055964
0.081885856,0.874104376
0.081937552,0.874152789
0.081937552,0.874249613
0.081937552,0.874298025
0.081937552,0.874346437
0.081937552,0.874394849
0.0819634,0.874419055
0.0819634,0.874515879
0.0819634,0.874540085
0.082015095,0.874636909
0.082144334,0.874733734
0.082144334,0.87475794
0.082144334,0.874806352
0.08219603,0.874854764
0.082273573,0.874951588
0.082351117,0.874975794
0.082376964,0.875096824
0.082376964,0.87512103
0.082376964,0.875169442
0.082376964,0.875266266
0.082402812,0.875338885
0.082402812,0.875363091
0.082402812,0.875459915
0.082402812,0.875556739
0.082454508,0.875605151
0.082454508,0.875629357
0.082454508,0.875677769
0.082557899,0.875750387
0.082557899,0.875774593
0.082557899,0.875847211
0.082557899,0.875895624
0.082557899,0.875968242
0.082609595,0.875992448
0.082609595,0.87604086
0.082687138,0.876113478
0.082687138,0.876258714
0.082687138,0.87628292
0.082764682,0.876355538
0.082764682,0.876428156
0.082945616,0.876500775
0.082945616,0.876549187
0.083049007,0.876573393
0.083049007,0.876621805
0.083049007,0.876694423
0.083100703,0.876742835
0.083152399,0.876767041
0.083152399,0.876815453
0.083178246,0.876839659
0.083178246,0.876936483
0.083178246,0.876960689
0.083178246,0.877033308
0.083204094,0.87708172
0.083204094,0.877105926
0.083204094,0.87720275
0.083281638,0.877226956
0.083333333,0.877251162
0.083385029,0.877299574
0.083436725,0.87732378
0.083462572,0.877372192
0.083514268,0.877420604
0.083643507,0.87744481
0.083643507,0.877469016
0.083695203,0.877517428
0.08372105,0.877541634
0.083850289,0.877614253
0.083850289,0.877638459
0.083979529,0.877686871
0.084031224,0.877735283
0.084031224,0.877783695
0.08431555,0.877832107
0.08431555,0.877880519
0.08431555,0.878001549
0.084367246,0.878219404
0.084367246,0.878316228
0.084393093,0.878340434
0.084393093,0.87836464
0.084496485,0.878461464
0.084496485,0.878509876
0.084522333,0.878534082
0.084574028,0.8786067
0.084729115,0.878630906
0.084754963,0.878655112
0.084780811,0.87872773
0.084780811,0.878751936
0.084884202,0.878824555
0.085065136,0.878848761
0.085116832,0.878872967
0.085116832,0.878897173
0.08514268,0.878969791
0.085220223,0.879042409
0.085246071,0.879115027
0.085297767,0.879139233
0.085297767,0.879260263
0.085297767,0.879308675
0.08537531,0.879357088
0.085401158,0.879381294
0.085659636,0.879429706
0.085659636,0.879478118
0.085659636,0.879502324
0.085659636,0.879574942
0.085659636,0.879623354
0.085737179,0.87964756
0.085763027,0.879695972
0.085943962,0.879720178
0.08596981,0.879744384
0.08596981,0.87976859
0.086021505,0.879865414
0.086124897,0.87988962
0.086254136,0.879913826
0.086254136,0.879986445
0.086254136,0.880131681
0.086409222,0.880180093
0.086409222,0.880252711
0.086409222,0.880325329
0.086409222,0.880373741
0.08643507,0.880397947
0.086486766,0.880422153
0.086486766,0.880470565
0.086486766,0.880518978
0.086641853,0.88056739
0.086641853,0.880615802
0.086719396,0.880640008
0.086719396,0.880664214
0.086874483,0.880761038
0.086874483,0.880833656
0.086874483,0.880882068
0.086926179,0.88093048
0.086926179,0.880978892
0.086926179,0.88105151
0.087184657,0.881075716
0.087184657,0.881172541
0.087210505,0.881196747
0.087288048,0.881220953
0.087391439,0.881245159
0.087391439,0.881269365
0.08749483,0.881317777
0.087598222,0.881341983
0.087649917,0.881390395
0.087649917,0.881535631
0.087649917,0.881559837
0.087649917,0.881608249
0.087805004,0.881632455
0.0878567,0.881680868
0.0878567,0.881705074
0.0878567,0.881753486
0.087882548,0.881777692
0.087960091,0.881826104
0.087960091,0.881874516
0.087960091,0.881898722
0.087960091,0.881947134
0.087985939,0.88197134
0.088115178,0.882019752
0.088270265,0.882068164
0.088399504,0.882116576
0.088399504,0.882189194
0.088399504,0.882237607
0.088399504,0.882261813
0.088399504,0.882310225
0.088425352,0.882382843
0.088425352,0.882407049
0.088606286,0.882455461
0.088709677,0.882503873
0.088838916,0.882528079
0.088968156,0.882552285
0.089252481,0.882576491
0.089355873,0.882624903
0.089355873,0.882673315
0.089459264,0.882697521
0.089459264,0.882770139
0.089485112,0.882818552
0.089614351,0.882842758
0.089691894,0.882915376
0.089821133,0.882939582
0.090002068,0.882987994
0.090002068,0.8830122
0.090002068,0.883084818
0.090079611,0.88313323
0.090105459,0.883181642
0.090105459,0.883230054
0.090105459,0.88337529
0.090157155,0.883399497
0.090260546,0.883447909
0.090363937,0.883496321
0.090493176,0.883568939
0.090493176,0.883617351
0.090648263,0.883689969
0.090674111,0.883714175
0.090699959,0.883762587
0.090699959,0.883835205
0.090751654,0.883883617
0.090777502,0.883907823
0.090777502,0.883932029
0.090777502,0.884004648
0.09080335,0.884028854
0.090958437,0.884101472
0.090984285,0.884125678
0.091113524,0.88417409
0.091216915,0.884198296
0.091475393,0.884246708
0.091475393,0.884343532
0.091475393,0.884391944
0.091475393,0.88441615
0.091682175,0.884464562
0.091682175,0.884512974
0.091708023,0.88453718
0.091785567,0.884561387
0.091785567,0.884609799
0.091785567,0.884658211
0.091811414,0.884730829
0.091992349,0.884755035
0.09209574,0.884803447
0.09209574,0.884851859
0.092121588,0.884876065
0.092121588,0.884924477
0.092147436,0.884997095
0.092173284,0.885045507
0.092173284,0.885069713
0.092199132,0.88521495
0.092250827,0.885239156
0.092250827,0.885311774
0.092302523,0.885408598
0.092380066,0.885432804
0.092380066,0.88545701
0.092405914,0.885529628
0.092483457,0.88557804
0.092483457,0.885626452
0.092561001,0.88569907
0.092586849,0.885747483
0.09269024,0.885771689
0.092741935,0.885795895
0.092741935,0.885892719
0.092845327,0.885916925
0.092845327,0.885965337
0.092845327,0.885989543
0.092845327,0.886086367
0.09292287,0.886352634
0.092974566,0.886425252
0.092974566,0.886449458
0.092974566,0.88649787
0.092974566,0.886546282
0.093000414,0.886643106
0.093026261,0.886667312
0.093026261,0.886691518
0.093077957,0.88673993
0.093233044,0.886764136
0.093310587,0.886812548
0.093336435,0.886836754
0.093336435,0.886885167
0.093439826,0.886909373
0.093439826,0.887006197
0.09351737,0.887030403
0.093620761,0.887054609
0.093620761,0.887103021
0.093698304,0.887151433
0.093775848,0.887248257
0.093956782,0.887296669
0.09398263,0.887345081
0.094060174,0.887393493
0.094086022,0.887417699
0.094086022,0.887466112
0.094241108,0.887490318
0.094241108,0.887514524
0.094241108,0.887562936
0.094318652,0.887635554
0.094370347,0.88778079
0.094396195,0.887829202
0.094396195,0.887926026
0.094473739,0.887950232
0.094473739,0.887998644
0.094783912,0.888047057
0.094783912,0.888071263
0.094887304,0.888119675
0.094887304,0.888143881
0.095016543,0.888240705
0.095094086,0.888289117
0.095223325,0.888337529
0.095249173,0.888361735
0.095352564,0.888385941
0.095507651,0.888410147
0.095507651,0.888458559
0.095507651,0.888555383
0.095662738,0.888579589
0.095740281,0.888628002
0.095791977,0.888724826
0.095817825,0.888749032
0.095817825,0.888773238
0.095895368,0.88882165
0.096102151,0.888870062
0.096102151,0.888894268
0.096153846,0.88894268
0.09623139,0.889015298
0.096257237,0.889039504
0.096257237,0.889087916
0.096257237,0.889112122
0.096308933,0.889208947
0.09646402,0.889305771
0.09646402,0.889329977
0.09646402,0.889378389
0.096515715,0.889451007
0.096567411,0.889475213
0.09669665,0.889499419
0.09669665,0.889547831
0.09669665,0.889620449
0.096800041,0.889644655
0.096877585,0.889668861
0.096980976,0.889693067
0.096980976,0.889741479
0.097058519,0.889838304
0.097136063,0.889886716
0.097136063,0.889910922
0.097265302,0.889959334
0.097316998,0.88998354
0.097342845,0.890007746
0.097627171,0.89010457
0.097653019,0.890152982
0.097808106,0.890177188
0.097808106,0.890298218
0.098014888,0.890346631
0.09811828,0.890419249
0.098169975,0.890467661
0.098169975,0.890491867
0.098273366,0.890637103
0.098428453,0.890685515
0.09858354,0.890709721
0.09858354,0.890758133
0.09858354,0.890806545
0.098764475,0.890830751
0.098919562,0.890879163
0.098971257,0.890927576
0.099100496,0.890975988
0.09941067,0.8910244
0.099565757,0.891048606
0.099746691,0.891097018
0.099772539,0.89114543
0.099953474,0.891193842
0.10000517,0.891218048
0.100082713,0.891242254
0.1002378,0.89126646
0.100289495,0.891290666
0.100573821,0.891314872
0.100780604,0.891339078
0.100832299,0.891460108
0.100832299,0.891484314
0.100883995,0.891532727
0.100883995,0.891581139
0.101013234,0.891702169
0.101013234,0.891750581
0.101142473,0.891823199
0.101194169,0.891920023
0.101659429,0.891944229
0.101685277,0.891968435
0.101788668,0.891992641
0.101788668,0.892016847
0.101788668,0.892113672
0.101840364,0.892162084
0.102021299,0.892234702
0.102021299,0.892355732
0.102021299,0.892404144
0.102021299,0.892500968
0.102021299,0.89254938
0.102150538,0.892621998
0.102150538,0.892670411
0.102202233,0.892718823
0.102279777,0.892743029
0.102279777,0.892767235
0.102279777,0.892815647
0.102331472,0.892864059
0.102409016,0.892936677
0.102538255,0.892985089
0.102564103,0.893033501
0.102745037,0.893081913
0.102796733,0.893106119
0.102796733,0.893130325
0.102977667,0.893178737
0.102977667,0.893275562
0.103236146,0.893299768
0.103313689,0.89334818
0.103313689,0.893372386
0.103365385,0.893445004
0.103753102,0.89346921
0.103753102,0.893517622
0.103753102,0.893541828
0.103753102,0.89359024
0.103908189,0.893614446
0.103908189,0.893662858
0.103934036,0.89371127
0.103934036,0.893832301
0.10401158,0.893929125
0.104347601,0.893953331
0.104373449,0.894001743
0.10447684,0.894025949
0.10447684,0.894050155
0.104502688,0.894098567
0.104528536,0.894122773
0.104631927,0.894171185
0.10483871,0.894195391
0.104916253,0.894219597
0.104916253,0.894268009
0.104993797,0.894292215
0.104993797,0.894364833
0.105019644,0.894994191
0.105097188,0.895018397
0.105123036,0.895066809
0.105226427,0.895091015
0.105252275,0.895236251
0.105433209,0.895260457
0.105562448,0.895308869
0.105588296,0.895333075
0.105614144,0.895357281
0.105691687,0.895381487
0.105924318,0.895454105
0.105924318,0.895502517
0.106053557,0.895526723
0.106053557,0.895575136
0.106079404,0.895623548
0.106105252,0.89567196
0.106105252,0.895720372
0.1061311,0.895744578
0.106182796,0.895768784
0.106182796,0.895817196
0.106312035,0.895865608
0.106337883,0.895962432
0.10636373,0.896010844
0.10636373,0.89603505
0.106441274,0.896083462
0.106441274,0.896156081
0.106441274,0.896180287
0.106492969,0.896228699
0.106518817,0.896252905
0.106699752,0.896301317
0.106699752,0.896325523
0.106854839,0.896398141
0.106880687,0.896422347
0.10695823,0.896446553
0.10695823,0.896470759
0.10695823,0.896543377
0.107113317,0.896591789
0.107139165,0.896615995
0.107526882,0.896640201
0.107630273,0.89671282
0.107759512,0.896785438
0.108069686,0.896882262
0.108069686,0.896906468
0.108069686,0.896979086
0.108069686,0.897003292
0.108328164,0.897051704
0.108560794,0.89707591
0.108690033,0.897100116
0.108690033,0.897124322
0.10884512,0.897172734
0.108974359,0.897221146
0.109000207,0.897269558
0.109026055,0.897293765
0.10907775,0.897317971
0.109232837,0.897342177
0.109232837,0.897390589
0.10943962,0.897439001
0.10943962,0.897584237
0.109465467,0.897681061
0.109517163,0.897777885
0.109517163,0.897850503
0.109543011,0.89787471
0.109620554,0.897898916
0.109723945,0.897923122
0.109775641,0.897947328
0.109775641,0.89799574
0.109775641,0.898068358
0.109801489,0.89811677
0.109853184,0.898140976
0.109930728,0.898165182
0.110344293,0.898189388
0.110344293,0.8982378
0.110370141,0.898286212
0.110370141,0.898310418
0.110473532,0.89835883
0.110551075,0.898383036
0.110628619,0.898455655
0.11096464,0.898479861
0.110990488,0.898528273
0.111016336,0.898552479
0.111068031,0.898576685
0.111068031,0.898625097
0.111093879,0.898697715
0.111093879,0.898721921
0.11119727,0.898770333
0.11119727,0.898794539
0.111248966,0.898939775
0.111507444,0.898963981
0.11155914,0.898988187
0.111610835,0.899012393
0.111688379,0.899060806
0.111740074,0.899085012
0.111740074,0.89915763
0.111740074,0.899181836
0.111921009,0.899254454
0.111972705,0.89927866
0.111972705,0.899617545
0.111998553,0.899665957
0.112231183,0.899690163
0.112257031,0.899714369
0.112334574,0.899762781
0.112360422,0.899811193
0.112437965,0.899835399
0.112593052,0.899859605
0.112644748,0.899883811
0.112670596,0.899980635
0.112696443,0.900053253
0.112696443,0.900101665
0.11285153,0.900150077
0.112903226,0.90019849
0.112903226,0.900246902
0.112929074,0.900271108
0.11308416,0.90031952
0.113316791,0.900343726
0.113316791,0.900367932
0.11344603,0.900416344
0.113471878,0.900488962
0.113575269,0.900513168
0.113575269,0.90056158
0.113626964,0.900585786
0.113626964,0.900658404
0.113704508,0.900706816
0.113704508,0.900755229
0.113782051,0.900779435
0.113937138,0.900803641
0.114143921,0.900852053
0.114299007,0.900900465
0.114324855,0.900924671
0.114324855,0.900997289
0.114350703,0.901021495
0.114402399,0.901045701
0.114402399,0.901166731
0.114402399,0.901190937
0.114402399,0.901287761
0.114919355,0.90136038
0.115022746,0.901408792
0.115126137,0.901457204
0.115203681,0.901554028
0.115436311,0.90160244
0.115436311,0.901626646
0.11556555,0.901675058
0.115875724,0.901699264
0.115901572,0.901771882
0.115979115,0.901820294
0.116108354,0.9018445
0.116108354,0.901868706
0.116237593,0.901917119
0.116263441,0.901941325
0.116289289,0.901965531
0.116315136,0.902038149
0.116366832,0.902086561
0.116573615,0.902110767
0.116651158,0.902159179
0.116780397,0.902570682
0.11685794,0.9026433
0.116909636,0.902715918
0.116935484,0.90276433
0.116961332,0.902788536
0.117013027,0.902836948
0.117090571,0.902861154
0.117142266,0.902909566
0.117374897,0.903151627
0.117426592,0.903200039
0.117426592,0.903248451
0.117581679,0.903272657
0.117633375,0.903345275
0.117762614,0.903369481
0.117891853,0.903393687
0.117891853,0.903417893
0.117917701,0.903466305
0.118176179,0.903490511
0.118227874,0.903563129
0.118253722,0.903587335
0.118460505,0.903611541
0.118460505,0.903635747
0.118563896,0.903708366
0.118770678,0.903732572
0.118899917,0.903780984
0.119003309,0.90380519
0.1191067,0.903829396
0.119287634,0.903853602
0.119494417,0.903902014
0.11957196,0.903974632
0.119649504,0.903998838
0.119649504,0.90404725
0.119675352,0.904071456
0.119675352,0.904095662
0.119675352,0.904192486
0.119907982,0.904240899
0.120037221,0.904289311
0.120037221,0.904313517
0.120037221,0.904361929
0.120063069,0.904386135
0.120192308,0.904434547
0.120295699,0.904458753
0.120373242,0.904482959
0.120373242,0.904507165
0.120605873,0.904555577
0.120657568,0.904603989
0.120838503,0.904652401
0.120967742,0.904700813
0.120967742,0.904797637
0.12099359,0.90484605
0.12099359,0.904894462
0.12099359,0.905451201
0.12099359,0.905475407
0.121045285,0.905523819
0.121045285,0.905620643
0.121122829,0.905644849
0.121148677,0.905669055
0.121174524,0.905717467
0.121252068,0.905741673
0.121329611,0.905765879
0.121381307,0.905862703
0.121407155,0.905886909
0.121639785,0.905911115
0.121691481,0.905935321
0.121743176,0.905983734
0.121794872,0.906032146
0.121898263,0.906104764
0.121949959,0.90612897
0.121949959,0.906153176
0.121949959,0.906201588
0.122027502,0.906225794
0.122130893,0.906274206
0.122130893,0.906322618
0.122234285,0.906346824
0.122260132,0.90637103
0.122544458,0.906395236
0.122570306,0.906419442
0.122596154,0.90649206
0.122854632,0.906540473
0.122854632,0.906588885
0.12288048,0.906613091
0.123009719,0.906661503
0.123087262,0.906734121
0.123319892,0.906830945
0.123319892,0.906855151
0.123319892,0.906976181
0.123371588,0.907024593
0.123449132,0.907097211
0.123449132,0.90716983
0.123500827,0.907194036
0.123500827,0.907266654
0.123552523,0.907315066
0.123966088,0.907339272
0.124121175,0.907363478
0.124353805,0.907436096
0.124534739,0.907484508
0.124560587,0.90753292
0.124560587,0.907605538
0.124560587,0.907629744
0.124663978,0.907678156
0.124689826,0.907702363
0.124689826,0.907726569
0.124715674,0.907823393
0.124715674,0.907847599
0.124715674,0.907920217
0.12476737,0.908113865
0.124793218,0.908138071
0.125025848,0.908162277
0.125025848,0.908210689
0.125103391,0.908259101
0.125129239,0.908283308
0.125361869,0.908380132
0.125491108,0.908428544
0.125620347,0.908501162
0.125697891,0.908549574
0.125723739,0.908597986
0.125723739,0.908670604
0.125723739,0.908767428
0.125723739,0.90881584
0.125749586,0.908840046
0.125749586,0.908912665
0.125878825,0.908961077
0.126085608,0.908985283
0.126240695,0.909033695
0.126266543,0.909106313
0.12629239,0.909130519
0.12629239,0.909154725
0.12629239,0.909227343
0.126318238,0.909275755
0.126318238,0.909299961
0.126421629,0.909348373
0.126447477,0.909372579
0.126628412,0.909396785
0.126757651,0.909445198
0.126757651,0.90949361
0.126809347,0.909517816
0.126809347,0.909542022
0.12688689,0.90961464
0.12688689,0.909663052
0.12688689,0.90973567
0.12688689,0.909759876
0.12688689,0.909808288
0.126964433,0.909832494
0.127093672,0.9098567
0.127145368,0.909905112
0.127558933,0.909929318
0.127610629,0.90997773
0.127688172,0.910001936
0.12771402,0.910074555
0.12771402,0.910219791
0.127739868,0.910316615
0.127791563,0.910365027
0.127817411,0.910437645
0.127869107,0.910510263
0.128075889,0.910558675
0.128127585,0.910582881
0.128153433,0.910607088
0.128230976,0.910631294
0.128334367,0.910703912
0.128437758,0.910728118
0.128437758,0.910752324
0.129058106,0.910849148
0.129058106,0.910873354
0.129058106,0.910921766
0.129058106,0.910945972
0.129161497,0.910994384
0.129161497,0.911042796
0.129239041,0.91113962
0.129419975,0.911163826
0.129419975,0.911188033
0.129419975,0.911284857
0.129419975,0.911333269
0.129419975,0.911381681
0.129497519,0.911405887
0.129911084,0.911454299
0.129911084,0.911551123
0.13006617,0.911575329
0.13006617,0.911599535
0.130169562,0.911647947
0.130247105,0.911744771
0.130247105,0.91181739
0.130479735,0.911841596
0.130531431,0.911890008
0.130686518,0.91193842
0.130738213,0.911986832
0.130970844,0.912011038
0.130996691,0.912035244
0.131022539,0.91205945
0.131022539,0.912107862
0.131177626,0.91218048
0.131229322,0.912228892
0.131332713,0.912325716
0.131332713,0.912398335
0.131332713,0.912422541
0.131332713,0.912470953
0.131436104,0.912519365
0.131436104,0.912543571
0.131565343,0.912616189
0.131642887,0.912688807
0.131642887,0.912713013
0.131668734,0.912785631
0.131746278,0.912858249
0.131772126,0.912906662
0.131901365,0.912930868
0.131927213,0.912955074
0.132004756,0.91297928
0.132185691,0.913003486
0.132211538,0.913051898
0.132237386,0.91310031
0.132237386,0.913148722
0.132237386,0.913172928
0.132237386,0.91322134
0.132470017,0.913269752
0.132470017,0.913318164
0.13254756,0.91334237
0.132573408,0.913439194
0.132573408,0.913511813
0.132573408,0.913560225
0.132573408,0.913584431
0.132599256,0.913657049
0.132625103,0.913681255
0.132650951,0.913705461
0.132909429,0.913729667
0.133116212,0.913753873
0.13337469,0.913850697
0.133581472,0.913874903
0.133581472,0.913899109
0.133659016,0.913995933
0.133659016,0.914020139
0.133684864,0.914092758
0.133788255,0.91414117
0.133788255,0.914165376
0.133917494,0.914237994
0.134124276,0.9142622
0.134175972,0.914286406
0.134305211,0.914310612
0.13443445,0.914359024
0.13443445,0.914431642
0.134460298,0.914455848
0.134460298,0.91450426
0.134460298,0.914528466
0.134460298,0.914576878
0.134511993,0.91462529
0.134537841,0.914649497
0.134641232,0.914697909
0.134744624,0.914746321
0.134796319,0.914770527
0.134873863,0.914794733
0.134873863,0.914818939
0.134925558,0.914867351
0.134951406,0.914891557
0.134977254,0.914915763
0.135003102,0.914939969
0.135054797,0.914988381
0.135287428,0.915012587
0.135468362,0.915085205
0.135520058,0.915109411
0.135571754,0.915133617
0.135597601,0.915157823
0.135623449,0.915206235
0.135778536,0.915230442
0.135985318,0.915254648
0.136166253,0.91530306
0.136166253,0.915327266
0.136347188,0.915375678
0.136424731,0.91542409
0.136450579,0.915448296
0.136502275,0.915472502
0.136502275,0.915520914
0.136657361,0.915593532
0.136657361,0.915641944
0.136812448,0.91566615
0.136812448,0.915690356
0.136993383,0.915762974
0.137045079,0.91578718
0.137122622,0.915811387
0.137406948,0.915835593
0.137432796,0.915859799
0.137536187,0.915908211
0.137536187,0.915980829
0.137639578,0.916029241
0.137639578,0.916053447
0.137794665,0.916150271
0.137872208,0.916174477
0.137923904,0.916198683
0.1379756,0.916247095
0.138285773,0.916271301
0.138337469,0.916416538
0.138570099,0.916440744
0.138699338,0.916513362
0.138931969,0.916537568
0.138931969,0.916561774
0.138983664,0.916634392
0.13903536,0.916731216
0.139138751,0.916755422
0.139164599,0.916779628
0.139216294,0.91682804
0.139319686,0.916852246
0.139397229,0.916876452
0.139397229,0.916900658
0.139448925,0.916973277
0.139448925,0.916997483
0.139526468,0.917045895
0.139578164,0.917094307
0.139578164,0.917142719
0.139681555,0.917166925
0.139888337,0.917191131
0.139888337,0.917215337
0.139965881,0.917312161
0.140017577,0.917336367
0.140224359,0.917360573
0.140379446,0.917384779
0.140379446,0.917433191
0.140663772,0.917457397
0.140741315,0.917505809
0.14092225,0.917530015
0.140999793,0.917554222
0.141025641,0.917578428
0.141258271,0.917602634
0.14138751,0.91762684
0.141465054,0.917675252
0.141852771,0.917699458
0.141852771,0.917723664
0.141852771,0.917820488
0.141930314,0.917844694
0.142266336,0.917917312
0.142473118,0.918014136
0.142654053,0.918038342
0.142783292,0.918062548
0.142783292,0.91811096
0.142783292,0.918231991
0.142834988,0.918328815
0.142860835,0.918353021
0.142990074,0.918377227
0.143119313,0.918425639
0.143145161,0.918498257
0.143248553,0.918522463
0.143326096,0.918546669
0.143481183,0.918570875
0.143558726,0.918595081
0.1438689,0.918643493
0.1438689,0.918740318
0.143972291,0.918764524
0.143972291,0.91878873
0.144411704,0.918837142
0.144437552,0.918885554
0.14469603,0.91890976
0.144773573,0.918933966
0.144902812,0.918982378
0.145212986,0.919006584
0.145264682,0.919054996
0.145549007,0.919079202
0.145574855,0.919127614
0.145626551,0.919200232
0.145678246,0.919248644
0.145859181,0.919297057
0.14598842,0.919345469
0.146040116,0.919369675
0.146427833,0.919418087
0.146427833,0.919442293
0.146505376,0.919514911
0.146505376,0.919563323
0.146634615,0.919587529
0.146660463,0.919611735
0.146660463,0.919635941
0.146686311,0.919684353
0.146763854,0.919708559
0.147151572,0.919756971
0.147177419,0.919805383
0.147254963,0.919853796
0.147616832,0.919878002
0.147746071,0.919926414
0.147746071,0.919974826
0.148030397,0.919999032
0.148211332,0.920047444
0.148263027,0.92007165
0.148779983,0.920168474
0.148909222,0.92019268
0.148909222,0.920241092
0.148986766,0.920289504
0.149064309,0.920337916
0.149141853,0.920362122
0.149219396,0.920386328
0.149245244,0.920434741
0.149503722,0.920483153
0.14952957,0.920531565
0.149684657,0.920579977
0.150098222,0.920604183
0.150175765,0.920676801
0.150175765,0.920749419
0.150279156,0.920773625
0.150279156,0.920846243
0.150279156,0.920870449
0.150770265,0.920918861
0.150770265,0.920967273
0.151209677,0.921015686
0.151209677,0.921064098
0.151209677,0.921088304
0.151261373,0.921185128
0.151519851,0.92123354
0.151545699,0.921281952
0.151855873,0.921330364
0.152010959,0.92135457
0.152010959,0.921402982
0.152527916,0.921427188
0.152657155,0.9214756
0.152838089,0.921499806
0.152838089,0.921524012
0.152993176,0.921572424
0.153096567,0.921596631
0.153225806,0.921620837
0.153251654,0.921669249
0.153355045,0.921741867
0.153639371,0.921790279
0.153716915,0.921814485
0.153794458,0.921862897
0.153794458,0.921911309
0.153897849,0.921983927
0.153949545,0.922008133
0.154208023,0.922056545
0.154233871,0.922080751
0.154337262,0.922177576
0.154440653,0.922225988
0.154466501,0.9222744
0.154724979,0.922298606
0.154931762,0.922347018
0.155112696,0.922371224
0.155164392,0.922419636
0.155345327,0.922468048
0.155371175,0.922492254
0.155552109,0.92251646
0.155552109,0.922589078
0.155758892,0.922661696
0.155991522,0.922710108
0.156301696,0.922734314
0.156560174,0.922758521
0.156637717,0.922782727
0.156896195,0.922806933
0.156973739,0.922831139
0.157154673,0.922879551
0.157258065,0.922903757
0.157413151,0.922927963
0.157645782,0.923024787
0.15790426,0.923048993
0.158059347,0.923073199
0.158059347,0.923121611
0.158059347,0.923145817
0.158162738,0.923194229
0.158498759,0.923218435
0.158550455,0.923242641
0.158550455,0.923266847
0.158808933,0.923291053
0.158808933,0.923339466
0.158808933,0.923363672
0.158808933,0.92343629
0.159067411,0.923484702
0.159067411,0.923581526
0.159377585,0.923654144
0.159532672,0.923702556
0.159739454,0.923750968
0.159997932,0.923823586
0.160075476,0.923847792
0.160385649,0.923896204
0.160437345,0.923920411
0.160489041,0.923944617
0.160799214,0.924041441
0.16085091,0.924114059
0.16108354,0.924138265
0.161290323,0.924235089
0.161290323,0.924259295
0.161290323,0.924307707
0.161290323,0.924380325
0.161419562,0.924452943
0.161652192,0.924477149
0.1621433,0.924525562
0.1621433,0.924549768
0.1621433,0.92459818
0.162350083,0.924670798
0.162686104,0.924695004
0.162815343,0.924743416
0.162815343,0.924767622
0.163073821,0.924816034
0.163125517,0.92484024
0.163358147,0.924888652
0.163409843,0.924912858
0.16356493,0.924937064
0.163642473,0.92496127
0.163642473,0.925033888
0.163745864,0.925058095
0.163745864,0.925106507
0.163745864,0.925130713
0.164211125,0.925203331
0.164288668,0.925227537
0.164288668,0.925275949
0.164366212,0.925300155
0.16439206,0.925324361
0.164469603,0.925348567
0.164883168,0.925396979
0.165064103,0.925445391
0.165115798,0.925493803
0.165141646,0.925518009
0.165400124,0.925590627
0.16568445,0.92563904
0.165710298,0.925663246
0.166098015,0.925687452
0.166485732,0.925711658
0.166614971,0.925735864
0.166821754,0.925784276
0.166821754,0.925832688
0.166925145,0.925856894
0.16697684,0.925905306
0.167364557,0.925953718
0.167597188,0.925977924
0.167881514,0.92600213
0.167881514,0.926026336
0.168088296,0.92612316
0.168088296,0.926219985
0.16816584,0.926268397
0.168191687,0.926292603
0.168579404,0.926316809
0.168734491,0.926341015
0.168941274,0.926365221
0.169303143,0.926413633
0.169432382,0.926437839
0.169509926,0.926486251
0.169535773,0.926583075
0.169587469,0.926607281
0.17005273,0.926631487
0.170207816,0.926655693
0.170311208,0.926679899
0.170337055,0.926704105
0.171267577,0.926728311
0.171448511,0.926776723
0.171629446,0.92680093
0.171681141,0.926849342
0.17181038,0.926873548
0.171836228,0.92692196
0.17193962,0.926970372
0.17193962,0.927018784
0.172379032,0.927067196
0.172430728,0.927091402
0.172534119,0.927115608
0.172559967,0.927212432
0.172818445,0.927236638
0.173180314,0.92728505
0.17323201,0.927309256
0.17323201,0.927333462
0.173516336,0.927406081
0.173904053,0.927430287
0.173981596,0.927502905
0.17405914,0.927527111
0.174136683,0.927575523
0.174317618,0.927623935
0.174317618,0.927648141
0.1745244,0.927696553
0.174808726,0.927744965
0.174834574,0.927793377
0.175222291,0.927817583
0.175635856,0.927865995
0.176023573,0.927890201
0.176023573,0.927938613
0.176126964,0.92796282
0.176126964,0.928011232
0.176126964,0.928035438
0.176256203,0.928108056
0.176462986,0.928132262
0.176618073,0.928156468
0.176669768,0.928180674
0.176695616,0.92820488
0.176954094,0.928277498
0.177057486,0.928350116
0.177083333,0.928374322
0.177393507,0.928422734
0.17747105,0.92844694
0.177548594,0.928495352
0.177988007,0.928519558
0.178013854,0.928592177
0.178582506,0.928616383
0.178582506,0.928689001
0.178737593,0.928713207
0.179177006,0.928785825
0.179202854,0.928834237
0.179332093,0.928882649
0.179461332,0.928906855
0.179771505,0.928979473
0.180210918,0.929003679
0.180262614,0.929027885
0.180314309,0.929100503
0.180391853,0.929148916
0.180443548,0.929173122
0.180521092,0.929221534
0.18054694,0.92924574
0.180572787,0.929294152
0.180960505,0.92936677
0.181141439,0.929390976
0.181218983,0.929415182
0.181218983,0.929439388
0.181529156,0.9294878
0.181658395,0.929536212
0.18183933,0.929560418
0.181865178,0.92960883
0.181865178,0.929681448
0.181891026,0.929705655
0.181891026,0.929778273
0.182020265,0.929802479
0.18243383,0.929826685
0.182692308,0.929850891
0.182950786,0.929899303
0.183209264,0.929923509
0.183364351,0.929947715
0.183700372,0.929996127
0.183803763,0.930068745
0.184165633,0.930117157
0.184217328,0.930165569
0.184398263,0.930213981
0.184398263,0.9302866
0.184398263,0.930310806
0.184449959,0.930359218
0.184449959,0.930383424
0.184449959,0.930456042
0.184656741,0.930480248
0.184760132,0.930504454
0.185070306,0.93052866
0.185199545,0.930577072
0.185354632,0.930625484
0.18584574,0.930673896
0.185871588,0.930698102
0.186078371,0.930722308
0.186155914,0.930746514
0.186388544,0.930819132
0.186595327,0.930843338
0.186750414,0.930867545
0.186957196,0.930915957
0.186957196,0.930988575
0.18726737,0.931012781
0.187991108,0.931036987
0.188197891,0.931061193
0.188352978,0.931085399
0.188482217,0.931109605
0.188533912,0.931158017
0.188895782,0.931206429
0.188999173,0.931254841
0.189050868,0.931303253
0.189361042,0.931351665
0.189438586,0.931400077
0.189516129,0.93144849
0.189516129,0.931472696
0.189671216,0.931521108
0.190136476,0.93156952
0.190239868,0.931642138
0.190394955,0.931666344
0.19044665,0.931738962
0.190653433,0.931787374
0.19067928,0.93181158
0.190705128,0.931859992
0.190756824,0.93193261
0.190860215,0.931956816
0.190860215,0.931981022
0.190886063,0.932029435
0.19104115,0.932077847
0.191092845,0.932102053
0.191118693,0.932174671
0.191118693,0.932198877
0.191532258,0.932247289
0.191842432,0.932271495
0.192152605,0.932319907
0.192152605,0.932344113
0.192152605,0.932392525
0.192230149,0.932416731
0.192230149,0.932489349
0.19233354,0.932513555
0.192436931,0.932537761
0.192772953,0.932561967
0.192850496,0.932586174
0.192902192,0.93261038
0.193108974,0.932634586
0.193470844,0.932658792
0.193703474,0.932707204
0.19375517,0.93273141
0.193832713,0.932779822
0.193858561,0.93285244
0.193858561,0.932900852
0.193884409,0.932949264
0.1939878,0.933046088
0.19422043,0.933070294
0.19445306,0.9330945
0.194478908,0.933167119
0.194530604,0.933215531
0.194530604,0.933239737
0.194685691,0.933312355
0.195150951,0.933336561
0.195150951,0.933360767
0.195512821,0.933409179
0.19564206,0.933433385
0.195719603,0.933481797
0.195952233,0.933506003
0.196417494,0.933530209
0.196727667,0.933554415
0.196856907,0.933651239
0.197063689,0.933723857
0.197192928,0.933748064
0.197348015,0.93377227
0.197399711,0.933820682
0.197477254,0.933844888
0.197632341,0.933917506
0.197632341,0.933941712
0.197658189,0.933990124
0.197658189,0.93401433
0.197787428,0.934062742
0.198071754,0.934111154
0.198149297,0.934159566
0.19822684,0.934232184
0.19822684,0.934304802
0.198459471,0.934329009
0.198459471,0.934353215
0.198511166,0.934401627
0.198537014,0.934450039
0.198666253,0.934522657
0.198769644,0.934546863
0.198795492,0.934619481
0.198847188,0.934667893
0.199157361,0.934740511
0.199183209,0.934788923
0.199260753,0.934813129
0.199260753,0.934909954
0.199260753,0.935079396
0.199493383,0.935103602
0.199519231,0.935127808
0.199726013,0.935152014
0.199777709,0.935224632
0.199855252,0.935273044
0.199855252,0.935345662
0.20011373,0.935394074
0.200527295,0.935442486
0.200553143,0.935466692
0.200656534,0.935515105
0.200785773,0.935539311
0.200966708,0.935563517
0.200966708,0.935611929
0.200992556,0.935684547
0.200992556,0.935708753
0.201044251,0.935781371
0.201070099,0.935878195
0.201276882,0.935926607
0.201509512,0.935950813
0.201509512,0.935999225
0.201845533,0.936023431
0.201845533,0.936071844
0.201948925,0.936168668
0.202052316,0.93621708
0.202078164,0.936265492
0.202155707,0.936289698
0.202207403,0.936313904
0.202284946,0.93633811
0.202284946,0.936410728
0.202284946,0.936507552
0.202284946,0.936531758
0.202284946,0.93658017
0.202620968,0.936604376
0.202724359,0.936628582
0.202776055,0.936652789
0.202776055,0.936701201
0.20318962,0.936725407
0.203215467,0.936773819
0.20342225,0.936798025
0.203499793,0.936846437
0.203629032,0.936894849
0.203784119,0.936919055
0.204120141,0.936943261
0.204378619,0.937015879
0.204507858,0.937088497
0.204559553,0.937112703
0.204843879,0.937161115
0.20507651,0.937185321
0.205386683,0.937233734
0.205593466,0.937282146
0.205619313,0.937306352
0.205645161,0.937330558
0.205671009,0.93737897
0.205748553,0.937475794
0.205800248,0.9375
0.205826096,0.937572618
0.205903639,0.937645236
0.205955335,0.937693648
0.206032878,0.937717854
0.206058726,0.937766266
0.206084574,0.937790473
0.206317204,0.937838885
0.206575682,0.937887297
0.207118486,0.937935709
0.207299421,0.937984121
0.207583747,0.938032533
0.20766129,0.938080945
0.207712986,0.938129357
0.208307486,0.938153563
0.208307486,0.938226181
0.208643507,0.938274593
0.208643507,0.938323005
0.209341398,0.938347211
0.20991005,0.938371418
0.209935897,0.938395624
0.209987593,0.93841983
0.209987593,0.938444036
0.210065136,0.938516654
0.210116832,0.938589272
0.21014268,0.938613478
0.21037531,0.938637684
0.210633788,0.938710302
0.210711332,0.938928156
0.210840571,0.938952363
0.211047353,0.938976569
0.211073201,0.939000775
0.211124897,0.939024981
0.211150744,0.939073393
0.211150744,0.939315453
0.21120244,0.939363865
0.21143507,0.939388071
0.211822787,0.939484895
0.211848635,0.939557514
0.2122622,0.93958172
0.212365591,0.939630132
0.212365591,0.939775368
0.212727461,0.93982378
0.212830852,0.939847986
0.212908395,0.939896398
0.212908395,0.93994481
0.213011787,0.939969016
0.213554591,0.939993222
0.213554591,0.940017428
0.213787221,0.940090046
0.213838916,0.940138459
0.213942308,0.940162665
0.214355873,0.940211077
0.21438172,0.940235283
0.214459264,0.940259489
0.214510959,0.940307901
0.214588503,0.940332107
0.214795285,0.940380519
0.215234698,0.940428931
0.215286394,0.940453137
0.215363937,0.940501549
0.215441481,0.940549961
0.215519024,0.940574167
0.216087676,0.940622579
0.216087676,0.940646785
0.216139371,0.94074361
0.216216915,0.940767816
0.216216915,0.940792022
0.216552936,0.94086464
0.21663048,0.940937258
0.21686311,0.94098567
0.216888958,0.941009876
0.216940653,0.941058288
0.216940653,0.941155112
0.217405914,0.941179318
0.217586849,0.941203524
0.217586849,0.941251936
0.217664392,0.941276143
0.217716088,0.941300349
0.217716088,0.941348761
0.217897022,0.941372967
0.217974566,0.941421379
0.218439826,0.941445585
0.218569065,0.941469791
0.219266956,0.941493997
0.219422043,0.941518203
0.219499586,0.941542409
0.219602978,0.941566615
0.219654673,0.941590821
0.219783912,0.941687645
0.219913151,0.941736057
0.220688586,0.941760263
0.220740281,0.941808675
0.220895368,0.941832881
0.221308933,0.941881294
0.221386476,0.9419055
0.22146402,0.941953912
0.221877585,0.942002324
0.222006824,0.942195972
0.222161911,0.942220178
0.222161911,0.942292796
0.22252378,0.942341208
0.222549628,0.942365414
0.222730562,0.942413826
0.222859801,0.942486445
0.222989041,0.942510651
0.223144127,0.942534857
0.223376758,0.942583269
0.223480149,0.942607475
0.223867866,0.942631681
0.224229735,0.942680093
0.224307279,0.942728505
0.224358974,0.942752711
0.224436518,0.942776917
0.224720844,0.942873741
0.224953474,0.942897947
0.225031017,0.942922153
0.2252378,0.942946359
0.2252378,0.942970565
0.225289495,0.943018978
0.225289495,0.94306739
0.225289495,0.943091596
0.225522126,0.943164214
0.225573821,0.94318842
0.225573821,0.943236832
0.225625517,0.943285244
0.225909843,0.94330945
0.226090778,0.943333656
0.226090778,0.943382068
0.226090778,0.943406274
0.226116625,0.943454686
0.226194169,0.943503098
0.226271712,0.94355151
0.22629756,0.943575716
0.226633581,0.943624129
0.226788668,0.943745159
0.226814516,0.943793571
0.226840364,0.943817777
0.226840364,0.943890395
0.227460711,0.943938807
0.227641646,0.943987219
0.227745037,0.944035631
0.227848428,0.944132455
0.227925972,0.944156662
0.227925972,0.944205074
0.228158602,0.944253486
0.228287841,0.944277692
0.228287841,0.944301898
0.228365385,0.94435031
0.228365385,0.944398722
0.228365385,0.94447134
0.228442928,0.944495546
0.228442928,0.944568164
0.228623863,0.94459237
0.228649711,0.944616576
0.228882341,0.944664988
0.228908189,0.9447134
0.229037428,0.944761813
0.229063275,0.944786019
0.229192514,0.944834431
0.229192514,0.944907049
0.229192514,0.944931255
0.229399297,0.944979667
0.229528536,0.945052285
0.229864557,0.945366964
0.23007134,0.94539117
0.230433209,0.945439582
0.230484905,0.9455122
0.230639992,0.945536406
0.23066584,0.945560612
0.23066584,0.945609024
0.230769231,0.94563323
0.230769231,0.945681642
0.230820926,0.945705848
0.230950165,0.945802672
0.230950165,0.945826878
0.230976013,0.945899497
0.231001861,0.945947909
0.231156948,0.945972115
0.23136373,0.946020527
0.231415426,0.946044733
0.231570513,0.946141557
0.231622208,0.946189969
0.231751447,0.946262587
0.231932382,0.946335205
0.232009926,0.946359411
0.232087469,0.946407823
0.232242556,0.946456235
0.232449338,0.946528854
0.232578577,0.94655306
0.232604425,0.946577266
0.232630273,0.946625678
0.233224773,0.94667409
0.23325062,0.946698296
0.233276468,0.946722502
0.233405707,0.946746708
0.233405707,0.94679512
0.233509098,0.946819326
0.233896816,0.946891944
0.234026055,0.946940356
0.234026055,0.946964562
0.234026055,0.94703718
0.234232837,0.947085593
0.234413772,0.947158211
0.23443962,0.947182417
0.234491315,0.947206623
0.23467225,0.947230829
0.234698098,0.947255035
0.234956576,0.947279241
0.234956576,0.947327653
0.235111663,0.947376065
0.235111663,0.947400271
0.235292597,0.947472889
0.235654467,0.947497095
0.235783706,0.947545507
0.235783706,0.947569713
0.235990488,0.947642332
0.236352357,0.947690744
0.236404053,0.947739156
0.236817618,0.947787568
0.236817618,0.947811774
0.236921009,0.947884392
0.236921009,0.947908598
0.236998553,0.94795701
0.237127792,0.948029628
0.237360422,0.948053834
0.237541356,0.94807804
0.237541356,0.948126452
0.237541356,0.948150658
0.237748139,0.94819907
0.237748139,0.948247483
0.237799835,0.948271689
0.238006617,0.948295895
0.238006617,0.948368513
0.238265095,0.948465337
0.23844603,0.948489543
0.238471878,0.948513749
0.238523573,0.948537955
0.238575269,0.948610573
0.238626964,0.948658985
0.239143921,0.948707397
0.239402399,0.948780015
0.239531638,0.948804222
0.239635029,0.948828428
0.240151985,0.948852634
0.24033292,0.94887684
0.240746485,0.948901046
0.240849876,0.948949458
0.240849876,0.948973664
0.241082506,0.949046282
0.241315136,0.949070488
0.241521919,0.949094694
0.242090571,0.949143106
0.242142266,0.949191518
0.242297353,0.949215724
0.242297353,0.949312548
0.242426592,0.949336754
0.242504136,0.949385167
0.242555831,0.949481991
0.242633375,0.949530403
0.242866005,0.949554609
0.242866005,0.949578815
0.243098635,0.949627227
0.243176179,0.949699845
0.243253722,0.949724051
0.243305418,0.949772463
0.243434657,0.949820875
0.243563896,0.949845081
0.243615591,0.949893493
0.243693135,0.949941905
0.243693135,0.95003873
0.243848222,0.950135554
0.243848222,0.950232378
0.243874069,0.95028079
0.243977461,0.950304996
0.244003309,0.950329202
0.244003309,0.950377614
0.244080852,0.950426026
0.244080852,0.950474438
0.244132548,0.950547057
0.244132548,0.950595469
0.244158395,0.950619675
0.244287634,0.950643881
0.24457196,0.950740705
0.244856286,0.950789117
0.244907982,0.950813323
0.245011373,0.950837529
0.245088916,0.950910147
0.24516646,0.950934353
0.245321547,0.950982765
0.245373242,0.951006971
0.245528329,0.951055383
0.245760959,0.951079589
0.245916046,0.951103796
0.246045285,0.951152208
0.246303763,0.951176414
0.246329611,0.95120062
0.246381307,0.951273238
0.246510546,0.951297444
0.246510546,0.951370062
0.246510546,0.951418474
0.246510546,0.951491092
0.246613937,0.951539504
0.246898263,0.95156371
0.247441067,0.951587916
0.247622002,0.951660534
0.24788048,0.951684741
0.247906328,0.951708947
0.247906328,0.951781565
0.247906328,0.951805771
0.248061414,0.951854183
0.248474979,0.951878389
0.248526675,0.951926801
0.248552523,0.951951007
0.249121175,0.951999419
0.249431348,0.952047831
0.249483044,0.952072037
0.249715674,0.952096243
0.249896609,0.952193067
0.249896609,0.952241479
0.249974152,0.952289892
0.250284326,0.952314098
0.250361869,0.95236251
0.250387717,0.952386716
0.250413565,0.952435128
0.250439413,0.95248354
0.250542804,0.952531952
0.250723739,0.95260457
0.251266543,0.952652982
0.251344086,0.952677188
0.251344086,0.952701394
0.251421629,0.952749806
0.251525021,0.952774012
0.251705955,0.952798218
0.251964433,0.952822424
0.252067825,0.952846631
0.252093672,0.952895043
0.252093672,0.952943455
0.252300455,0.952967661
0.252352151,0.952991867
0.252377998,0.953064485
0.252507237,0.953112897
0.252584781,0.953161309
0.252688172,0.953209721
0.252765715,0.953233927
0.252765715,0.953282339
0.252817411,0.953306545
0.252843259,0.953379163
0.252869107,0.953427576
0.252869107,0.953451782
0.252920802,0.953500194
0.252920802,0.9535244
0.252972498,0.953597018
0.253127585,0.953621224
0.253127585,0.953718048
0.253308519,0.953742254
0.253670389,0.953839078
0.253825476,0.953863284
0.253928867,0.95388749
0.253928867,0.953935902
0.25400641,0.953984314
0.254032258,0.954032727
0.254109801,0.954056933
0.254213193,0.954129551
0.254213193,0.954177963
0.254445823,0.954226375
0.254445823,0.954298993
0.254730149,0.954420023
0.254730149,0.954468435
0.254730149,0.954492641
0.254730149,0.954541053
0.254859388,0.954565259
0.255040323,0.954613672
0.25506617,0.954662084
0.255117866,0.954710496
0.255531431,0.954758908
0.255634822,0.95480732
0.255841605,0.954879938
0.255841605,0.954952556
0.256125931,0.955025174
0.25625517,0.95504938
0.256358561,0.955121998
0.256591191,0.955170411
0.256694582,0.955218823
0.25672043,0.955267235
0.256746278,0.955291441
0.256772126,0.955339853
0.256875517,0.955412471
0.256875517,0.955436677
0.256927213,0.955485089
0.256927213,0.955557707
0.257030604,0.955581913
0.257082299,0.955654531
0.257133995,0.955678737
0.257185691,0.955702943
0.257340778,0.955751356
0.257366625,0.955775562
0.257495864,0.955799768
0.257625103,0.955872386
0.257728495,0.955920798
0.257806038,0.955945004
0.257857734,0.955993416
0.257909429,0.956041828
0.257935277,0.956138652
0.257935277,0.95621127
0.258322994,0.956259682
0.258322994,0.956283888
0.258322994,0.956332301
0.258322994,0.956453331
0.258348842,0.956525949
0.258788255,0.956550155
0.259072581,0.956598567
0.259227667,0.956622773
0.259356907,0.956671185
0.259563689,0.956695391
0.259796319,0.956743803
0.259951406,0.956792215
0.260184036,0.956816421
0.260235732,0.956864833
0.260339123,0.95688904
0.260390819,0.956913246
0.260520058,0.956961658
0.260545906,0.956985864
0.26072684,0.957034276
0.260985318,0.957082688
0.261037014,0.957106894
0.261140405,0.9571311
0.261217949,0.957203718
0.261295492,0.957227924
0.261373036,0.95725213
0.261373036,0.957276336
0.261373036,0.957324748
0.261502275,0.957348954
0.261528122,0.95737316
0.261760753,0.957421572
0.261838296,0.957469985
0.261941687,0.957518397
0.262045079,0.957542603
0.262045079,0.957566809
0.2623811,0.957615221
0.2623811,0.957639427
0.262691274,0.957687839
0.263259926,0.957712045
0.263337469,0.957784663
0.263518404,0.957808869
0.263570099,0.957833075
0.263570099,0.957881487
0.263595947,0.957929899
0.263621795,0.957954105
0.263776882,0.958002517
0.263828577,0.958026723
0.263828577,0.958123548
0.263828577,0.958147754
0.264009512,0.958220372
0.264242142,0.95829299
0.264242142,0.958317196
0.264242142,0.958365608
0.264242142,0.95841402
0.264242142,0.958462432
0.264423077,0.958510844
0.264526468,0.958583462
0.264526468,0.958607668
0.264629859,0.958680287
0.264629859,0.958704493
0.264836642,0.958801317
0.264940033,0.958825523
0.265017577,0.958849729
0.265017577,0.958873935
0.265276055,0.958970759
0.265534533,0.959019171
0.265767163,0.959043377
0.265844706,0.959091789
0.265870554,0.959115995
0.265870554,0.959140201
0.266025641,0.959237026
0.266077337,0.959285438
0.266516749,0.959309644
0.266568445,0.95933385
0.266645988,0.959382262
0.266697684,0.959406468
0.266775227,0.95945488
0.266826923,0.959479086
0.267033706,0.959503292
0.267059553,0.95957591
0.267473118,0.959600116
0.267473118,0.959624322
0.267602357,0.959672734
0.267757444,0.95969694
0.267783292,0.959745352
0.268067618,0.959793765
0.268119313,0.959890589
0.268119313,0.959914795
0.268196857,0.959963207
0.268222705,0.960011619
0.268222705,0.960035825
0.268403639,0.960084237
0.268455335,0.960108443
0.268507031,0.960156855
0.268532878,0.960181061
0.268558726,0.960229473
0.268791356,0.960253679
0.268791356,0.960302091
0.268791356,0.960423122
0.268894748,0.96049574
0.269049835,0.960544152
0.26910153,0.960592564
0.26933416,0.960640976
0.26933416,0.960689388
0.269540943,0.960762006
0.269618486,0.960810418
0.269618486,0.960931448
0.269902812,0.960979861
0.269902812,0.961028273
0.270083747,0.961076685
0.270109595,0.961100891
0.270471464,0.961149303
0.270600703,0.961173509
0.270678246,0.961221921
0.270833333,0.961270333
0.270833333,0.961294539
0.270910877,0.961342951
0.270936725,0.961367157
0.270962572,0.961415569
0.271246898,0.961463981
0.271531224,0.961488187
0.271660463,0.961512393
0.271867246,0.9615366
0.271996485,0.961560806
0.272151572,0.961585012
0.272539289,0.961609218
0.272539289,0.96165763
0.27264268,0.961681836
0.27264268,0.961730248
0.272746071,0.961802866
0.272901158,0.961851278
0.272901158,0.96189969
0.273030397,0.961923896
0.273082093,0.961972308
0.273082093,0.96202072
0.273340571,0.962044926
0.273650744,0.962069132
0.273650744,0.962117545
0.273728288,0.962141751
0.274012614,0.962165957
0.274012614,0.962190163
0.274116005,0.962238575
0.274193548,0.962286987
0.274426179,0.962311193
0.274452026,0.962359605
0.274555418,0.962408017
0.274813896,0.962432223
0.274891439,0.962504841
0.275072374,0.962529047
0.275175765,0.962577459
0.275201613,0.962601665
0.275434243,0.962625871
0.27582196,0.962650077
0.275847808,0.962722696
0.275847808,0.962746902
0.276002895,0.96281952
0.276157982,0.962843726
0.276235525,0.962867932
0.27641646,0.962892138
0.276752481,0.96294055
0.276959264,0.962964756
0.277114351,0.962988962
0.277191894,0.963013168
0.27724359,0.963109992
0.277269438,0.963158404
0.277424524,0.96318261
0.277579611,0.963206816
0.277579611,0.963279435
0.277683002,0.963327847
0.277734698,0.963352053
0.27807072,0.963400465
0.278148263,0.963424671
0.278148263,0.963497289
0.27830335,0.963545701
0.278329198,0.963594113
0.278355045,0.963618319
0.278458437,0.963666731
0.278510132,0.963690937
0.278587676,0.963715143
0.278613524,0.963739349
0.278613524,0.963763555
0.278716915,0.96386038
0.278820306,0.963884586
0.279001241,0.963908792
0.279052936,0.963932998
0.279259719,0.963957204
0.279699132,0.96398141
0.279776675,0.964054028
0.279776675,0.964078234
0.279828371,0.964175058
0.280061001,0.964199264
0.280138544,0.964271882
0.28019024,0.964368706
0.280939826,0.964392912
0.280939826,0.964465531
0.280965674,0.964513943
0.280991522,0.964562355
0.281172457,0.964586561
0.281224152,0.964634973
0.281405087,0.964683385
0.282232217,0.964731797
0.282283912,0.964780209
0.282283912,0.964804415
0.282464847,0.964852827
0.282826716,0.964901239
0.282981803,0.964925445
0.283111042,0.964949651
0.283214433,0.96502227
0.283214433,0.965046476
0.283343672,0.965094888
0.283421216,0.965119094
0.283627998,0.9651433
0.284403433,0.965215918
0.284584367,0.96526433
0.284687758,0.965336948
0.284739454,0.965361154
0.284739454,0.965433772
0.28479115,0.965457978
0.284920389,0.96550639
0.284972084,0.965530596
0.285049628,0.965554802
0.285049628,0.965651627
0.285204715,0.965675833
0.28525641,0.965772657
0.285333954,0.965821069
0.285463193,0.965869481
0.285463193,0.965917893
0.285463193,0.965942099
0.285695823,0.965990511
0.285876758,0.966038923
0.285876758,0.966087335
0.286186931,0.966111541
0.286238627,0.966135747
0.286290323,0.966159954
0.286290323,0.96618416
0.286367866,0.966232572
0.286367866,0.966280984
0.286652192,0.966329396
0.286703888,0.966353602
0.286988213,0.966402014
0.287065757,0.96642622
0.287194996,0.966450426
0.287272539,0.966474632
0.287453474,0.966523044
0.28750517,0.96654725
0.287841191,0.966571456
0.28820306,0.96666828
0.288228908,0.966692486
0.288228908,0.966740899
0.288332299,0.966765105
0.288513234,0.966789311
0.288823408,0.966813517
0.288900951,0.966837723
0.289185277,0.966886135
0.289262821,0.966934547
0.289314516,0.967031371
0.289547146,0.967055577
0.289547146,0.967128195
0.289547146,0.967176607
0.289650538,0.967200813
0.289650538,0.967321844
0.289753929,0.967370256
0.290503515,0.967442874
0.291149711,0.96746708
0.29127895,0.967491286
0.291692514,0.967539698
0.291821754,0.967563904
0.291899297,0.96758811
0.292390405,0.967612316
0.292467949,0.967660728
0.292519644,0.967684934
0.29316584,0.967733346
0.293320926,0.967757552
0.293450165,0.967805964
0.293527709,0.96783017
0.293708644,0.967854376
0.293786187,0.967878582
0.293967122,0.967902789
0.294251447,0.967951201
0.294432382,0.967999613
0.294535773,0.968048025
0.294587469,0.968096437
0.294794251,0.968120643
0.29505273,0.968144849
0.295078577,0.968169055
0.295156121,0.968193261
0.295233664,0.968217467
0.29528536,0.968265879
0.295362903,0.968290085
0.295414599,0.968314291
0.295414599,0.968386909
0.295492142,0.968411115
0.295492142,0.968459527
0.295569686,0.96850794
0.295595533,0.96862897
0.295647229,0.968677382
0.295828164,0.968701588
0.295828164,0.96875
0.295828164,0.968774206
0.295828164,0.968822618
0.295879859,0.968846824
0.296060794,0.96887103
0.296086642,0.968895236
0.296241729,0.968943648
0.296293424,0.96899206
0.296422663,0.969016266
0.296629446,0.969088885
0.296862076,0.969113091
0.297223945,0.969161503
0.297508271,0.969185709
0.297534119,0.969209915
0.297534119,0.969258327
0.297663358,0.969282533
0.297818445,0.969306739
0.297895988,0.969355151
0.298051075,0.969379357
0.298257858,0.969403563
0.298335401,0.969476181
0.298361249,0.969524593
0.298412945,0.969548799
0.298490488,0.969621418
0.298568031,0.96966983
0.298774814,0.969718242
0.299317618,0.969742448
0.299369313,0.96979086
0.299369313,0.969839272
0.300041356,0.969887684
0.300299835,0.96991189
0.300377378,0.969936096
0.300454921,0.969960302
0.300765095,0.969984508
0.300765095,0.970008714
0.301075269,0.970057126
0.301307899,0.970105538
0.301333747,0.970129744
0.301618073,0.970202363
0.302651985,0.970274981
0.302781224,0.970299187
0.302936311,0.970347599
0.302988007,0.970371805
0.303220637,0.970396011
0.303349876,0.970444423
0.303634202,0.970517041
0.303634202,0.970589659
0.303737593,0.970638071
0.304099462,0.970734895
0.304306245,0.970783308
0.304435484,0.970807514
0.304668114,0.970855926
0.304745658,0.970904338
0.304874897,0.97095275
0.305133375,0.970976956
0.305133375,0.971001162
0.305133375,0.971097986
0.30518507,0.97119481
0.30518507,0.971243222
0.305469396,0.971267428
0.305572787,0.971291634
0.305857113,0.97131584
0.305857113,0.971412665
0.306167287,0.971436871
0.306374069,0.971533695
0.306555004,0.971606313
0.306891026,0.971654725
0.306968569,0.971703137
0.307304591,0.971727343
0.307795699,0.971751549
0.307950786,0.971775755
0.308209264,0.971799961
0.308260959,0.971848373
0.308286807,0.971872579
0.308545285,0.971896785
0.308648677,0.971945198
0.308777916,0.971969404
0.308907155,0.972017816
0.309010546,0.972066228
0.309501654,0.972090434
0.30978598,0.97211464
0.309941067,0.972187258
0.31038048,0.972211464
0.310509719,0.97223567
0.310690653,0.972259876
0.310871588,0.972284082
0.311000827,0.972308288
0.311052523,0.972332494
0.311285153,0.972380906
0.311517783,0.972429318
0.311724566,0.972453524
0.311724566,0.972550349
0.312008892,0.972574555
0.312215674,0.972598761
0.31226737,0.972622967
0.312396609,0.972671379
0.312422457,0.972743997
0.312422457,0.972792409
0.312836022,0.972816615
0.313146195,0.972840821
0.313275434,0.972889233
0.313430521,0.972961851
0.313456369,0.972986057
0.314050868,0.973034469
0.314671216,0.973058675
0.314748759,0.973082881
0.315084781,0.973107088
0.315162324,0.973131294
0.315188172,0.9731555
0.315343259,0.973179706
0.315550041,0.973228118
0.315550041,0.973324942
0.315575889,0.973349148
0.315601737,0.97339756
0.315730976,0.973421766
0.31604115,0.973494384
0.316222084,0.97351859
0.317669562,0.973567002
0.317850496,0.97363962
0.318264061,0.973663826
0.318264061,0.973712239
0.318574235,0.973736445
0.318600083,0.973760651
0.318781017,0.973857475
0.318832713,0.973905887
0.319168734,0.973954299
0.319323821,0.973978505
0.319737386,0.974002711
0.319789082,0.974075329
0.320564516,0.974147947
0.32064206,0.974220565
0.32064206,0.974293184
0.320719603,0.974341596
0.320952233,0.974365802
0.321081472,0.974390008
0.32133995,0.974462626
0.321469189,0.974511038
0.321856907,0.97455945
0.322011993,0.974607862
0.322089537,0.974632068
0.322296319,0.974656274
0.322554797,0.974704686
0.323640405,0.974753098
0.323717949,0.97480151
0.324079818,0.974825716
0.324209057,0.974874129
0.324389992,0.974922541
0.324932796,0.974946747
0.32511373,0.974995159
0.325346361,0.975019365
0.325398056,0.975043571
0.325759926,0.975067777
0.325811621,0.975140395
0.326018404,0.975164601
0.326225186,0.975213013
0.326923077,0.975237219
0.327052316,0.975261425
0.327181555,0.975334043
0.327207403,0.975358249
0.327465881,0.975382455
0.327491729,0.975430868
0.327698511,0.975455074
0.327801902,0.97547928
0.327931141,0.975551898
0.328629032,0.975576104
0.329042597,0.97560031
0.329094293,0.975648722
0.329120141,0.975745546
0.329301075,0.975793958
0.329456162,0.975818164
0.329766336,0.975914988
0.330154053,0.9759634
0.330515922,0.976011813
0.330671009,0.976036019
0.331213813,0.976060225
0.331343052,0.976108637
0.331343052,0.976157049
0.331756617,0.976229667
0.331808313,0.976253873
0.332040943,0.976278079
0.332506203,0.976302285
0.332764682,0.976326491
0.332764682,0.976350697
0.332868073,0.976399109
0.333100703,0.976447521
0.333281638,0.976471727
0.333385029,0.976520139
0.333591811,0.976544345
0.335349462,0.976616964
0.335349462,0.97664117
0.335504549,0.976689582
0.336331679,0.976713788
0.33679694,0.976737994
0.337158809,0.976810612
0.337313896,0.976859024
0.337313896,0.976907436
0.337443135,0.976931642
0.337520678,0.976980054
0.337649917,0.97700426
0.337675765,0.977052672
0.337701613,0.977149497
0.337779156,0.977246321
0.3378567,0.977270527
0.338011787,0.977367351
0.338347808,0.977391557
0.338425352,0.977415763
0.338890612,0.977439969
0.339097395,0.977464175
0.339174938,0.977488381
0.339278329,0.977536793
0.339278329,0.977585205
0.33938172,0.977657823
0.339666046,0.977682029
0.339898677,0.977730442
0.340053763,0.977754648
0.340131307,0.97780306
0.340234698,0.977827266
0.340389785,0.977875678
0.340389785,0.977899884
0.340622415,0.977972502
0.340855045,0.977996708
0.341087676,0.978020914
0.341191067,0.97804512
0.341372002,0.978141944
0.342147436,0.978190356
0.342431762,0.978214562
0.342535153,0.97828718
0.342664392,0.978311387
0.342948718,0.978335593
0.343207196,0.978359799
0.343207196,0.978408211
0.343284739,0.978432417
0.343569065,0.978480829
0.343879239,0.978505035
0.343905087,0.978529241
0.344086022,0.978577653
0.344396195,0.978626065
0.34480976,0.978650271
0.345378412,0.979182804
0.345662738,0.97920701
0.345843672,0.979231216
0.345947064,0.979255422
0.347497932,0.979303834
0.347575476,0.979376452
0.347575476,0.979424864
0.347575476,0.979473277
0.347627171,0.979521689
0.347989041,0.979570101
0.348195823,0.979618513
0.348247519,0.979642719
0.348299214,0.979666925
0.348325062,0.979691131
0.34835091,0.979715337
0.348661084,0.979763749
0.348790323,0.979812161
0.348919562,0.979860573
0.349074648,0.979908985
0.34917804,0.979933191
0.349462366,0.979957397
0.349694996,0.979981603
0.350056865,0.980030015
0.350315343,0.980054222
0.351013234,0.980078428
0.351245864,0.98012684
0.351375103,0.980151046
0.351633581,0.980199458
0.351736973,0.980223664
0.352512407,0.98024787
0.352538255,0.980344694
0.352770885,0.9803689
0.353081059,0.980417312
0.353158602,0.980441518
0.353520471,0.980465724
0.353520471,0.98048993
0.353882341,0.98061096
0.353959884,0.980635167
0.354114971,0.980683579
0.354192514,0.980707785
0.354735318,0.980780403
0.355019644,0.980828815
0.355019644,0.980925639
0.355433209,0.980974051
0.355433209,0.980998257
0.355459057,0.981046669
0.355795079,0.981070875
0.355795079,0.981143493
0.35589847,0.981167699
0.357966294,0.981216112
0.358095533,0.981240318
0.358896816,0.98128873
0.359051902,0.981361348
0.359801489,0.981385554
0.35990488,0.981433966
0.360163358,0.981458172
0.360395988,0.981506584
0.360525227,0.98153079
0.360628619,0.981554996
0.361817618,0.981579202
0.362360422,0.981627614
0.362412117,0.98165182
0.362722291,0.981676026
0.362929074,0.981700232
0.363006617,0.981748644
0.363316791,0.981845469
0.363394334,0.981918087
0.363549421,0.982014911
0.363782051,0.982039117
0.363782051,0.982111735
0.364092225,0.982232765
0.364454094,0.982256971
0.364454094,0.982305383
0.364583333,0.982329589
0.365048594,0.982353796
0.365048594,0.982402208
0.36533292,0.982426414
0.36533292,0.982499032
0.36533292,0.982523238
0.365488007,0.98257165
0.366056658,0.982595856
0.366134202,0.98269268
0.368124483,0.982765298
0.36827957,0.982837916
0.368538048,0.982862122
0.369287634,0.982886328
0.369701199,0.982934741
0.370580025,0.982958947
0.371381307,0.982983153
0.372182589,0.983031565
0.372415219,0.983055771
0.372544458,0.983079977
0.372544458,0.983104183
0.372958023,0.983176801
0.373371588,0.983201007
0.374353805,0.983249419
0.374870761,0.983273625
0.375025848,0.983297831
0.375129239,0.983322037
0.375439413,0.983370449
0.375749586,0.983491479
0.375982217,0.983515686
0.37688689,0.983564098
0.37771402,0.983588304
0.377739868,0.983685128
0.377998346,0.983709334
0.379704301,0.98373354
0.379911084,0.983781952
0.381100083,0.983830364
0.381823821,0.983878776
0.382340778,0.983902982
0.382392473,0.983927188
0.382392473,0.983951394
0.382702647,0.983999806
0.382831886,0.984096631
0.383736559,0.984120837
0.383917494,0.984145043
0.384305211,0.984169249
0.384563689,0.984193455
0.384925558,0.984217661
0.385313275,0.984241867
0.386140405,0.984266073
0.386140405,0.984314485
0.387277709,0.984387103
0.387329404,0.984435515
0.3873811,0.984459721
0.38844086,0.984508133
0.389112903,0.984556545
0.389888337,0.984629163
0.390172663,0.984701782
0.390741315,0.984725988
0.392602357,0.984750194
0.393196857,0.9847744
0.393894748,0.984822812
0.394437552,0.984871224
0.394618486,0.98489543
0.395316377,0.984943842
0.395936725,0.984968048
0.396014268,0.985064872
0.396065964,0.985089078
0.396065964,0.98513749
0.396738007,0.985161696
0.39741005,0.985258521
0.397513441,0.985331139
0.398340571,0.985355345
0.398495658,0.985403757
0.398547353,0.985500581
0.399865591,0.985524787
0.400408395,0.985573199
0.400615178,0.985597405
0.401106286,0.985621611
0.403277502,0.985670023
0.404466501,0.985694229
0.407232217,0.985718435
0.407283912,0.985742641
0.407749173,0.985766847
0.408240281,0.985815259
0.40836952,0.985887878
0.409403433,0.985912084
0.409506824,0.98593629
0.409713606,0.986033114
0.411419562,0.986105732
0.412556865,0.986129938
0.413720017,0.986154144
0.414056038,0.98617835
0.415193342,0.986226762
0.415193342,0.986275174
0.415193342,0.98629938
0.41591708,0.986347792
0.416072167,0.986396204
0.416563275,0.986420411
0.416795906,0.986468823
0.416847601,0.986493029
0.416847601,0.986541441
0.416899297,0.986565647
0.416899297,0.986614059
0.417493797,0.986638265
0.417778122,0.986662471
0.417933209,0.986710883
0.419122208,0.986735089
0.419768404,0.986783501
0.420130273,0.986807707
0.420259512,0.986856119
0.423387097,0.986880325
0.42369727,0.986952943
0.423774814,0.987001356
0.425196443,0.987025562
0.425403226,0.987073974
0.426049421,0.987122386
0.426282051,0.987195004
0.426437138,0.987267622
0.427781224,0.987291828
0.428168941,0.987364446
0.428324028,0.987412858
0.429461332,0.987437064
0.430262614,0.98746127
0.431399917,0.987533888
0.431684243,0.987558095
0.433028329,0.987679125
0.437008892,0.987703331
0.437474152,0.987751743
0.437784326,0.987775949
0.438223739,0.987800155
0.439025021,0.987824361
0.439929694,0.987872773
0.440084781,0.987896979
0.440524194,0.987921185
0.440886063,0.987969597
0.440911911,0.988018009
0.441144541,0.988042215
0.441583954,0.988066421
0.44186828,0.988114833
0.443315757,0.98813904
0.44445306,0.988187452
0.44445306,0.988211658
0.444556452,0.98826007
0.446856907,0.988284276
0.448252688,0.988308482
0.448381927,0.988356894
0.450346361,0.9883811
0.450759926,0.988429512
0.450785773,0.988477924
0.451793838,0.988526336
0.452129859,0.988574748
0.453112076,0.988598954
0.455334988,0.988647366
0.456239661,0.988671572
0.457040943,0.988695778
0.45802316,0.988719985
0.458410877,0.988768397
0.459160463,0.988792603
0.460349462,0.988816809
0.46037531,0.988865221
0.460788875,0.988913633
0.46143507,0.988962045
0.462520678,0.989083075
0.463192721,0.989131487
0.46332196,0.989155693
0.463477047,0.989179899
0.465286394,0.989204105
0.465415633,0.989228311
0.466165219,0.989252517
0.467483457,0.989276723
0.467561001,0.989349342
0.468284739,0.989397754
0.468724152,0.989446166
0.469551282,0.989470372
0.472265302,0.989494578
0.472265302,0.98954299
0.47311828,0.989615608
0.473531844,0.989639814
0.475263648,0.98966402
0.475341191,0.989688226
0.478106907,0.989712432
0.478856493,0.989736638
0.47901158,0.989760844
0.480019644,0.98978505
0.481518817,0.989809256
0.48384512,0.989857668
0.486610835,0.989906081
0.488265095,0.989930287
0.489040529,0.989978699
0.491340984,0.990002905
0.491340984,0.990051317
0.491677006,0.990075523
0.492426592,0.990099729
0.493822374,0.990148141
0.495037221,0.990172347
0.498526675,0.990196553
0.499069479,0.990220759
0.499095327,0.990317583
0.502610629,0.990341789
0.504187345,0.990365995
0.505040323,0.990438613
0.508064516,0.990487026
0.508271299,0.990511232
0.508322994,0.990535438
0.508426385,0.99058385
0.509486146,0.990632262
0.509951406,0.990729086
0.51002895,0.990753292
0.51072684,0.990777498
0.51108871,0.99082591
0.512898056,0.990850116
0.513078991,0.990874322
0.513078991,0.99094694
0.513492556,0.990995352
0.514164599,0.991067971
0.516413358,0.991116383
0.51744727,0.991164795
0.519230769,0.991261619
0.523211332,0.991285825
0.524503722,0.991310031
0.52499483,0.991358443
0.528665219,0.991406855
0.529078784,0.991455267
0.529156328,0.991503679
0.529388958,0.991552091
0.529854218,0.991600503
0.529905914,0.99162471
0.532283912,0.991673122
0.532516543,0.991697328
0.533938172,0.991721534
0.53525641,0.991769946
0.53561828,0.991794152
0.536290323,0.991818358
0.53631617,0.99186677
0.537065757,0.991890976
0.537608561,0.991915182
0.538125517,0.991939388
0.539185277,0.992036212
0.540038255,0.99210883
0.540193342,0.992157242
0.540270885,0.992181448
0.541123863,0.992205655
0.54174421,0.992229861
0.541795906,0.992278273
0.543967122,0.992302479
0.544561621,0.992350891
0.548309553,0.992423509
0.549162531,0.992447715
0.549446857,0.992471921
0.551514682,0.992496127
0.551850703,0.992520333
0.554616419,0.992568745
0.554849049,0.992641363
0.556735939,0.992665569
0.557123656,0.992713981
0.558416046,0.992810806
0.558441894,0.992835012
0.560974979,0.992859218
0.561647022,0.992956042
0.566558106,0.99302866
0.568910256,0.993052866
0.569349669,0.993077072
0.570021712,0.993101278
0.57299421,0.993125484
0.575217122,0.99314969
0.575217122,0.993198102
0.575553143,0.993222308
0.576070099,0.993246514
0.577982837,0.993319132
0.58160153,0.993343338
0.582273573,0.993367545
0.585194376,0.993415957
0.588890612,0.993488575
0.589045699,0.993536987
0.591992349,0.993561193
0.592974566,0.993609605
0.593129653,0.993658017
0.5931555,0.993706429
0.596127998,0.993730635
0.59646402,0.993754841
0.597394541,0.993851665
0.597730562,0.993900077
0.597937345,0.993924284
0.59881617,0.99394849
0.600056865,0.993972696
0.601504342,0.994021108
0.604631927,0.994045314
0.605097188,0.994142138
0.605588296,0.994166344
0.605846774,0.994214756
0.606027709,0.994238962
0.6067256,0.994263168
0.60825062,0.994287374
0.608354012,0.994335786
0.610008271,0.99443261
0.610602771,0.994505229
0.613187552,0.994577847
0.613885443,0.994602053
0.615746485,0.994626259
0.615875724,0.994650465
0.615927419,0.994674671
0.620295699,0.994723083
0.62122622,0.994747289
0.622079198,0.994771495
0.622932175,0.994795701
0.62523263,0.994844113
0.625491108,0.994892525
0.626680108,0.994916731
0.627222911,0.994940937
0.627869107,0.994965143
0.628644541,0.995061967
0.629755997,0.995086174
0.62983354,0.995207204
0.630143714,0.99523141
0.630970844,0.995255616
0.631746278,0.995304028
0.64032775,0.99535244
0.641930314,0.995400852
0.644721878,0.995425058
0.646065964,0.995497676
0.648159636,0.995521882
0.648237179,0.995546088
0.649090157,0.9955945
0.649167701,0.995618706
0.649400331,0.995691325
0.656534326,0.995739737
0.658679694,0.995763943
0.664314516,0.995812355
0.667261166,0.995836561
0.667959057,0.995860767
0.667959057,0.995933385
0.668837883,0.995957591
0.67075062,0.995981797
0.671603598,0.996030209
0.673568031,0.996054415
0.674627792,0.996102827
0.675067204,0.996151239
0.675144748,0.996175445
0.676385443,0.996296476
0.677626137,0.996369094
0.679073615,0.9963933
0.679616419,0.996417506
0.680391853,0.996465918
0.682046112,0.996490124
0.682614764,0.996538536
0.684191481,0.996586948
0.686052523,0.996611154
0.699028122,0.996659566
0.704016749,0.996707978
0.704843879,0.99675639
0.705154053,0.996780596
0.707273573,0.996829009
0.713632134,0.996877421
0.717767783,0.996901627
0.718465674,0.996950039
0.720559347,0.996974245
0.722472084,0.997022657
0.722859801,0.997046863
0.727538255,0.997071069
0.730433209,0.997143687
0.735189206,0.997167893
0.73573201,0.997192099
0.738394334,0.997240511
0.738756203,0.997288923
0.739996898,0.997337335
0.746045285,0.997385747
0.746846567,0.997409954
0.751369934,0.997482572
0.762820513,0.997530984
0.767369727,0.99755519
0.776106286,0.997603602
0.783705542,0.99767622
0.79174421,0.997748838
0.79316584,0.99779725
0.793372622,0.997821456
0.800454921,0.997845662
0.809062242,0.997894074
0.814361042,0.997966692
0.821055624,0.997990899
0.821133168,0.998039311
0.823200993,0.998136135
0.831498139,0.998208753
0.8378567,0.998281371
0.838761373,0.998329783
0.839614351,0.998378195
0.848454301,0.998450813
0.851685277,0.998475019
0.851685277,0.998547637
0.852150538,0.998571844
0.85424421,0.99859605
0.854347601,0.998692874
0.85755273,0.99871708
0.85755273,0.998741286
0.85931038,0.998765492
0.86073201,0.998813904
0.862773987,0.998886522
0.86556555,0.998910728
0.869546112,0.998934934
0.870528329,0.998983346
0.870683416,0.999007552
0.872725393,0.999055964
0.88714847,0.99908017
0.896918941,0.999104376
0.901390612,0.999128582
0.90495761,0.999152789
0.905216088,0.999176995
0.909300041,0.999201201
0.909455128,0.999273819
0.911497105,0.999298025
0.915942928,0.999322231
0.917209471,0.999346437
0.935716501,0.999370643
0.939102564,0.999394849
0.945616212,0.999419055
0.947477254,0.999491673
0.950191274,0.999515879
0.951845533,0.999588497
0.952853598,0.999612703
0.963218569,0.999685321
1,1

==> CSVs/roc_ngram.csv <==
fpr,tpr
0.000000,0.006725
0.000000,0.011750
0.000000,0.015775
0.000000,0.018550
0.000000,0.020775
0.000000,0.023225
0.000000,0.025850
0.000000,0.027925
0.000000,0.029675
0.000000,0.031475
0.000027,0.033725
0.000027,0.035700
0.000027,0.037750
0.000027,0.039350
0.000027,0.041325
0.000054,0.043150
0.000054,0.045000
0.000054,0.047150
0.000054,0.048850
0.000054,0.050775
0.000054,0.052725
0.000107,0.054700
0.000161,0.056250
0.000268,0.058375
0.000268,0.060150
0.000295,0.061725
0.000295,0.063100
0.000348,0.064875
0.000455,0.066600
0.000509,0.068675
0.000535,0.072275
0.000535,0.073925
0.000535,0.075550
0.000535,0.076950
0.000535,0.078425
0.000562,0.080550
0.000589,0.081650
0.000589,0.083100
0.000589,0.084600
0.000616,0.086150
0.000643,0.087725
0.000643,0.089500
0.000643,0.091450
0.000669,0.093100
0.000696,0.094725
0.000696,0.097000
0.000723,0.098500
0.000723,0.100150
0.000723,0.101400
0.000750,0.102700
0.000803,0.104300
0.000803,0.105675
0.000803,0.107125
0.000830,0.108775
0.000830,0.110025
0.000830,0.111250
0.000830,0.112400
0.000884,0.113725
0.000910,0.115325
0.000910,0.116825
0.000910,0.119775
0.000964,0.120825
0.000991,0.122375
0.001044,0.123850
0.001098,0.125550
0.001151,0.126950
0.001178,0.129025
0.001205,0.130475
0.001205,0.131775
0.001232,0.133925
0.001285,0.135600
0.001285,0.137200
0.001312,0.138675
0.001312,0.139825
0.001365,0.141625
0.001365,0.142700
0.001365,0.143950
0.001365,0.145775
0.001392,0.147575
0.001392,0.148825
0.001392,0.150400
0.001392,0.152125
0.001392,0.153700
0.001419,0.155275
0.001473,0.156675
0.001499,0.158275
0.001526,0.159625
0.001580,0.161175
0.001580,0.162950
0.001606,0.164225
0.001633,0.165475
0.001660,0.166900
0.001687,0.168100
0.001740,0.169425
0.001740,0.173575
0.001767,0.175050
0.001928,0.176150
0.001955,0.178275
0.001981,0.179725
0.002008,0.180575
0.002008,0.182000
0.002088,0.183075
0.002088,0.184600
0.002115,0.185975
0.002169,0.189625
0.002196,0.191200
0.002249,0.192075
0.002276,0.193550
0.002303,0.194600
0.002303,0.196250
0.002356,0.197525
0.002383,0.198850
0.002383,0.200450
0.002410,0.202525
0.002410,0.203800
0.002410,0.205800
0.002410,0.207575
0.002410,0.209125
0.002436,0.210800
0.002436,0.212600
0.002517,0.213825
0.002544,0.215350
0.002570,0.216650
0.002892,0.217750
0.002945,0.219550
0.002945,0.220725
0.002945,0.222250
0.002972,0.223300
0.003026,0.224600
0.003026,0.226275
0.003026,0.227625
0.003026,0.228825
0.003026,0.230175
0.003079,0.232175
0.003133,0.233050
0.003159,0.234650
0.003159,0.236350
0.003159,0.237225
0.003186,0.238225
0.003186,0.239225
0.003186,0.240500
0.003186,0.241875
0.003213,0.243025
0.003240,0.243975
0.003240,0.245475
0.003240,0.246800
0.003293,0.247775
0.003293,0.249150
0.003320,0.250200
0.003400,0.251550
0.003400,0.252750
0.003427,0.254900
0.003481,0.256075
0.003534,0.258125
0.003534,0.259250
0.003534,0.261025
0.003534,0.262225
0.003534,0.263050
0.003561,0.264700
0.003561,0.266025
0.003561,0.267875
0.003615,0.268925
0.003641,0.270025
0.003695,0.271150
0.003695,0.282000
0.003748,0.283825
0.003775,0.284925
0.003829,0.286175
0.003856,0.287125
0.003856,0.288250
0.003963,0.289200
0.003989,0.290100
0.003989,0.291275
0.004016,0.292525
0.004043,0.293400
0.004070,0.295150
0.004096,0.295850
0.004123,0.297025
0.004123,0.298025
0.004123,0.298900
0.004123,0.300175
0.004123,0.301175
0.004150,0.302125
0.004150,0.310700
0.004150,0.312050
0.004150,0.314100
0.004177,0.315275
0.004177,0.316100
0.004177,0.317150
0.004177,0.318700
0.004177,0.319550
0.004284,0.320650
0.004284,0.321575
0.004284,0.322525
0.004284,0.323825
0.004311,0.325475
0.004364,0.326325
0.004364,0.327725
0.004364,0.329225
0.004364,0.330175
0.004364,0.331550
0.004525,0.332525
0.004525,0.333250
0.004525,0.337525
0.004552,0.338625
0.004552,0.339875
0.004552,0.341050
0.004605,0.342525
0.004632,0.344000
0.004659,0.345400
0.004659,0.346625
0.004659,0.347700
0.004659,0.348850
0.004659,0.349875
0.004686,0.350750
0.004712,0.352000
0.004712,0.353275
0.004766,0.354600
0.004766,0.356250
0.004793,0.357350
0.004819,0.358100
0.004927,0.360900
0.004953,0.380575
0.004980,0.383975
0.005007,0.384950
0.005034,0.386275
0.005034,0.387275
0.005034,0.389175
0.005060,0.391000
0.005060,0.391775
0.005060,0.393325
0.005087,0.394550
0.005087,0.395875
0.005114,0.396850
0.005114,0.397975
0.005114,0.399000
0.005114,0.400525
0.005114,0.401775
0.005114,0.402150
0.005114,0.402850
0.005141,0.403425
0.005141,0.404975
0.005167,0.406000
0.005194,0.406650
0.005194,0.407175
0.005194,0.407950
0.005194,0.408900
0.005194,0.409700
0.005221,0.410725
0.005328,0.411500
0.005328,0.412050
0.005328,0.412625
0.005328,0.413375
0.005355,0.414350
0.005355,0.414975
0.005355,0.415675
0.005355,0.416800
0.005355,0.417625
0.005355,0.418225
0.005382,0.419500
0.005382,0.420475
0.005408,0.421625
0.005408,0.423000
0.005435,0.424075
0.005435,0.424950
0.005462,0.425900
0.005462,0.427175
0.005462,0.427875
0.005489,0.429000
0.005489,0.431400
0.005516,0.433400
0.005703,0.434125
0.005703,0.434675
0.005703,0.435500
0.005703,0.436400
0.005703,0.437075
0.005757,0.437725
0.005783,0.438425
0.005783,0.439150
0.005783,0.440075
0.005810,0.440700
0.005837,0.441525
0.005864,0.442225
0.005864,0.450950
0.005864,0.452500
0.005917,0.453750
0.005917,0.454725
0.005971,0.455875
0.005971,0.456900
0.005997,0.458075
0.005997,0.459750
0.005997,0.461000
0.006131,0.461975
0.006131,0.462775
0.006185,0.463725
0.006185,0.464750
0.006212,0.465275
0.006238,0.466375
0.006238,0.467525
0.006238,0.469900
0.006265,0.471225
0.006265,0.472975
0.006265,0.473750
0.006265,0.474700
0.006265,0.475625
0.006265,0.476225
0.006265,0.477300
0.006265,0.478025
0.006265,0.479050
0.006265,0.480450
0.006265,0.482475
0.006265,0.483275
0.006292,0.484075
0.006319,0.485025
0.006346,0.485625
0.006346,0.486275
0.006372,0.487075
0.006372,0.489200
0.006372,0.490025
0.006372,0.490975
0.006372,0.491525
0.006372,0.492350
0.006399,0.493450
0.006453,0.494200
0.006453,0.494675
0.006479,0.495725
0.006479,0.496200
0.006533,0.497775
0.006533,0.498800
0.006533,0.499325
0.006533,0.500200
0.006587,0.502500
0.006587,0.503250
0.006587,0.504275
0.006587,0.505125
0.006613,0.506125
0.006613,0.507300
0.006640,0.507900
0.006694,0.508800
0.006694,0.509375
0.006747,0.510550
0.006774,0.511025
0.006827,0.511775
0.006854,0.512650
0.006854,0.513275
0.006881,0.513900
0.006935,0.514800
0.006961,0.515575
0.006961,0.516525
0.006988,0.517250
0.006988,0.519000
0.006988,0.519675
0.006988,0.520700
0.007015,0.521725
0.007015,0.522425
0.007015,0.523225
0.007015,0.525050
0.007042,0.525425
0.007042,0.526175
0.007095,0.526750
0.007095,0.527950
0.007095,0.528625
0.007122,0.529850
0.007122,0.530800
0.007149,0.532400
0.007176,0.533175
0.007176,0.533900
0.007256,0.534825
0.007256,0.535650
0.007256,0.536625
0.007256,0.537275
0.007256,0.537775
0.007256,0.538175
0.007256,0.538850
0.007256,0.539725
0.007283,0.540275
0.007309,0.540675
0.007309,0.541200
0.007336,0.541900
0.007336,0.542475
0.007336,0.543025
0.007336,0.543600
0.007363,0.544125
0.007390,0.545000
0.007417,0.545550
0.007443,0.546400
0.007443,0.546875
0.007443,0.547375
0.007443,0.548125
0.007470,0.548575
0.007497,0.549175
0.007524,0.549450
0.007524,0.549925
0.007524,0.550525
0.007524,0.551275
0.007524,0.551675
0.007604,0.552225
0.007631,0.553300
0.007631,0.553900
0.007658,0.554600
0.007684,0.555250
0.007684,0.555925
0.007684,0.556275
0.007711,0.556925
0.007711,0.557300
0.007738,0.557850
0.007765,0.558275
0.007765,0.558900
0.007791,0.559625
0.007791,0.560075
0.007791,0.560550
0.007791,0.561075
0.007898,0.561500
0.007898,0.562200
0.007925,0.565300
0.007925,0.565875
0.007925,0.566425
0.007952,0.567025
0.007952,0.570250
0.007952,0.570875
0.007952,0.571775
0.007952,0.572300
0.007952,0.572875
0.007979,0.573325
0.008006,0.573750
0.008006,0.574300
0.008006,0.574950
0.008006,0.575825
0.008032,0.576375
0.008139,0.577250
0.008273,0.577875
0.008273,0.578750
0.008273,0.579375
0.008273,0.580425
0.008300,0.581100
0.008300,0.582050
0.008300,0.584300
0.008380,0.585075
0.008380,0.585900
0.008380,0.586650
0.008380,0.588275
0.008407,0.589200
0.008407,0.590025
0.008407,0.591025
0.008434,0.591700
0.008434,0.592400
0.008461,0.592975
0.008461,0.593575
0.008461,0.594125
0.008461,0.594825
0.008461,0.595325
0.008461,0.595800
0.008461,0.596175
0.008461,0.596700
0.008461,0.597250
0.008514,0.597725
0.008541,0.598275
0.008541,0.598675
0.008568,0.599175
0.008595,0.599525
0.008621,0.600200
0.008621,0.600825
0.008621,0.601475
0.008648,0.601950
0.008648,0.602550
0.008648,0.602900
0.008675,0.603425
0.008728,0.603900
0.008728,0.604325
0.008755,0.604775
0.008782,0.605200
0.008782,0.605575
0.008809,0.605825
0.008809,0.606400
0.008809,0.606825
0.008836,0.607250
0.008836,0.607800
0.008836,0.608400
0.008889,0.608750
0.008889,0.609175
0.008889,0.609550
0.008943,0.609925
0.008943,0.610300
0.008943,0.610725
0.008943,0.611025
0.008943,0.611375
0.008943,0.611625
0.008969,0.612150
0.008969,0.612550
0.008969,0.612900
0.008969,0.613450
0.008969,0.613750
0.008969,0.614200
0.008969,0.614700
0.009023,0.614950
0.009050,0.615250
0.009077,0.615750
0.009130,0.616525
0.009157,0.617175
0.009184,0.617725
0.009184,0.618050
0.009210,0.618800
0.009210,0.619250
0.009237,0.619575
0.009264,0.620075
0.009264,0.620300
0.009264,0.620625
0.009318,0.620925
0.009318,0.621250
0.009344,0.621525
0.009344,0.621975
0.009344,0.622675
0.009344,0.623075
0.009371,0.623375
0.009371,0.624000
0.009371,0.624300
0.009371,0.624900
0.009371,0.625300
0.009371,0.625750
0.009398,0.626075
0.009398,0.626300
0.009398,0.626550
0.009398,0.626950
0.009398,0.627450
0.009398,0.627675
0.009451,0.628325
0.009451,0.628675
0.009451,0.628875
0.009451,0.629200
0.009478,0.629475
0.009478,0.630025
0.009478,0.630600
0.009478,0.631275
0.009505,0.631675
0.009505,0.631900
0.009505,0.632025
0.009505,0.632125
0.009558,0.632475
0.009585,0.632875
0.009585,0.633425
0.009585,0.633850
0.009585,0.634125
0.009585,0.634825
0.009585,0.635225
0.009585,0.635350
0.009585,0.635725
0.009612,0.636125
0.009612,0.636375
0.009639,0.636550
0.009639,0.637450
0.009639,0.637750
0.009666,0.638000
0.009666,0.638300
0.009666,0.638775
0.009666,0.639000
0.009666,0.639275
0.009746,0.639425
0.009773,0.639575
0.009773,0.639875
0.009773,0.640125
0.009773,0.640475
0.009773,0.640700
0.009773,0.640875
0.009773,0.641250
0.009773,0.641550
0.009773,0.641875
0.009853,0.642175
0.009853,0.642600
0.009880,0.642725
0.009880,0.643050
0.009880,0.643450
0.009907,0.643575
0.009907,0.643875
0.009907,0.644200
0.009907,0.644675
0.009907,0.645000
0.009907,0.645300
0.009907,0.645675
0.009907,0.646175
0.009907,0.646450
0.009907,0.646650
0.009907,0.647075
0.009907,0.647450
0.009907,0.648175
0.009960,0.648475
0.009960,0.648750
0.009960,0.648975
0.009960,0.649225
0.009960,0.649500
0.010014,0.650275
0.010014,0.650550
0.010014,0.650875
0.010014,0.651175
0.010014,0.651450
0.010040,0.651775
0.010067,0.652075
0.010067,0.652375
0.010067,0.652600
0.010067,0.652850
0.010094,0.653075
0.010094,0.653375
0.010094,0.653625
0.010121,0.653775
0.010121,0.654000
0.010121,0.654250
0.010174,0.654550
0.010174,0.655200
0.010174,0.655475
0.010174,0.655875
0.010174,0.656150
0.010281,0.656275
0.010335,0.656700
0.010335,0.657025
0.010335,0.657525
0.010335,0.657825
0.010335,0.658175
0.010335,0.658400
0.010335,0.658675
0.010442,0.658825
0.010442,0.659025
0.010442,0.659250
0.010442,0.659650
0.010442,0.659925
0.010442,0.660650
0.010469,0.661000
0.010469,0.661275
0.010469,0.661575
0.010469,0.661800
0.010469,0.661950
0.010522,0.662225
0.010603,0.662700
0.010603,0.662975
0.010603,0.663150
0.010603,0.663775
0.010629,0.664100
0.010629,0.664225
0.010656,0.664500
0.010656,0.664900
0.010656,0.665175
0.010656,0.665425
0.010656,0.665750
0.010683,0.666000
0.010710,0.666400
0.010763,0.666850
0.010763,0.667300
0.010790,0.667475
0.010817,0.667725
0.010817,0.667875
0.010844,0.668125
0.010844,0.668300
0.010844,0.668575
0.010844,0.668825
0.010844,0.669200
0.010844,0.669250
0.010844,0.669650
0.010844,0.669775
0.010844,0.670200
0.010844,0.670325
0.010870,0.670550
0.010870,0.670875
0.010897,0.671175
0.010924,0.671625
0.010924,0.671800
0.010924,0.672100
0.010951,0.672350
0.010951,0.672575
0.010951,0.672825
0.010978,0.673100
0.010978,0.673525
0.010978,0.673700
0.011031,0.674200
0.011031,0.674700
0.011058,0.675000
0.011085,0.675400
0.011085,0.675625
0.011085,0.675825
0.011085,0.675925
0.011085,0.676175
0.011085,0.676475
0.011085,0.676875
0.011085,0.677300
0.011111,0.677425
0.011138,0.677575
0.011138,0.677850
0.011165,0.678125
0.011192,0.678725
0.011192,0.678900
0.011192,0.679025
0.011192,0.679375
0.011192,0.679600
0.011245,0.680100
0.011245,0.680400
0.011299,0.680450
0.011299,0.680750
0.011299,0.680950
0.011299,0.681300
0.011299,0.681525
0.011299,0.682175
0.011326,0.682325
0.011326,0.682575
0.011379,0.682700
0.011459,0.682925
0.011459,0.683150
0.011486,0.683475
0.011540,0.683675
0.011540,0.683975
0.011540,0.684200
0.011540,0.684475
0.011540,0.684775
0.011540,0.685400
0.011540,0.685625
0.011540,0.685825
0.011540,0.686350
0.011567,0.686625
0.011567,0.686975
0.011567,0.687125
0.011567,0.687375
0.011567,0.687525
0.011567,0.687575
0.011567,0.687600
0.011700,0.687975
0.011700,0.688325
0.011700,0.688550
0.011727,0.688825
0.011727,0.689075
0.011727,0.689125
0.011727,0.689325
0.011781,0.689575
0.011781,0.690175
0.011781,0.690500
0.011781,0.690675
0.011781,0.690950
0.011781,0.692975
0.011781,0.693075
0.011781,0.693250
0.011808,0.693350
0.011808,0.693450
0.011808,0.693975
0.011808,0.694150
0.011808,0.694475
0.011808,0.694700
0.011808,0.694825
0.011808,0.695275
0.011808,0.695350
0.011808,0.695725
0.011808,0.695950
0.011808,0.696100
0.011808,0.697750
0.011808,0.697950
0.011861,0.698075
0.011861,0.698125
0.011861,0.698425
0.011861,0.698500
0.011861,0.698625
0.011861,0.698700
0.011861,0.699300
0.011888,0.699450
0.011888,0.699775
0.011888,0.700050
0.011888,0.700375
0.011888,0.700475
0.011888,0.700950
0.011888,0.701300
0.011888,0.701575
0.011888,0.701975
0.011915,0.702075
0.011915,0.702200
0.011915,0.702225
0.011915,0.702450
0.011968,0.702575
0.011968,0.702650
0.011968,0.702850
0.011968,0.703225
0.011968,0.703575
0.011968,0.703725
0.011995,0.703925
0.011995,0.704000
0.011995,0.704125
0.011995,0.704225
0.011995,0.704400
0.012049,0.704650
0.012049,0.704775
0.012049,0.704825
0.012049,0.704950
0.012049,0.705125
0.012075,0.705225
0.012075,0.705425
0.012075,0.705650
0.012102,0.705675
0.012102,0.705850
0.012129,0.706000
0.012129,0.706125
0.012129,0.706300
0.012156,0.706475
0.012156,0.706700
0.012156,0.706850
0.012156,0.706925
0.012156,0.707050
0.012156,0.707300
0.012156,0.707400
0.012156,0.707625
0.012156,0.707775
0.012209,0.708775
0.012236,0.708900
0.012236,0.709425
0.012263,0.709600
0.012263,0.709750
0.012370,0.709800
0.012370,0.709950
0.012370,0.709975
0.012370,0.710175
0.012370,0.710225
0.012370,0.710450
0.012370,0.710475
0.012370,0.710950
0.012397,0.711050
0.012397,0.711250
0.012423,0.711325
0.012423,0.711400
0.012423,0.711600
0.012450,0.711675
0.012450,0.711725
0.012450,0.711825
0.012477,0.712050
0.012477,0.712150
0.012477,0.712300
0.012477,0.712425
0.012477,0.712525
0.012477,0.712650
0.012530,0.712750
0.012530,0.712875
0.012530,0.712950
0.012530,0.713200
0.012557,0.713225
0.012557,0.713400
0.012638,0.713525
0.012638,0.713575
0.012638,0.713675
0.012664,0.713725
0.012664,0.713800
0.012664,0.713950
0.012664,0.714000
0.012664,0.714250
0.012691,0.714325
0.012691,0.714350
0.012691,0.714650
0.012691,0.714925
0.012691,0.715050
0.012691,0.715200
0.012691,0.715300
0.012691,0.715425
0.012691,0.715675
0.012691,0.715875
0.012691,0.716125
0.012691,0.716225
0.012691,0.716425
0.012718,0.716675
0.012718,0.716800
0.012718,0.716975
0.012771,0.717025
0.012771,0.717100
0.012771,0.717300
0.012771,0.717450
0.012798,0.717525
0.012825,0.717650
0.012825,0.717850
0.012825,0.718075
0.012825,0.718400
0.012825,0.718850
0.012825,0.719025
0.012825,0.719175
0.012879,0.719525
0.012905,0.719675
0.012905,0.719775
0.012932,0.719825
0.012932,0.720025
0.012959,0.720200
0.012959,0.720275
0.012959,0.720325
0.012959,0.720500
0.012959,0.720650
0.012959,0.720725
0.012986,0.720825
0.012986,0.721000
0.013012,0.721050
0.013012,0.721275
0.013012,0.721400
0.013039,0.721575
0.013039,0.721650
0.013039,0.721775
0.013039,0.721850
0.013039,0.722100
0.013039,0.722150
0.013039,0.722275
0.013039,0.722325
0.013039,0.722350
0.013066,0.722400
0.013066,0.722800
0.013066,0.722875
0.013066,0.722975
0.013093,0.723000
0.013093,0.723075
0.013119,0.723225
0.013119,0.723275
0.013119,0.723375
0.013119,0.723500
0.013119,0.723600
0.013119,0.723675
0.013146,0.723775
0.013146,0.724075
0.013146,0.724575
0.013146,0.724800
0.013146,0.724950
0.013173,0.725025
0.013173,0.725150
0.013173,0.725225
0.013200,0.725325
0.013200,0.725475
0.013200,0.725500
0.013227,0.725575
0.013227,0.725625
0.013227,0.725950
0.013253,0.726200
0.013253,0.726300
0.013253,0.726375
0.013253,0.726600
0.013253,0.726625
0.013253,0.726675
0.013253,0.726825
0.013253,0.726900
0.013253,0.727150
0.013253,0.727450
0.013280,0.727475
0.013280,0.727625
0.013307,0.727800
0.013307,0.727950
0.013307,0.728175
0.013307,0.728250
0.013307,0.728450
0.013307,0.728575
0.013334,0.728650
0.013334,0.728725
0.013334,0.728950
0.013334,0.729025
0.013360,0.729050
0.013360,0.729300
0.013360,0.729450
0.013360,0.729550
0.013360,0.729650
0.013387,0.729725
0.013414,0.729825
0.013414,0.729975
0.013414,0.730100
0.013441,0.730175
0.013441,0.730325
0.013468,0.730575
0.013468,0.730725
0.013468,0.731025
0.013494,0.731075
0.013494,0.731125
0.013494,0.731250
0.013494,0.731425
0.013494,0.731500
0.013494,0.731550
0.013494,0.731625
0.013494,0.731725
0.013494,0.731800
0.013494,0.731975
0.013494,0.732125
0.013494,0.732225
0.013494,0.732300
0.013494,0.732500
0.013494,0.732525
0.013494,0.732725
0.013494,0.732825
0.013494,0.732975
0.013494,0.733050
0.013494,0.733150
0.013494,0.733275
0.013494,0.733375
0.013494,0.733450
0.013494,0.733575
0.013494,0.733775
0.013548,0.733900
0.013548,0.734050
0.013548,0.734100
0.013548,0.734275
0.013548,0.734350
0.013575,0.734525
0.013575,0.734650
0.013575,0.734700
0.013575,0.734750
0.013601,0.734800
0.013628,0.734875
0.013628,0.734975
0.013628,0.735025
0.013655,0.735225
0.013655,0.735300
0.013655,0.735400
0.013682,0.735425
0.013709,0.735575
0.013709,0.735625
0.013709,0.735725
0.013735,0.735825
0.013735,0.735900
0.013762,0.736025
0.013816,0.736275
0.013816,0.736425
0.013816,0.736500
0.013842,0.736600
0.013842,0.736700
0.013842,0.736725
0.013869,0.736750
0.013869,0.736825
0.013869,0.736925
0.013869,0.736975
0.013869,0.737100
0.013896,0.737150
0.013896,0.737250
0.013896,0.737300
0.013896,0.737425
0.013923,0.737500
0.013950,0.737650
0.013950,0.737875
0.013950,0.738175
0.013950,0.738475
0.013950,0.738725
0.013950,0.738750
0.013976,0.738800
0.013976,0.738950
0.013976,0.739075
0.013976,0.739125
0.013976,0.739225
0.013976,0.739300
0.013976,0.739400
0.013976,0.739475
0.013976,0.739650
0.013976,0.739750
0.013976,0.739800
0.014003,0.739850
0.014003,0.739900
0.014003,0.740000
0.014003,0.740125
0.014003,0.740200
0.014030,0.740275
0.014030,0.740475
0.014030,0.740550
0.014057,0.740800
0.014057,0.741000
0.014057,0.741075
0.014057,0.741325
0.014057,0.741550
0.014083,0.741700
0.014083,0.741725
0.014083,0.741775
0.014083,0.741900
0.014083,0.741925
0.014110,0.741950
0.014110,0.742125
0.014110,0.742225
0.014110,0.742375
0.014110,0.742425
0.014110,0.742500
0.014110,0.742550
0.014137,0.742725
0.014137,0.742950
0.014164,0.743075
0.014164,0.743150
0.014164,0.743325
0.014164,0.743575
0.014164,0.743875
0.014164,0.743950
0.014164,0.744050
0.014164,0.744075
0.014164,0.744150
0.014164,0.744300
0.014164,0.744525
0.014164,0.744675
0.014164,0.744700
0.014164,0.744800
0.014164,0.744875
0.014164,0.744925
0.014190,0.745025
0.014190,0.745125
0.014217,0.745125
0.014217,0.745300
0.014244,0.745350
0.014244,0.745425
0.014244,0.745525
0.014244,0.745775
0.014271,0.745850
0.014271,0.745950
0.014271,0.745975
0.014298,0.746100
0.014298,0.746150
0.014298,0.746275
0.014298,0.746450
0.014298,0.746525
0.014298,0.746550
0.014324,0.746625
0.014324,0.746775
0.014324,0.746800
0.014324,0.746850
0.014324,0.747050
0.014324,0.747200
0.014351,0.747325
0.014351,0.747450
0.014351,0.747550
0.014351,0.747600
0.014351,0.747800
0.014351,0.747850
0.014378,0.748100
0.014378,0.748175
0.014378,0.748200
0.014405,0.748350
0.014431,0.748400
0.014485,0.748600
0.014512,0.748650
0.014512,0.748700
0.014512,0.748725
0.014539,0.748825
0.014539,0.749025
0.014539,0.749150
0.014539,0.749300
0.014565,0.749325
0.014592,0.749400
0.014592,0.749500
0.014592,0.749625
0.014592,0.749700
0.014619,0.749750
0.014619,0.749800
0.014619,0.749825
0.014619,0.749875
0.014619,0.749900
0.014699,0.749975
0.014699,0.750125
0.014699,0.750250
0.014699,0.750325
0.014699,0.750450
0.014699,0.750800
0.014726,0.750950
0.014726,0.751075
0.014726,0.751100
0.014726,0.751275
0.014726,0.751375
0.014726,0.751425
0.014726,0.751525
0.014753,0.751625
0.014753,0.751725
0.014753,0.751800
0.014780,0.751825
0.014780,0.751950
0.014806,0.752050
0.014806,0.752100
0.014806,0.752225
0.014833,0.752250
0.014833,0.752350
0.014833,0.752400
0.014833,0.752425
0.014833,0.752500
0.014833,0.752600
0.014833,0.752750
0.014833,0.752850
0.014860,0.752875
0.014887,0.752950
0.014887,0.753050
0.014887,0.753200
0.014887,0.753250
0.014887,0.753425
0.014887,0.753500
0.014887,0.753650
0.014887,0.753675
0.014887,0.753825
0.014913,0.753850
0.014967,0.754050
0.014967,0.754150
0.014967,0.754225
0.014967,0.754450
0.014967,0.754475
0.014967,0.754575
0.014967,0.754625
0.014967,0.754925
0.014967,0.755000
0.014967,0.755100
0.014967,0.755225
0.014967,0.755275
0.014967,0.755325
0.014967,0.755400
0.014967,0.755450
0.014967,0.755925
0.014967,0.755950
0.014967,0.756050
0.014994,0.756075
0.014994,0.756125
0.014994,0.756325
0.014994,0.756500
0.015020,0.756550
0.015020,0.756725
0.015047,0.756825
0.015047,0.756875
0.015047,0.756900
0.015047,0.756975
0.015047,0.757125
0.015047,0.757375
0.015047,0.757450
0.015047,0.757550
0.015074,0.757575
0.015074,0.757625
0.015074,0.757650
0.015074,0.757700
0.015101,0.757825
0.015101,0.757900
0.015101,0.758000
0.015154,0.758150
0.015154,0.758200
0.015181,0.758225
0.015208,0.758225
0.015208,0.758275
0.015208,0.758300
0.015208,0.758375
0.015208,0.758475
0.015235,0.758500
0.015235,0.758525
0.015235,0.758650
0.015235,0.758850
0.015235,0.758900
0.015235,0.758925
0.015235,0.759000
0.015235,0.759100
0.015235,0.759175
0.015235,0.759275
0.015235,0.759350
0.015235,0.759400
0.015261,0.759425
0.015261,0.759525
0.015261,0.759625
0.015261,0.759700
0.015261,0.759725
0.015261,0.759800
0.015342,0.759900
0.015342,0.760000
0.015342,0.760150
0.015342,0.760275
0.015342,0.760300
0.015342,0.760350
0.015369,0.760375
0.015369,0.760475
0.015369,0.760625
0.015369,0.760675
0.015369,0.760750
0.015395,0.760775
0.015395,0.760975
0.015395,0.761000
0.015422,0.761150
0.015422,0.761250
0.015422,0.761325
0.015422,0.761625
0.015422,0.761750
0.015422,0.761800
0.015449,0.761825
0.015449,0.761875
0.015476,0.761925
0.015556,0.762150
0.015556,0.762200
0.015556,0.762225
0.015556,0.762275
0.015556,0.762300
0.015556,0.762400
0.015556,0.762550
0.015556,0.762700
0.015636,0.762700
0.015636,0.762775
0.015636,0.762825
0.015663,0.762975
0.015663,0.763025
0.015663,0.763100
0.015663,0.763125
0.015717,0.763125
0.015743,0.763200
0.015770,0.763200
0.015770,0.763250
0.015770,0.763375
0.015797,0.763400
0.015797,0.763475
0.015797,0.763500
0.015824,0.763500
0.015824,0.763600
0.015824,0.763700
0.015824,0.763900
0.015877,0.764000
0.015877,0.764100
0.015877,0.765925
0.015877,0.765975
0.015877,0.766050
0.015904,0.766100
0.015904,0.766175
0.015904,0.766275
0.015904,0.766300
0.015958,0.766325
0.015958,0.766550
0.015958,0.766675
0.015958,0.766700
0.015984,0.766800
0.016011,0.766825
0.016011,0.766850
0.016011,0.766900
0.016011,0.766975
0.016011,0.767025
0.016038,0.767050
0.016038,0.767125
0.016065,0.767150
0.016065,0.767175
0.016065,0.767225
0.016065,0.767375
0.016065,0.767475
0.016065,0.767550
0.016065,0.767675
0.016065,0.767725
0.016065,0.767775
0.016065,0.767900
0.016065,0.767925
0.016065,0.768025
0.016065,0.768150
0.016065,0.768175
0.016065,0.768250
0.016065,0.768275
0.016065,0.768325
0.016065,0.768350
0.016065,0.768425
0.016065,0.768525
0.016118,0.768625
0.016118,0.768650
0.016118,0.768725
0.016145,0.768800
0.016225,0.768800
0.016225,0.768875
0.016279,0.768875
0.016279,0.768975
0.016279,0.769075
0.016279,0.769175
0.016279,0.769200
0.016279,0.769250
0.016306,0.769250
0.016306,0.769350
0.016306,0.769425
0.016306,0.769475
0.016306,0.769550
0.016306,0.769675
0.016306,0.769725
0.016306,0.769800
0.016306,0.769925
0.016306,0.769950
0.016306,0.770000
0.016332,0.770050
0.016332,0.770075
0.016332,0.770200
0.016332,0.770275
0.016332,0.770375
0.016332,0.770525
0.016332,0.770550
0.016332,0.770675
0.016359,0.773375
0.016386,0.773525
0.016386,0.773675
0.016386,0.773700
0.016386,0.773875
0.016386,0.773925
0.016386,0.774050
0.016413,0.774100
0.016413,0.774275
0.016440,0.774400
0.016493,0.774550
0.016493,0.774600
0.016493,0.774900
0.016520,0.774975
0.016520,0.775125
0.016520,0.775425
0.016520,0.775475
0.016520,0.775625
0.016520,0.775725
0.016547,0.775775
0.016547,0.775875
0.016547,0.775900
0.016547,0.776050
0.016547,0.776125
0.016547,0.776175
0.016547,0.776275
0.016547,0.776425
0.016547,0.776475
0.016547,0.776600
0.016547,0.776625
0.016547,0.776675
0.016547,0.776775
0.016547,0.776900
0.016547,0.777100
0.016573,0.777250
0.016600,0.777275
0.016600,0.777325
0.016600,0.777450
0.016600,0.777500
0.016600,0.777600
0.016600,0.777725
0.016600,0.777800
0.016600,0.777950
0.016600,0.777975
0.016627,0.778000
0.016654,0.778150
0.016707,0.778200
0.016707,0.778400
0.016707,0.778425
0.016707,0.778550
0.016707,0.778600
0.016707,0.778650
0.016707,0.778675
0.016707,0.778750
0.016707,0.778775
0.016707,0.778875
0.016734,0.778900
0.016734,0.779025
0.016734,0.779100
0.016734,0.779300
0.016734,0.779350
0.016761,0.779450
0.016788,0.779575
0.016788,0.779650
0.016788,0.779675
0.016788,0.779800
0.016788,0.779875
0.016814,0.779925
0.016841,0.780025
0.016841,0.780075
0.016868,0.780375
0.016868,0.780475
0.016868,0.780550
0.016895,0.780575
0.017002,0.780625
0.017029,0.780675
0.017029,0.780700
0.017029,0.780775
0.017029,0.780800
0.017055,0.780925
0.017055,0.780950
0.017055,0.781050
0.017109,0.781125
0.017109,0.781150
0.017109,0.781250
0.017109,0.781325
0.017136,0.781350
0.017136,0.781400
0.017162,0.781450
0.017216,0.781525
0.017243,0.781675
0.017243,0.781725
0.017243,0.781775
0.017243,0.781850
0.017243,0.781875
0.017243,0.782025
0.017243,0.782075
0.017243,0.782100
0.017243,0.782175
0.017243,0.782200
0.017243,0.782300
0.017243,0.782400
0.017296,0.782450
0.017323,0.782500
0.017323,0.782575
0.017323,0.782625
0.017323,0.782800
0.017323,0.782875
0.017323,0.782925
0.017350,0.783125
0.017350,0.783225
0.017377,0.783300
0.017377,0.783425
0.017403,0.783525
0.017403,0.783600
0.017403,0.783650
0.017403,0.783775
0.017403,0.783800
0.017403,0.783875
0.017403,0.784075
0.017403,0.784150
0.017430,0.784200
0.017430,0.784275
0.017430,0.784300
0.017430,0.784350
0.017484,0.784400
0.017484,0.784425
0.017484,0.784625
0.017484,0.784675
0.017484,0.784775
0.017511,0.784875
0.017564,0.784925
0.017591,0.784950
0.017591,0.785025
0.017591,0.785075
0.017591,0.785200
0.017618,0.785275
0.017618,0.785400
0.017618,0.785425
0.017618,0.785475
0.017644,0.785550
0.017644,0.785625
0.017644,0.785675
0.017644,0.785725
0.017644,0.785875
0.017671,0.785975
0.017671,0.786075
0.017698,0.788700
0.017698,0.788850
0.017725,0.788925
0.017725,0.789025
0.017725,0.789050
0.017725,0.789100
0.017751,0.789175
0.017778,0.789175
0.017778,0.789225
0.017778,0.789300
0.017778,0.789325
0.017778,0.789450
0.017778,0.789525
0.017778,0.789625
0.017778,0.789650
0.017805,0.789725
0.017805,0.789900
0.017832,0.789975
0.017832,0.790000
0.017832,0.790075
0.017832,0.790100
0.017832,0.790150
0.017832,0.790275
0.017832,0.790350
0.017832,0.790450
0.017939,0.790500
0.017939,0.790550
0.017939,0.790575
0.017939,0.790650
0.017939,0.790675
0.017939,0.790725
0.017966,0.790800
0.017966,0.790900
0.017966,0.791075
0.017992,0.791125
0.017992,0.791250
0.017992,0.791275
0.017992,0.791425
0.018019,0.791500
0.018019,0.791550
0.018019,0.791675
0.018019,0.791825
0.018019,0.791850
0.018019,0.791925
0.018019,0.792075
0.018019,0.792150
0.018046,0.792200
0.018046,0.792225
0.018046,0.792275
0.018046,0.792300
0.018073,0.792400
0.018073,0.792500
0.018073,0.792550
0.018073,0.793200
0.018100,0.793325
0.018126,0.793375
0.018126,0.793475
0.018126,0.793500
0.018126,0.793550
0.018126,0.793750
0.018153,0.793750
0.018153,0.793775
0.018153,0.793825
0.018153,0.793850
0.018153,0.793975
0.018153,0.794075
0.018153,0.794125
0.018180,0.794225
0.018180,0.794300
0.018180,0.794350
0.018180,0.794500
0.018180,0.794550
0.018180,0.794575
0.018207,0.794600
0.018233,0.794600
0.018233,0.794650
0.018233,0.794675
0.018233,0.794750
0.018233,0.794775
0.018233,0.794825
0.018233,0.794875
0.018233,0.794950
0.018233,0.795050
0.018233,0.795100
0.018233,0.795125
0.018233,0.795225
0.018233,0.795250
0.018233,0.795300
0.018233,0.795400
0.018233,0.795525
0.018233,0.795675
0.018233,0.795750
0.018233,0.795875
0.018233,0.795900
0.018233,0.796000
0.018233,0.796050
0.018233,0.796125
0.018260,0.796275
0.018260,0.796300
0.018260,0.796400
0.018260,0.796425
0.018287,0.796450
0.018314,0.796525
0.018314,0.796600
0.018314,0.796625
0.018341,0.796700
0.018341,0.796775
0.018341,0.796975
0.018341,0.797000
0.018394,0.797100
0.018394,0.797200
0.018528,0.797200
0.018528,0.797275
0.018528,0.797325
0.018528,0.797450
0.018528,0.797500
0.018555,0.797500
0.018555,0.797575
0.018555,0.797700
0.018555,0.797750
0.018555,0.797875
0.018555,0.798025
0.018608,0.798050
0.018608,0.798100
0.018608,0.798200
0.018608,0.798300
0.018608,0.798375
0.018608,0.798425
0.018608,0.798500
0.018608,0.798525
0.018608,0.798675
0.018608,0.798700
0.018608,0.798850
0.018608,0.798900
0.018635,0.799000
0.018635,0.799275
0.018635,0.799300
0.018635,0.799425
0.018662,0.799450
0.018662,0.799575
0.018715,0.799625
0.018742,0.799650
0.018742,0.799725
0.018742,0.799775
0.018742,0.799800
0.018769,0.799950
0.018769,0.799975
0.018849,0.800050
0.018849,0.800150
0.018849,0.800175
0.018876,0.800200
0.018903,0.800250
0.018903,0.800350
0.018903,0.800375
0.018903,0.800425
0.018930,0.800475
0.018930,0.800575
0.018956,0.800575
0.018983,0.800600
0.018983,0.800675
0.018983,0.800775
0.018983,0.800900
0.019010,0.800900
0.019063,0.800950
0.019063,0.801050
0.019063,0.801150
0.019063,0.801300
0.019063,0.801350
0.019063,0.801500
0.019063,0.801525
0.019063,0.801625
0.019117,0.801725
0.019117,0.801800
0.019117,0.801850
0.019117,0.801875
0.019117,0.802025
0.019117,0.802125
0.019117,0.802175
0.019117,0.802275
0.019117,0.802325
0.019117,0.802375
0.019117,0.802400
0.019117,0.802500
0.019117,0.802725
0.019117,0.802750
0.019117,0.802850
0.019117,0.802900
0.019117,0.803000
0.019117,0.803250
0.019117,0.803275
0.019117,0.803325
0.019117,0.803425
0.019117,0.803450
0.019117,0.803500
0.019117,0.803600
0.019117,0.803650
0.019117,0.803775
0.019117,0.803825
0.019117,0.803850
0.019117,0.803900
0.019117,0.804000
0.019117,0.804500
0.019117,0.804575
0.019117,0.804700
0.019144,0.804700
0.019144,0.804825
0.019144,0.804925
0.019144,0.804975
0.019144,0.805025
0.019171,0.805025
0.019171,0.805100
0.019171,0.805125
0.019171,0.805225
0.019171,0.805300
0.019171,0.805325
0.019224,0.805350
0.019278,0.805400
0.019278,0.805425
0.019278,0.805625
0.019304,0.805675
0.019331,0.805700
0.019331,0.805800
0.019331,0.805825
0.019331,0.806050
0.019331,0.806100
0.019358,0.806175
0.019358,0.806200
0.019358,0.806300
0.019411,0.806325
0.019411,0.806350
0.019438,0.806375
0.019438,0.806525
0.019438,0.806550
0.019438,0.806700
0.019438,0.807025
0.019438,0.807075
0.019465,0.807075
0.019465,0.807175
0.019465,0.807200
0.019492,0.807275
0.019492,0.807325
0.019492,0.807425
0.019492,0.807475
0.019519,0.807500
0.019519,0.807575
0.019519,0.807625
0.019545,0.807625
0.019545,0.807775
0.019545,0.807800
0.019545,0.807850
0.019572,0.807875
0.019572,0.807950
0.019572,0.807975
0.019572,0.808025
0.019572,0.808050
0.019572,0.808100
0.019572,0.808125
0.019572,0.808175
0.019572,0.808200
0.019572,0.808400
0.019572,0.808475
0.019572,0.808525
0.019572,0.808575
0.019572,0.808650
0.019572,0.808800
0.019572,0.808950
0.019572,0.809025
0.019572,0.809075
0.019572,0.809200
0.019572,0.809225
0.019599,0.809250
0.019626,0.809325
0.019626,0.809425
0.019626,0.809450
0.019626,0.809575
0.019626,0.809725
0.019626,0.809825
0.019626,0.810275
0.019626,0.810350
0.019679,0.810500
0.019679,0.810575
0.019706,0.811550
0.019760,0.811700
0.019760,0.811750
0.019760,0.811825
0.019813,0.811875
0.019813,0.811950
0.019813,0.812000
0.019813,0.812050
0.019840,0.812075
0.019840,0.812175
0.019840,0.812250
0.019840,0.812375
0.019840,0.812400
0.019840,0.812550
0.019840,0.812675
0.019840,0.812725
0.019840,0.812800
0.019867,0.812850
0.019867,0.812950
0.019867,0.813025
0.019893,0.813025
0.019893,0.813125
0.019893,0.813200
0.019893,0.813225
0.019893,0.813275
0.019893,0.813350
0.019893,0.813400
0.019893,0.813475
0.019893,0.813500
0.019893,0.813650
0.019893,0.813750
0.019920,0.813750
0.019920,0.813825
0.019920,0.813925
0.019920,0.813950
0.019947,0.814000
0.019947,0.814075
0.019947,0.814125
0.020001,0.814150
0.020001,0.814200
0.020001,0.814250
0.020001,0.814275
0.020001,0.814475
0.020001,0.814525
0.020001,0.814600
0.020001,0.814650
0.020001,0.814700
0.020027,0.814750
0.020027,0.814800
0.020054,0.814825
0.020054,0.814900
0.020054,0.814925
0.020054,0.814975
0.020054,0.815025
0.020054,0.815175
0.020054,0.815300
0.020054,0.815350
0.020054,0.815425
0.020081,0.815575
0.020081,0.815625
0.020081,0.815700
0.020081,0.815725
0.020108,0.815750
0.020108,0.815900
0.020108,0.815950
0.020108,0.816000
0.020108,0.816025
0.020134,0.816025
0.020134,0.816100
0.020134,0.816225
0.020134,0.816250
0.020161,0.816300
0.020161,0.816350
0.020161,0.816425
0.020161,0.816450
0.020161,0.816500
0.020215,0.816500
0.020242,0.816525
0.020242,0.816575
0.020242,0.816650
0.020268,0.816675
0.020268,0.816700
0.020268,0.816750
0.020268,0.816775
0.020295,0.816775
0.020295,0.816825
0.020322,0.816850
0.020322,0.816900
0.020349,0.816950
0.020375,0.817025
0.020375,0.817100
0.020375,0.817175
0.020375,0.817225
0.020402,0.817300
0.020402,0.817350
0.020402,0.817375
0.020429,0.817450
0.020429,0.817500
0.020429,0.817625
0.020429,0.817725
0.020429,0.817775
0.020456,0.817825
0.020482,0.817925
0.020482,0.817975
0.020563,0.817975
0.020563,0.818050
0.020590,0.818125
0.020590,0.818200
0.020590,0.818300
0.020590,0.818375
0.020590,0.818400
0.020590,0.818500
0.020590,0.818525
0.020590,0.818575
0.020590,0.818700
0.020590,0.819600
0.020590,0.819700
0.020590,0.819750
0.020590,0.819775
0.020616,0.819825
0.020616,0.819875
0.020616,0.819900
0.020616,0.819975
0.020616,0.820000
0.020643,0.820025
0.020643,0.820600
0.020670,0.820700
0.020670,0.820775
0.020670,0.820825
0.020670,0.820850
0.020670,0.820925
0.020670,0.820975
0.020670,0.821050
0.020670,0.821100
0.020670,0.821125
0.020670,0.821200
0.020670,0.821250
0.020697,0.821300
0.020697,0.821400
0.020723,0.821450
0.020723,0.821475
0.020723,0.821675
0.020750,0.821725
0.020750,0.821750
0.020804,0.821850
0.020804,0.821950
0.020804,0.822000
0.020804,0.822025
0.020804,0.822100
0.020831,0.822125
0.020831,0.822225
0.020831,0.822350
0.020831,0.822425
0.020884,0.822550
0.020884,0.822600
0.020884,0.822675
0.020884,0.822700
0.020884,0.822775
0.020884,0.823525
0.020884,0.823575
0.020911,0.823575
0.020911,0.823625
0.020911,0.823825
0.020938,0.823850
0.020938,0.823875
0.020938,0.823975
0.020964,0.824050
0.020964,0.824175
0.020964,0.824275
0.021018,0.824375
0.021018,0.824425
0.021018,0.824900
0.021018,0.824950
0.021018,0.825025
0.021018,0.825075
0.021125,0.825125
0.021125,0.825225
0.021125,0.825300
0.021125,0.825450
0.021125,0.825500
0.021179,0.825500
0.021179,0.825525
0.021232,0.825525
0.021232,0.825600
0.021232,0.825700
0.021232,0.825800
0.021232,0.825975
0.021232,0.826100
0.021232,0.826150
0.021232,0.826225
0.021286,0.826300
0.021286,0.826375
0.021286,0.826425
0.021286,0.826525
0.021312,0.826625
0.021339,0.826675
0.021339,0.826725
0.021366,0.826825
0.021366,0.826925
0.021366,0.826950
0.021366,0.827000
0.021366,0.827025
0.021420,0.827125
0.021420,0.827200
0.021420,0.827250
0.021420,0.827325
0.021420,0.827375
0.021420,0.827450
0.021420,0.827500
0.021420,0.827625
0.021420,0.827675
0.021420,0.827775
0.021473,0.827875
0.021500,0.827925
0.021500,0.827975
0.021500,0.828000
0.021500,0.828075
0.021500,0.828100
0.021500,0.828200
0.021500,0.828275
0.021500,0.828375
0.021500,0.828400
0.021500,0.828475
0.021500,0.828500
0.021500,0.828575
0.021527,0.828700
0.021527,0.828725
0.021527,0.828800
0.021527,0.828825
0.021527,0.829025
0.021527,0.829050
0.021553,0.829050
0.021553,0.829100
0.021580,0.829150
0.021580,0.829200
0.021580,0.829275
0.021580,0.829400
0.021607,0.829475
0.021607,0.829525
0.021607,0.829600
0.021607,0.829650
0.021607,0.829725
0.021607,0.829825
0.021607,0.829875
0.021607,0.830150
0.021607,0.830625
0.021661,0.830725
0.021687,0.830750
0.021687,0.830850
0.021687,0.830925
0.021687,0.830975
0.021687,0.831000
0.021714,0.831000
0.021714,0.831075
0.021714,0.831100
0.021714,0.831150
0.021714,0.831200
0.021714,0.831275
0.021714,0.831375
0.021741,0.831425
0.021741,0.831475
0.021741,0.831500
0.021741,0.831600
0.021741,0.831750
0.021741,0.831800
0.021741,0.831850
0.021741,0.831950
0.021741,0.831975
0.021741,0.832075
0.021741,0.832125
0.021741,0.832225
0.021768,0.832225
0.021768,0.832325
0.021902,0.832375
0.021902,0.832425
0.021902,0.832525
0.021928,0.832650
0.021955,0.832700
0.021955,0.832750
0.021955,0.832775
0.021955,0.832875
0.021955,0.832900
0.021955,0.833000
0.021955,0.833050
0.021982,0.833150
0.021982,0.833250
0.021982,0.833400
0.021982,0.833525
0.021982,0.833550
0.021982,0.833625
0.022009,0.833650
0.022009,0.833700
0.022009,0.833950
0.022009,0.834000
0.022009,0.834075
0.022009,0.834125
0.022035,0.834150
0.022035,0.834200
0.022035,0.834450
0.022035,0.834550
0.022035,0.834600
0.022035,0.834750
0.022035,0.834900
0.022035,0.834950
0.022035,0.834975
0.022035,0.835050
0.022035,0.835075
0.022035,0.835250
0.022062,0.835250
0.022062,0.835300
0.022062,0.835325
0.022062,0.835375
0.022062,0.835400
0.022062,0.835450
0.022062,0.835550
0.022089,0.835550
0.022116,0.835575
0.022116,0.835625
0.022116,0.835650
0.022116,0.835725
0.022116,0.835775
0.022116,0.835925
0.022142,0.835925
0.022142,0.836000
0.022142,0.836075
0.022142,0.836125
0.022142,0.836200
0.022142,0.836250
0.022142,0.836325
0.022142,0.836400
0.022142,0.836500
0.022142,0.836600
0.022142,0.836625
0.022169,0.836650
0.022169,0.836700
0.022169,0.836725
0.022169,0.836775
0.022169,0.836850
0.022169,0.836900
0.022169,0.836950
0.022169,0.837025
0.022169,0.837125
0.022169,0.837150
0.022169,0.837250
0.022196,0.837275
0.022196,0.837300
0.022196,0.837400
0.022196,0.837475
0.022196,0.837575
0.022196,0.837625
0.022223,0.837625
0.022223,0.837650
0.022223,0.837725
0.022223,0.837775
0.022223,0.837850
0.022223,0.838025
0.022303,0.838025
0.022330,0.838025
0.022330,0.838125
0.022330,0.838225
0.022330,0.838275
0.022330,0.838325
0.022330,0.838425
0.022330,0.838450
0.022330,0.838550
0.022330,0.838625
0.022330,0.838650
0.022330,0.838775
0.022330,0.838800
0.022357,0.838825
0.022357,0.838850
0.022357,0.838925
0.022410,0.838950
0.022410,0.838975
0.022410,0.839050
0.022410,0.839150
0.022410,0.839225
0.022437,0.839275
0.022437,0.839300
0.022437,0.839350
0.022437,0.839400
0.022464,0.839400
0.022464,0.839425
0.022464,0.839475
0.022464,0.839500
0.022464,0.839575
0.022464,0.839600
0.022464,0.839700
0.022491,0.839725
0.022491,0.839775
0.022517,0.839800
0.022517,0.839900
0.022517,0.839950
0.022517,0.840025
0.022517,0.840075
0.022517,0.840125
0.022517,0.840225
0.022517,0.840300
0.022517,0.840375
0.022517,0.840425
0.022517,0.840550
0.022517,0.840650
0.022517,0.840675
0.022517,0.840825
0.022517,0.840875
0.022517,0.840975
0.022544,0.841000
0.022544,0.841050
0.022544,0.841125
0.022544,0.841325
0.022544,0.841350
0.022571,0.841350
0.022571,0.841500
0.022598,0.841525
0.022598,0.841550
0.022598,0.841700
0.022651,0.841700
0.022651,0.841775
0.022651,0.841825
0.022678,0.841825
0.022678,0.841875
0.022678,0.841975
0.022678,0.842175
0.022678,0.842325
0.022678,0.842375
0.022705,0.842450
0.022732,0.842475
0.022758,0.842550
0.022785,0.842575
0.022785,0.842700
0.022785,0.842750
0.022785,0.842800
0.022812,0.842825
0.022839,0.842825
0.022839,0.842875
0.022865,0.842925
0.022865,0.843025
0.022865,0.843150
0.022865,0.843175
0.022865,0.843275
0.022865,0.843350
0.022892,0.843375
0.022892,0.843400
0.022892,0.843475
0.022919,0.843475
0.022919,0.843500
0.022919,0.843775
0.022919,0.843925
0.022919,0.844000
0.022919,0.844050
0.022919,0.844200
0.022919,0.844250
0.022919,0.844275
0.022946,0.844325
0.022946,0.844350
0.022946,0.844400
0.022973,0.844425
0.022973,0.844500
0.022973,0.844625
0.022973,0.844700
0.023053,0.844750
0.023053,0.844825
0.023053,0.844875
0.023080,0.844875
0.023267,0.844875
0.023267,0.845475
0.023267,0.845500
0.023294,0.845575
0.023294,0.845600
0.023294,0.845700
0.023321,0.845725
0.023321,0.845775
0.023321,0.845925
0.023321,0.846575
0.023321,0.846725
0.023347,0.846750
0.023347,0.846800
0.023347,0.846850
0.023347,0.846950
0.023347,0.847025
0.023347,0.847125
0.023347,0.847150
0.023347,0.847250
0.023347,0.847300
0.023347,0.847400
0.023347,0.847450
0.023347,0.847525
0.023347,0.847550
0.023347,0.847600
0.023347,0.847650
0.023347,0.847700
0.023401,0.847725
0.023428,0.847875
0.023428,0.847900
0.023428,0.848000
0.023428,0.848100
0.023454,0.848100
0.023454,0.848125
0.023481,0.848125
0.023481,0.848175
0.023481,0.848225
0.023508,0.848275
0.023535,0.848300
0.023535,0.848375
0.023535,0.848525
0.023562,0.848525
0.023562,0.848775
0.023588,0.848850
0.023588,0.848875
0.023588,0.848975
0.023642,0.849025
0.023642,0.849050
0.023669,0.849075
0.023669,0.849100
0.023669,0.849150
0.023669,0.849175
0.023669,0.849250
0.023669,0.849300
0.023669,0.849375
0.023722,0.849400
0.023722,0.849475
0.023722,0.849500
0.023722,0.849800
0.023722,0.849925
0.023722,0.850025
0.023749,0.850075
0.023749,0.850225
0.023776,0.850275
0.023776,0.850325
0.023776,0.850350
0.023776,0.850500
0.023803,0.850500
0.023803,0.850525
0.023829,0.850550
0.023829,0.850925
0.023829,0.850975
0.023829,0.851050
0.023829,0.851075
0.023829,0.851125
0.023829,0.851175
0.023829,0.851225
0.023829,0.851300
0.023829,0.851325
0.023829,0.851375
0.023829,0.851450
0.023829,0.851475
0.023829,0.851550
0.023829,0.851600
0.023829,0.851700
0.023829,0.851725
0.023829,0.851850
0.023829,0.851900
0.023829,0.852025
0.023829,0.852075
0.023829,0.852150
0.023829,0.852175
0.023856,0.852225
0.023856,0.852275
0.023856,0.852375
0.023856,0.852450
0.023856,0.852500
0.023856,0.852575
0.023856,0.852600
0.023856,0.852650
0.023883,0.852675
0.023883,0.852725
0.023883,0.852750
0.023963,0.852875
0.023963,0.852900
0.023990,0.852925
0.023990,0.852975
0.024017,0.852975
0.024017,0.853050
0.024043,0.853075
0.024043,0.853100
0.024043,0.853175
0.024070,0.853200
0.024070,0.853250
0.024070,0.853325
0.024070,0.853475
0.024097,0.853500
0.024124,0.853575
0.024124,0.853625
0.024124,0.853675
0.024124,0.853700
0.024151,0.853700
0.024151,0.853725
0.024151,0.853775
0.024151,0.853800
0.024177,0.853800
0.024177,0.853900
0.024177,0.853925
0.024177,0.853975
0.024177,0.854075
0.024177,0.854125
0.024177,0.854200
0.024177,0.854250
0.024177,0.854300
0.024177,0.854350
0.024177,0.854425
0.024204,0.854475
0.024204,0.854500
0.024204,0.854600
0.024231,0.854625
0.024231,0.854650
0.024231,0.854700
0.024231,0.854725
0.024231,0.854775
0.024231,0.854875
0.024231,0.854975
0.024231,0.855000
0.024231,0.855100
0.024231,0.855125
0.024231,0.855175
0.024231,0.855200
0.024231,0.855250
0.024231,0.855275
0.024258,0.855300
0.024258,0.855325
0.024258,0.855400
0.024258,0.855500
0.024258,0.855550
0.024258,0.855575
0.024258,0.855650
0.024258,0.855700
0.024258,0.855750
0.024258,0.855800
0.024258,0.855950
0.024258,0.856025
0.024258,0.856075
0.024258,0.856125
0.024258,0.856175
0.024311,0.856200
0.024311,0.856300
0.024311,0.856375
0.024311,0.856475
0.024311,0.856550
0.024311,0.856575
0.024311,0.856625
0.024311,0.856650
0.024338,0.857125
0.024365,0.857150
0.024365,0.857200
0.024365,0.857250
0.025784,0.857275
0.025784,0.857425
0.025784,0.857475
0.025811,0.857500
0.025811,0.857525
0.025811,0.857575
0.025811,0.857625
0.025811,0.857675
0.025811,0.857700
0.025811,0.857750
0.025811,0.857775
0.025811,0.857850
0.025811,0.857875
0.025811,0.857925
0.025811,0.857950
0.025811,0.858000
0.025811,0.858100
0.025811,0.858175
0.025837,0.858200
0.025837,0.858225
0.025837,0.858300
0.025864,0.858325
0.025864,0.858375
0.025944,0.858375
0.025944,0.858400
0.025944,0.858475
0.025944,0.858525
0.025944,0.858575
0.025944,0.858650
0.025944,0.858700
0.025971,0.858725
0.025971,0.858775
0.026052,0.858800
0.026052,0.858950
0.026052,0.859000
0.026052,0.859075
0.026052,0.859100
0.026078,0.859100
0.026078,0.859150
0.026105,0.859175
0.026105,0.859225
0.026105,0.859300
0.026159,0.859350
0.026185,0.859425
0.026185,0.859525
0.026185,0.859575
0.026212,0.859575
0.026212,0.859625
0.026212,0.859775
0.026212,0.859850
0.026212,0.859900
0.026212,0.859975
0.026212,0.860050
0.026212,0.860100
0.026212,0.860175
0.026212,0.860225
0.026239,0.860275
0.026239,0.860325
0.026239,0.860375
0.026239,0.860400
0.026239,0.860500
0.026239,0.860550
0.026400,0.860550
0.026426,0.860550
0.026426,0.860600
0.026426,0.860650
0.026426,0.860700
0.026480,0.860700
0.026480,0.860850
0.026507,0.860875
0.026507,0.860925
0.026641,0.860950
0.026667,0.860950
0.026667,0.861025
0.026667,0.861100
0.026694,0.861125
0.026694,0.861175
0.026694,0.861200
0.026694,0.861300
0.026694,0.861375
0.026694,0.861425
0.026694,0.861450
0.026694,0.861500
0.026694,0.861525
0.026694,0.861575
0.026694,0.861675
0.026694,0.861725
0.026694,0.861800
0.026694,0.861900
0.026721,0.861900
0.026721,0.861925
0.026748,0.862000
0.026748,0.862100
0.026774,0.862100
0.026774,0.862150
0.026801,0.862150
0.026801,0.862175
0.026828,0.862200
0.026828,0.862250
0.026828,0.862300
0.026828,0.862350
0.026828,0.862400
0.026828,0.862425
0.026828,0.862475
0.026828,0.862500
0.026828,0.862550
0.026828,0.862625
0.026855,0.862625
0.026882,0.862650
0.026882,0.862700
0.026908,0.862700
0.026908,0.862750
0.026908,0.862850
0.026935,0.862875
0.026962,0.862875
0.026962,0.862900
0.026989,0.862950
0.026989,0.863050
0.026989,0.863075
0.026989,0.863175
0.026989,0.863225
0.026989,0.863275
0.026989,0.863350
0.026989,0.863400
0.026989,0.863450
0.027015,0.863475
0.027015,0.863525
0.027042,0.863575
0.027042,0.863675
0.027042,0.863725
0.027069,0.863750
0.027069,0.863800
0.027069,0.863900
0.027069,0.863975
0.027069,0.864075
0.027069,0.864100
0.027123,0.864150
0.027123,0.864200
0.027149,0.864250
0.027176,0.864250
0.027176,0.864275
0.027176,0.864325
0.027176,0.864525
0.027203,0.864525
0.027203,0.864550
0.027203,0.864600
0.027203,0.864625
0.027203,0.864675
0.027230,0.864675
0.027256,0.864700
0.027256,0.864750
0.027256,0.864825
0.027256,0.864925
0.027256,0.865050
0.027283,0.865075
0.027310,0.865075
0.027310,0.865100
0.027310,0.865150
0.027337,0.865175
0.027337,0.865225
0.027337,0.865425
0.027337,0.865475
0.027337,0.865525
0.027337,0.865575
0.027337,0.865675
0.027337,0.865750
0.027337,0.865775
0.027337,0.865850
0.027337,0.865875
0.027337,0.865925
0.027337,0.865975
0.027337,0.866025
0.027364,0.866050
0.027364,0.866075
0.027364,0.866125
0.027364,0.866200
0.027364,0.866275
0.027364,0.866300
0.027364,0.866350
0.027364,0.866375
0.027364,0.866525
0.027364,0.866575
0.027364,0.866625
0.027364,0.866650
0.027364,0.866700
0.027364,0.866775
0.027364,0.866825
0.027364,0.866900
0.027390,0.866900
0.027390,0.867000
0.027390,0.867200
0.027444,0.867225
0.027471,0.867250
0.027497,0.867250
0.027497,0.867300
0.027497,0.867375
0.027497,0.867425
0.027524,0.867450
0.027551,0.867550
0.027551,0.867600
0.027578,0.867600
0.027578,0.867650
0.027578,0.867700
0.027578,0.867800
0.027578,0.867825
0.027578,0.867900
0.027578,0.867975
0.027578,0.868025
0.027578,0.868075
0.027604,0.868100
0.027604,0.868150
0.027604,0.868175
0.027604,0.868275
0.027604,0.868350
0.027631,0.868350
0.027658,0.869050
0.027658,0.869100
0.027658,0.869175
0.027658,0.869275
0.027658,0.869325
0.027685,0.869425
0.027685,0.869525
0.027685,0.869550
0.027685,0.869625
0.027685,0.869675
0.027685,0.870075
0.027685,0.870100
0.027685,0.870225
0.027685,0.870275
0.027685,0.870300
0.027738,0.870325
0.027738,0.870350
0.027765,0.870375
0.027765,0.870425
0.027765,0.870525
0.027765,0.870675
0.027792,0.870725
0.027792,0.870750
0.027792,0.870825
0.027792,0.870850
0.027819,0.870875
0.027819,0.871050
0.027872,0.871100
0.027872,0.871125
0.027899,0.871150
0.027899,0.871175
0.027899,0.871275
0.027899,0.871300
0.027899,0.871350
0.027926,0.871400
0.027926,0.871425
0.027926,0.871525
0.027953,0.871550
0.027953,0.871600
0.027979,0.871600
0.027979,0.871625
0.027979,0.871675
0.028006,0.871750
0.028006,0.871850
0.028006,0.871900
0.028006,0.871925
0.028060,0.872025
0.028060,0.872075
0.028060,0.872150
0.028086,0.872175
0.028113,0.872225
0.028113,0.872250
0.028140,0.872300
0.028140,0.872375
0.028140,0.872425
0.028167,0.872525
0.028167,0.872575
0.028167,0.872675
0.028167,0.872700
0.028167,0.872775
0.028194,0.872775
0.028194,0.872825
0.028194,0.872875
0.028220,0.872900
0.028220,0.872950
0.028220,0.873000
0.028220,0.873025
0.028220,0.873075
0.028220,0.873150
0.028247,0.873225
0.028247,0.873325
0.028247,0.873375
0.028301,0.873475
0.028301,0.873525
0.028301,0.873575
0.028301,0.873650
0.028301,0.873675
0.028327,0.873700
0.028327,0.873750
0.028354,0.873750
0.028354,0.873825
0.028381,0.873875
0.028381,0.873925
0.028408,0.874275
0.028408,0.874325
0.028408,0.874350
0.028408,0.874400
0.028434,0.874450
0.028434,0.874475
0.028434,0.874525
0.028434,0.874625
0.028461,0.874625
0.028461,0.874675
0.028461,0.874725
0.028488,0.874750
0.028488,0.874900
0.028488,0.875050
0.028488,0.875100
0.028488,0.875300
0.028515,0.875300
0.028515,0.875350
0.028542,0.875350
0.028542,0.875400
0.028542,0.875500
0.028542,0.875525
0.028542,0.875675
0.028542,0.875700
0.028542,0.875750
0.028542,0.875775
0.028542,0.875875
0.028568,0.875900
0.028568,0.875950
0.028595,0.875975
0.028595,0.876075
0.028622,0.876075
0.028622,0.876125
0.028622,0.876200
0.028649,0.876250
0.028649,0.876275
0.028649,0.876400
0.028649,0.876425
0.028649,0.876475
0.028675,0.876525
0.028675,0.876600
0.028675,0.876675
0.028675,0.876700
0.028675,0.876750
0.028675,0.876800
0.028675,0.876900
0.028675,0.877075
0.028675,0.877225
0.028675,0.877250
0.028675,0.877300
0.028675,0.877325
0.028702,0.877325
0.028702,0.877350
0.028702,0.877500
0.028702,0.877525
0.028702,0.877575
0.028729,0.877600
0.028756,0.877600
0.028756,0.877625
0.028756,0.877700
0.028756,0.877750
0.028756,0.877850
0.028756,0.877900
0.028756,0.877950
0.028756,0.878025
0.028756,0.878100
0.028756,0.878150
0.028756,0.878250
0.028756,0.878300
0.028756,0.878325
0.028756,0.878375
0.028756,0.878450
0.028756,0.878500
0.028756,0.878575
0.028756,0.878700
0.028783,0.878725
0.028783,0.878825
0.028783,0.878900
0.028783,0.878950
0.028783,0.878975
0.028783,0.879025
0.028783,0.879050
0.028783,0.879100
0.028809,0.879125
0.028809,0.879150
0.028809,0.879275
0.028836,0.879275
0.028890,0.879325
0.028890,0.879375
0.028890,0.879475
0.028890,0.879550
0.028890,0.879600
0.028916,0.879600
0.028943,0.879625
0.028943,0.879700
0.028943,0.879725
0.028943,0.879825
0.028943,0.879850
0.028970,0.879850
0.028970,0.879900
0.028970,0.880025
0.028970,0.880075
0.028970,0.880125
0.029024,0.880125
0.029024,0.880175
0.029050,0.880175
0.029050,0.880225
0.029050,0.880250
0.029077,0.880250
0.029077,0.880300
0.029104,0.880300
0.029104,0.880325
0.029131,0.880325
0.029131,0.880350
0.029131,0.880450
0.029157,0.880475
0.029157,0.880575
0.029157,0.880625
0.029157,0.880650
0.029157,0.880700
0.029157,0.880800
0.029184,0.880800
0.029184,0.880950
0.029184,0.881050
0.029184,0.881100
0.029184,0.881150
0.029184,0.881175
0.029211,0.881175
0.029238,0.881200
0.029238,0.881225
0.029238,0.881275
0.029238,0.881350
0.029238,0.881450
0.029238,0.881475
0.029238,0.881525
0.029238,0.881550
0.029238,0.881600
0.029265,0.881600
0.029265,0.881650
0.029265,0.881750
0.029291,0.881775
0.029291,0.881825
0.029291,0.881875
0.029291,0.881900
0.029291,0.881950
0.029291,0.881975
0.029318,0.882000
0.029318,0.882100
0.029372,0.882150
0.029372,0.882175
0.029398,0.882200
0.029398,0.882250
0.029425,0.882275
0.029425,0.882350
0.029425,0.882400
0.029425,0.882500
0.029479,0.882550
0.029479,0.882625
0.029479,0.882725
0.029505,0.882725
0.029505,0.882750
0.029505,0.882825
0.029505,0.882875
0.029505,0.882900
0.029505,0.882975
0.029505,0.883175
0.029505,0.883225
0.029505,0.883300
0.029505,0.883350
0.029505,0.883375
0.029505,0.883425
0.029532,0.883425
0.029532,0.883575
0.029586,0.883600
0.029639,0.883675
0.029639,0.883775
0.029639,0.883800
0.029639,0.883875
0.029666,0.883900
0.029666,0.883925
0.029666,0.884050
0.029666,0.884075
0.029666,0.884325
0.029666,0.884375
0.029666,0.884500
0.029666,0.884575
0.029666,0.884725
0.029666,0.884800
0.029666,0.884900
0.029666,0.885000
0.029666,0.885050
0.029693,0.885075
0.029693,0.885125
0.029720,0.885125
0.029720,0.885200
0.029746,0.885225
0.029746,0.885250
0.029746,0.885325
0.029746,0.885375
0.029746,0.885450
0.029746,0.885500
0.029746,0.885525
0.029773,0.885525
0.029773,0.885575
0.029773,0.885600
0.029800,0.885625
0.029854,0.885650
0.029854,0.885725
0.029880,0.885750
0.029880,0.885775
0.029907,0.885775
0.029907,0.885825
0.029934,0.885825
0.029934,0.885925
0.029934,0.885975
0.029934,0.886000
0.029961,0.886025
0.029961,0.886075
0.029987,0.886075
0.029987,0.886100
0.030014,0.886100
0.030014,0.886125
0.030014,0.886175
0.030041,0.886175
0.030041,0.886225
0.030041,0.886375
0.030068,0.886400
0.030095,0.886400
0.030095,0.886450
0.030121,0.886475
0.030121,0.886500
0.030121,0.886650
0.030121,0.886675
0.030121,0.886725
0.030121,0.886750
0.030148,0.886750
0.030148,0.886775
0.030148,0.886875
0.030148,0.886950
0.030148,0.887025
0.030148,0.887100
0.030148,0.887150
0.030202,0.887200
0.030202,0.887225
0.030202,0.887275
0.030202,0.887300
0.030202,0.887350
0.030228,0.887375
0.030228,0.887400
0.030228,0.887500
0.030228,0.887575
0.030228,0.887650
0.030228,0.887675
0.030228,0.887725
0.030255,0.887750
0.030255,0.887800
0.030255,0.887925
0.030255,0.887975
0.030255,0.888050
0.030309,0.888050
0.030309,0.888100
0.030335,0.888100
0.030335,0.888125
0.030362,0.888125
0.030362,0.888200
0.030389,0.888200
0.030389,0.888250
0.030416,0.888250
0.030416,0.888325
0.030416,0.888400
0.030443,0.888425
0.030469,0.888425
0.030469,0.888475
0.030469,0.888500
0.030496,0.888500
0.030523,0.888525
0.030550,0.888525
0.030550,0.888575
0.030550,0.888625
0.030550,0.888675
0.030550,0.888750
0.030550,0.888775
0.030550,0.888825
0.030576,0.888850
0.030576,0.888975
0.030576,0.889050
0.030576,0.889100
0.030576,0.889300
0.030576,0.889350
0.030576,0.889550
0.030576,0.889600
0.030603,0.889600
0.030603,0.889650
0.030603,0.889750
0.030630,0.889800
0.030657,0.889825
0.030657,0.889850
0.030684,0.889850
0.030684,0.889925
0.030684,0.890025
0.030710,0.890025
0.030710,0.890150
0.030737,0.890200
0.030737,0.890275
0.030764,0.890300
0.030764,0.890325
0.030791,0.890325
0.030791,0.890400
0.030791,0.890450
0.030791,0.890550
0.030791,0.890650
0.030791,0.890675
0.030817,0.890675
0.030844,0.890700
0.030844,0.890800
0.030844,0.890850
0.030871,0.890875
0.030871,0.890925
0.030871,0.890950
0.030925,0.890950
0.030925,0.891000
0.030951,0.891000
0.030951,0.891025
0.030951,0.891075
0.030978,0.891075
0.030978,0.891100
0.030978,0.891150
0.030978,0.891175
0.030978,0.891225
0.031005,0.891225
0.031005,0.891300
0.031032,0.891300
0.031032,0.891625
0.031032,0.891675
0.031058,0.891700
0.031058,0.891725
0.031085,0.891725
0.031085,0.891825
0.031085,0.891950
0.031112,0.891975
0.031112,0.892000
0.031112,0.892075
0.031112,0.892150
0.031112,0.892200
0.031112,0.892275
0.031112,0.892350
0.031139,0.892400
0.031139,0.892475
0.031165,0.892475
0.031165,0.892525
0.031165,0.892625
0.031165,0.892675
0.031165,0.892725
0.031165,0.892800
0.031165,0.892900
0.031165,0.893025
0.031192,0.893050
0.031192,0.893125
0.031192,0.893175
0.031192,0.893200
0.031219,0.893200
0.031219,0.893300
0.031219,0.893400
0.031219,0.893450
0.031246,0.893450
0.031246,0.893475
0.031246,0.893525
0.031246,0.893550
0.031273,0.893550
0.031273,0.893600
0.031273,0.893700
0.031273,0.893750
0.031299,0.893775
0.031326,0.893775
0.031353,0.893800
0.031353,0.894075
0.031353,0.894175
0.031353,0.894250
0.031380,0.894250
0.031380,0.894300
0.031380,0.894325
0.031406,0.894325
0.031406,0.894375
0.031406,0.894400
0.031406,0.894450
0.031406,0.894525
0.031406,0.894575
0.031433,0.894625
0.031460,0.894625
0.031460,0.894675
0.031460,0.894700
0.031460,0.894750
0.031460,0.894775
0.031460,0.894850
0.031460,0.894875
0.031487,0.894875
0.031514,0.894925
0.031514,0.895000
0.031514,0.895050
0.031540,0.895050
0.031540,0.895225
0.031540,0.895275
0.031540,0.895300
0.031540,0.895350
0.031540,0.895425
0.031567,0.895425
0.031567,0.895525
0.031567,0.895550
0.031567,0.895800
0.031567,0.895850
0.031594,0.895875
0.031594,0.895925
0.031594,0.895975
0.031594,0.896050
0.031594,0.896100
0.031594,0.896150
0.031594,0.896250
0.031621,0.896275
0.031621,0.896300
0.031621,0.896350
0.031621,0.896400
0.031621,0.896575
0.031621,0.896625
0.031621,0.896675
0.031647,0.896675
0.031647,0.896700
0.031674,0.896700
0.031674,0.896750
0.031701,0.896750
0.031701,0.896825
0.031701,0.896850
0.031701,0.896900
0.031701,0.896975
0.031701,0.897025
0.031701,0.897100
0.031701,0.897150
0.031701,0.897225
0.031701,0.897275
0.031701,0.897300
0.031701,0.897375
0.031701,0.897425
0.031728,0.897450
0.031728,0.897500
0.031728,0.897525
0.031728,0.897575
0.031728,0.897600
0.031728,0.897650
0.031781,0.897650
0.031781,0.897675
0.031781,0.897725
0.031781,0.897750
0.031808,0.897750
0.031808,0.897775
0.031808,0.897825
0.031808,0.897850
0.031862,0.897850
0.031862,0.897900
0.031888,0.897900
0.031996,0.897900
0.032022,0.897925
0.032022,0.898050
0.032049,0.898100
0.032049,0.898125
0.032049,0.898175
0.032049,0.898250
0.032049,0.898275
0.032076,0.898275
0.032076,0.898325
0.032103,0.898375
0.032103,0.898450
0.032103,0.898750
0.032103,0.898800
0.032103,0.898875
0.032103,0.899000
0.032129,0.899025
0.032129,0.899100
0.032129,0.899125
0.032129,0.899175
0.032129,0.899200
0.032156,0.899225
0.032183,0.899225
0.032290,0.899225
0.032317,0.899250
0.032317,0.899300
0.032344,0.899350
0.032344,0.899400
0.032344,0.899450
0.032370,0.899450
0.032370,0.899500
0.032370,0.899550
0.032370,0.899600
0.032370,0.899650
0.032397,0.899650
0.032397,0.899775
0.032397,0.899825
0.032424,0.899825
0.032424,0.899875
0.032451,0.899900
0.032451,0.899950
0.032451,0.900000
0.032477,0.900025
0.032477,0.900075
0.032477,0.900125
0.032477,0.900175
0.032504,0.900175
0.032504,0.900200
0.032504,0.900250
0.032531,0.900275
0.032531,0.900375
0.032531,0.900475
0.032531,0.900550
0.032558,0.900550
0.032558,0.900650
0.032585,0.900650
0.032585,0.900700
0.032611,0.900700
0.032611,0.900725
0.032638,0.900725
0.032638,0.900750
0.032638,0.900800
0.032638,0.900825
0.032638,0.900875
0.032638,0.900900
0.032638,0.900950
0.032745,0.900950
0.032745,0.901025
0.032799,0.901025
0.032799,0.901125
0.032826,0.901150
0.032826,0.901200
0.032852,0.901200
0.032852,0.901225
0.032852,0.901275
0.032879,0.901300
0.032906,0.901300
0.032906,0.901350
0.032906,0.901400
0.032933,0.901400
0.032933,0.901475
0.032933,0.901525
0.032933,0.901600
0.032959,0.901600
0.032959,0.901625
0.032959,0.901700
0.032959,0.901725
0.032959,0.901800
0.032986,0.901800
0.032986,0.901850
0.033013,0.901850
0.033013,0.901875
0.033040,0.901900
0.033040,0.902025
0.033040,0.902100
0.033040,0.902175
0.033066,0.902175
0.033066,0.902200
0.033093,0.902200
0.033147,0.902250
0.033147,0.902300
0.033147,0.902400
0.033147,0.902450
0.033147,0.902525
0.033174,0.902525
0.033174,0.902550
0.033200,0.902600
0.033200,0.902625
0.033227,0.902650
0.033281,0.902675
0.033281,0.902725
0.033281,0.902775
0.033281,0.902875
0.033307,0.902875
0.033334,0.902900
0.033388,0.902925
0.033388,0.903000
0.033415,0.903000
0.033415,0.903050
0.033441,0.903075
0.033441,0.903125
0.033468,0.903150
0.033468,0.903300
0.033495,0.903350
0.033495,0.903500
0.033548,0.903500
0.033548,0.903550
0.033548,0.903575
0.033575,0.903575
0.033575,0.903650
0.033575,0.903700
0.033575,0.903725
0.033602,0.903725
0.033602,0.903875
0.033629,0.903875
0.033629,0.903925
0.033682,0.903925
0.033682,0.904000
0.033709,0.904025
0.033763,0.904025
0.033763,0.904100
0.033789,0.904100
0.033843,0.904100
0.033896,0.904100
0.033896,0.904175
0.033923,0.904175
0.033923,0.904200
0.033923,0.904400
0.033950,0.904400
0.033950,0.904450
0.033950,0.904550
0.033950,0.904625
0.034004,0.904625
0.034030,0.904650
0.034057,0.904650
0.034057,0.904700
0.034084,0.904725
0.034084,0.904750
0.034084,0.904825
0.034111,0.904825
0.034164,0.904825
0.034191,0.904825
0.034191,0.904875
0.034191,0.904925
0.034191,0.905025
0.034191,0.905075
0.034191,0.905100
0.034325,0.905100
0.034325,0.905150
0.034352,0.905150
0.034352,0.905200
0.034378,0.905200
0.034378,0.905250
0.034405,0.905275
0.034405,0.905325
0.034432,0.905325
0.034432,0.905350
0.034459,0.905350
0.034459,0.905400
0.034486,0.905400
0.034486,0.905425
0.034486,0.905500
0.034512,0.905500
0.034512,0.905525
0.034539,0.905525
0.034539,0.905575
0.034593,0.905575
0.034673,0.905575
0.034673,0.905625
0.034700,0.905625
0.034700,0.905775
0.034726,0.905775
0.034726,0.905800
0.034753,0.905800
0.034753,0.905825
0.034780,0.905875
0.034780,0.905925
0.034834,0.905925
0.034834,0.905950
0.034860,0.905950
0.034914,0.906000
0.034941,0.906025
0.034967,0.906025
0.034967,0.906050
0.035021,0.906050
0.035021,0.906075
0.035316,0.906075
0.035316,0.906125
0.035316,0.906150
0.035342,0.906175
0.035342,0.906225
0.035342,0.906275
0.035396,0.906275
0.035449,0.906275
0.035503,0.906325
0.035503,0.906350
0.035530,0.906400
0.035985,0.906425
0.035985,0.906475
0.036012,0.906475
0.036012,0.906575
0.036038,0.906575
0.036038,0.906625
0.036119,0.906650
0.036119,0.906700
0.036146,0.906725
0.036146,0.906750
0.036172,0.906750
0.036172,0.906775
0.036199,0.906875
0.036226,0.906875
0.036226,0.906900
0.036253,0.906900
0.036306,0.906900
0.036333,0.906900
0.036333,0.906925
0.036360,0.906950
0.036387,0.906950
0.036387,0.906975
0.036413,0.907000
0.036413,0.907150
0.036440,0.907150
0.036467,0.907175
0.036467,0.907200
0.036494,0.907225
0.036494,0.907275
0.036494,0.907325
0.036520,0.907325
0.036520,0.907350
0.036547,0.907375
0.036547,0.907400
0.036627,0.907400
0.036627,0.907425
0.036654,0.907450
0.036654,0.907575
0.036681,0.907575
0.036681,0.907625
0.036681,0.907650
0.036735,0.907650
0.036735,0.907725
0.036761,0.907750
0.036761,0.907775
0.036815,0.907775
0.036815,0.907850
0.036868,0.907850
0.036868,0.907950
0.036895,0.907950
0.036895,0.907975
0.036922,0.907975
0.036976,0.908000
0.036976,0.908025
0.036976,0.908125
0.036976,0.908150
0.037002,0.908175
0.037056,0.908200
0.037056,0.908225
0.037083,0.908250
0.037109,0.908250
0.037163,0.908250
0.037163,0.908275
0.037270,0.908275
0.037270,0.908300
0.037297,0.908300
0.037297,0.908350
0.037297,0.908400
0.037297,0.908450
0.037297,0.908500
0.037324,0.908550
0.037324,0.908625
0.037324,0.908675
0.037324,0.908825
0.037324,0.908875
0.037350,0.908900
0.037377,0.908900
0.037377,0.908925
0.037404,0.908950
0.037404,0.908975
0.037404,0.909025
0.037404,0.909125
0.037431,0.909150
0.037431,0.909200
0.037431,0.909225
0.037431,0.909375
0.037431,0.909400
0.037457,0.909400
0.037457,0.909425
0.037457,0.909475
0.037457,0.909525
0.037484,0.909525
0.037484,0.909575
0.037511,0.909575
0.037511,0.909625
0.037511,0.909675
0.037538,0.909700
0.037565,0.909700
0.037565,0.909750
0.037565,0.909775
0.037565,0.909850
0.037565,0.909875
0.037565,0.909975
0.037565,0.910025
0.037618,0.910025
0.037618,0.910075
0.037672,0.910075
0.037672,0.910175
0.037672,0.910225
0.037672,0.910250
0.037698,0.910275
0.037752,0.910275
0.037752,0.910375
0.037779,0.910400
0.037779,0.910500
0.037806,0.910500
0.037806,0.910550
0.037806,0.910600
0.037806,0.910625
0.037832,0.910625
0.037832,0.910650
0.037859,0.910675
0.037859,0.910750
0.037886,0.910800
0.037913,0.910825
0.037913,0.910950
0.037939,0.910950
0.037939,0.910975
0.037966,0.911000
0.037966,0.911175
0.037966,0.911275
0.037993,0.911275
0.037993,0.911325
0.037993,0.911350
0.038073,0.911350
0.038073,0.911675
0.038100,0.911675
0.038100,0.912000
0.038100,0.912050
0.038100,0.912100
0.038100,0.912150
0.038100,0.912175
0.038127,0.912225
0.038127,0.912275
0.038127,0.912375
0.038127,0.912475
0.038154,0.912500
0.038154,0.912550
0.038154,0.912575
0.038154,0.912625
0.038154,0.912650
0.038154,0.912700
0.038207,0.912750
0.038207,0.912775
0.038261,0.912775
0.038261,0.912800
0.038261,0.912850
0.038261,0.912900
0.038314,0.912950
0.038314,0.913000
0.038368,0.913000
0.038368,0.913075
0.038395,0.913075
0.038421,0.913100
0.038421,0.913200
0.038448,0.913200
0.038448,0.913275
0.038448,0.913325
0.038502,0.913325
0.038502,0.913550
0.038528,0.913575
0.038528,0.913600
0.038582,0.913600
0.038582,0.913650
0.038609,0.913650
0.038609,0.913750
0.038636,0.913750
0.038636,0.913950
0.038636,0.914000
0.038636,0.914025
0.038689,0.914025
0.038689,0.914075
0.038689,0.914125
0.038689,0.914150
0.038716,0.914200
0.038743,0.914200
0.038743,0.914275
0.038743,0.914325
0.038743,0.914475
0.038743,0.914575
0.038743,0.914725
0.038743,0.914775
0.038743,0.914800
0.038769,0.914800
0.038769,0.914900
0.038769,0.914925
0.038823,0.914925
0.038823,0.915050
0.038823,0.915100
0.038823,0.915325
0.038850,0.915325
0.038877,0.915350
0.038877,0.915400
0.038903,0.915425
0.038903,0.915450
0.038930,0.915450
0.038930,0.915550
0.038930,0.915650
0.038930,0.915675
0.038930,0.915725
0.038930,0.915800
0.038930,0.915950
0.038930,0.916000
0.038930,0.916025
0.038930,0.916075
0.038957,0.916075
0.038957,0.916325
0.038957,0.916450
0.038957,0.916525
0.038957,0.916650
0.038984,0.916650
0.038984,0.916750
0.038984,0.916825
0.039010,0.916825
0.039010,0.916925
0.039037,0.916950
0.039037,0.917025
0.039064,0.917025
0.039064,0.917100
0.039064,0.917125
0.039091,0.917125
0.039118,0.917150
0.039171,0.917150
0.039198,0.917150
0.039198,0.917275
0.039251,0.917275
0.039251,0.917350
0.039305,0.917350
0.039305,0.917400
0.039305,0.917525
0.039305,0.917575
0.039305,0.917600
0.039332,0.917600
0.039332,0.917625
0.039332,0.917700
0.039332,0.917750
0.039332,0.917775
0.039332,0.917825
0.039332,0.917850
0.039358,0.917850
0.039358,0.917925
0.039385,0.917925
0.039385,0.917950
0.039439,0.918000
0.039439,0.918050
0.039439,0.918125
0.039439,0.918150
0.039466,0.918150
0.039466,0.918200
0.039466,0.918225
0.039492,0.918250
0.039492,0.918375
0.039492,0.918500
0.039492,0.918625
0.039519,0.918625
0.039519,0.918775
0.039546,0.918800
0.039573,0.918875
0.039573,0.918900
0.039573,0.919000
0.039573,0.919175
0.039573,0.919225
0.039573,0.919275
0.039599,0.919325
0.039599,0.919375
0.039599,0.919450
0.039626,0.919475
0.039653,0.919475
0.039653,0.919550
0.039707,0.919550
0.039707,0.919600
0.039707,0.919700
0.039707,0.919750
0.039733,0.919775
0.039733,0.919800
0.039787,0.919800
0.039787,0.919900
0.039814,0.919925
0.039840,0.919925
0.039840,0.920100
0.039840,0.920150
0.039840,0.920225
0.039894,0.920225
0.039894,0.920325
0.039921,0.920325
0.039921,0.920350
0.039948,0.920350
0.039948,0.920500
0.039974,0.920500
0.039974,0.920650
0.039974,0.920700
0.039974,0.920825
0.039974,0.920875
0.039974,0.921025
0.040028,0.921025
0.040028,0.921075
0.040081,0.921075
0.040108,0.921100
0.040108,0.921225
0.040108,0.921325
0.040108,0.921550
0.040135,0.921550
0.040135,0.921575
0.040162,0.921575
0.040162,0.921625
0.040188,0.921625
0.040188,0.921675
0.040215,0.921725
0.040215,0.921775
0.040215,0.921825
0.040242,0.921825
0.040242,0.921900
0.040269,0.921900
0.040269,0.921950
0.040269,0.922075
0.040269,0.922125
0.040269,0.922175
0.040322,0.922175
0.040322,0.922250
0.040376,0.922250
0.040376,0.922550
0.040376,0.922600
0.040429,0.922600
0.040429,0.922650
0.040429,0.922675
0.040456,0.922675
0.040456,0.922725
0.040456,0.922775
0.040456,0.922825
0.040483,0.922825
0.040483,0.922875
0.040510,0.922875
0.040510,0.922900
0.040537,0.922900
0.040537,0.922925
0.040563,0.922950
0.040563,0.923025
0.040590,0.923025
0.040590,0.923100
0.040617,0.923100
0.040617,0.923175
0.040617,0.923275
0.040617,0.923300
0.040644,0.923300
0.040644,0.923450
0.040670,0.923475
0.040670,0.923575
0.040697,0.923575
0.040697,0.923775
0.040697,0.923825
0.040697,0.923925
0.040724,0.923925
0.040724,0.923975
0.040724,0.924000
0.040751,0.924000
0.040751,0.924050
0.040778,0.924050
0.040778,0.924100
0.040804,0.924100
0.040831,0.924125
0.040831,0.924150
0.040831,0.924200
0.040831,0.924400
0.040831,0.924500
0.040885,0.924500
0.040911,0.924550
0.040911,0.924775
0.040965,0.924775
0.040965,0.924975
0.040992,0.924975
0.040992,0.925075
0.040992,0.925125
0.040992,0.925250
0.041019,0.925250
0.041019,0.925325
0.041072,0.925325
0.041072,0.925350
0.041072,0.925450
0.041072,0.925475
0.041099,0.925475
0.041099,0.925550
0.041126,0.925550
0.041126,0.925675
0.041152,0.925675
0.041152,0.925825
0.041206,0.925825
0.041206,0.925875
0.041206,0.925925
0.041233,0.925925
0.041233,0.925950
0.041259,0.925950
0.041259,0.926000
0.041286,0.926000
0.041286,0.926050
0.041313,0.926075
0.041340,0.926075
0.041340,0.926175
0.041340,0.926225
0.041340,0.926425
0.041367,0.926425
0.041367,0.926525
0.041367,0.926575
0.041367,0.926625
0.041367,0.926675
0.041367,0.926750
0.041393,0.926750
0.041393,0.926800
0.041393,0.926850
0.041500,0.926850
0.041500,0.926950
0.041554,0.926950
0.041554,0.927150
0.041554,0.927200
0.041554,0.927225
0.041581,0.927225
0.041581,0.927350
0.041661,0.927350
0.041661,0.927725
0.041688,0.927725
0.041688,0.927750
0.041688,0.927800
0.041715,0.927800
0.041715,0.927825
0.041715,0.927875
0.041741,0.927875
0.041741,0.927925
0.041768,0.927950
0.041768,0.928025
0.041795,0.928025
0.041795,0.928075
0.041795,0.928100
0.041822,0.928100
0.041822,0.928125
0.041849,0.928125
0.041849,0.928225
0.041849,0.928300
0.041849,0.928350
0.041849,0.928400
0.041902,0.928400
0.041902,0.928475
0.041929,0.928475
0.041929,0.928550
0.041956,0.928550
0.042009,0.928550
0.042009,0.928600
0.042009,0.928700
0.042009,0.928800
0.042009,0.928875
0.042063,0.928875
0.042063,0.928950
0.042063,0.929000
0.042063,0.929025
0.042116,0.929025
0.042116,0.929075
0.042143,0.929075
0.042143,0.929175
0.042143,0.929450
0.042170,0.929450
0.042170,0.929500
0.042197,0.929500
0.042197,0.929650
0.042197,0.929700
0.042197,0.929775
0.042223,0.929775
0.042223,0.929850
0.042223,0.929900
0.042250,0.929900
0.042250,0.929975
0.042277,0.929975
0.042277,0.930025
0.042304,0.930025
0.042304,0.930075
0.042304,0.930125
0.042304,0.930150
0.042330,0.930150
0.042330,0.930225
0.042357,0.930225
0.042357,0.930250
0.042411,0.930250
0.042411,0.930275
0.042464,0.930275
0.042464,0.930525
0.042491,0.930525
0.042491,0.930800
0.042518,0.930800
0.042518,0.930850
0.042518,0.930925
0.042545,0.930925
0.042545,0.931000
0.042545,0.931050
0.042545,0.931100
0.042571,0.931100
0.042571,0.931125
0.042598,0.931125
0.042598,0.931250
0.042625,0.931275
0.042625,0.931350
0.042625,0.931400
0.042625,0.931425
0.042705,0.931425
0.042705,0.931550
0.042732,0.931550
0.042732,0.931600
0.042732,0.931700
0.042759,0.931725
0.042786,0.931725
0.042786,0.931750
0.042786,0.931800
0.042812,0.931800
0.042812,0.931825
0.042812,0.931875
0.042812,0.932025
0.042812,0.932075
0.042812,0.932125
0.042812,0.932175
0.042812,0.932475
0.042812,0.932675
0.042812,0.932700
0.042839,0.932700
0.042839,0.932800
0.042839,0.932850
0.042866,0.932850
0.042866,0.932900
0.042866,0.932950
0.042866,0.933025
0.042866,0.933050
0.042893,0.933050
0.042893,0.933100
0.042919,0.933100
0.042919,0.933125
0.042946,0.933125
0.042946,0.933175
0.042973,0.933200
0.042973,0.933325
0.043000,0.933325
0.043000,0.933450
0.043000,0.933500
0.043000,0.933525
0.043027,0.933525
0.043027,0.933550
0.043053,0.933550
0.043053,0.933575
0.043160,0.933575
0.043160,0.933625
0.043160,0.933675
0.043160,0.933700
0.043187,0.933700
0.043187,0.933750
0.043214,0.933750
0.043214,0.933875
0.043241,0.933900
0.043268,0.933900
0.043268,0.933925
0.043294,0.933925
0.043294,0.933950
0.043321,0.933950
0.043321,0.934000
0.043375,0.934000
0.043375,0.934075
0.043375,0.934175
0.043401,0.934175
0.043562,0.934175
0.043589,0.934175
0.043589,0.934225
0.043616,0.934250
0.043616,0.934275
0.043642,0.934275
0.043642,0.934300
0.043669,0.934300
0.043669,0.934350
0.043696,0.934350
0.043696,0.934400
0.043803,0.934400
0.043803,0.934425
0.043830,0.934425
0.043830,0.934750
0.043830,0.934825
0.043857,0.934850
0.043883,0.934850
0.043883,0.934925
0.043910,0.934925
0.043937,0.934950
0.043937,0.935000
0.043937,0.935050
0.043964,0.935050
0.043964,0.935300
0.043990,0.935300
0.043990,0.935525
0.044017,0.935525
0.044017,0.935550
0.044017,0.935600
0.044017,0.935725
0.044044,0.935750
0.044044,0.935800
0.044098,0.935800
0.044098,0.935900
0.044124,0.935900
0.044124,0.936050
0.044151,0.936050
0.044151,0.936150
0.044178,0.936150
0.044178,0.936200
0.044178,0.936250
0.044178,0.936325
0.044205,0.936325
0.044205,0.936475
0.044205,0.936575
0.044205,0.936700
0.044205,0.936750
0.044205,0.936875
0.044205,0.936925
0.044205,0.937025
0.044231,0.937025
0.044231,0.937075
0.044258,0.937075
0.044258,0.937100
0.044285,0.937100
0.044285,0.937150
0.044285,0.937300
0.044312,0.937300
0.044312,0.937325
0.044312,0.937375
0.044312,0.937400
0.044339,0.937400
0.044339,0.937500
0.044365,0.937500
0.044365,0.937550
0.044392,0.937550
0.044392,0.937675
0.044392,0.937725
0.044392,0.937775
0.044392,0.937825
0.044419,0.937825
0.044419,0.937850
0.044419,0.937975
0.044419,0.938025
0.044446,0.938050
0.044446,0.938125
0.044499,0.938125
0.044499,0.938175
0.044526,0.938175
0.044553,0.938200
0.044553,0.938250
0.044580,0.938250
0.044580,0.938300
0.044606,0.938300
0.044606,0.938400
0.044660,0.938400
0.044660,0.938450
0.044660,0.938500
0.044687,0.938500
0.044687,0.938550
0.044687,0.938600
0.044687,0.938900
0.044687,0.939000
0.044713,0.939000
0.044713,0.939025
0.044740,0.939050
0.044740,0.939200
0.044794,0.939200
0.044794,0.939225
0.044820,0.939250
0.044820,0.939300
0.044820,0.939375
0.044820,0.939425
0.044820,0.939475
0.044820,0.939500
0.044847,0.939500
0.044847,0.939575
0.044847,0.939625
0.044847,0.939725
0.044874,0.939725
0.044874,0.939950
0.044874,0.940000
0.044874,0.940175
0.044901,0.940200
0.044928,0.940200
0.044981,0.940250
0.044981,0.940275
0.044981,0.940325
0.044981,0.940350
0.044981,0.940400
0.044981,0.940500
0.045008,0.940500
0.045008,0.940550
0.045035,0.940550
0.045169,0.940550
0.045169,0.940600
0.045195,0.940600
0.045195,0.940650
0.045222,0.940650
0.045222,0.940675
0.045222,0.940850
0.045249,0.940850
0.045249,0.941000
0.045249,0.941075
0.045249,0.941150
0.045249,0.941200
0.045249,0.941250
0.045302,0.941250
0.045302,0.941300
0.045329,0.941300
0.045329,0.941350
0.045356,0.941350
0.045356,0.941375
0.045383,0.941400
0.045383,0.941475
0.045436,0.941475
0.045463,0.941525
0.045463,0.941575
0.045490,0.941575
0.045490,0.941650
0.045570,0.941650
0.045570,0.941675
0.045570,0.941725
0.045570,0.941875
0.045624,0.941875
0.045624,0.941950
0.045650,0.941975
0.045650,0.942000
0.045677,0.942000
0.045677,0.942350
0.045704,0.942350
0.045704,0.942450
0.045731,0.942450
0.045731,0.942475
0.045731,0.942575
0.045731,0.942625
0.045758,0.942625
0.045758,0.942650
0.045784,0.942650
0.045784,0.942700
0.045811,0.942700
0.045811,0.942775
0.045891,0.942775
0.045891,0.942825
0.045918,0.942825
0.045972,0.942825
0.045972,0.942875
0.045972,0.943000
0.045999,0.943000
0.045999,0.943200
0.046025,0.943200
0.046025,0.943325
0.046052,0.943350
0.046052,0.943425
0.046079,0.943425
0.046079,0.943550
0.046079,0.943600
0.046106,0.943600
0.046106,0.943625
0.046132,0.943625
0.046186,0.943675
0.046186,0.943775
0.046213,0.943800
0.046213,0.943875
0.046240,0.943875
0.046240,0.943925
0.046320,0.943925
0.046320,0.943975
0.046320,0.944000
0.046347,0.944025
0.046373,0.944025
0.046373,0.944050
0.046400,0.944050
0.046400,0.944275
0.046400,0.944325
0.046400,0.944375
0.046427,0.944375
0.046427,0.944500
0.046427,0.944600
0.046427,0.944625
0.046454,0.944625
0.046454,0.944650
0.046480,0.944650
0.046480,0.944675
0.046507,0.944675
0.046507,0.944750
0.046588,0.944750
0.046588,0.944825
0.046614,0.944825
0.046614,0.944850
0.046641,0.944850
0.046641,0.944875
0.046695,0.944875
0.046721,0.944925
0.046748,0.944925
0.046748,0.945050
0.046748,0.945100
0.046802,0.945100
0.046802,0.945150
0.046802,0.945200
0.046802,0.945250
0.046829,0.945250
0.046829,0.945300
0.046882,0.945300
0.046882,0.945325
0.046936,0.945325
0.046936,0.945475
0.046936,0.945525
0.046936,0.945625
0.046936,0.945725
0.046936,0.945875
0.046962,0.945875
0.046962,0.945975
0.046962,0.946050
0.046962,0.946100
0.046962,0.946150
0.046989,0.946175
0.046989,0.946225
0.046989,0.946350
0.046989,0.946375
0.047016,0.946375
0.047016,0.946525
0.047043,0.946525
0.047096,0.946525
0.047096,0.946575
0.047123,0.946575
0.047123,0.946625
0.047150,0.946625
0.047150,0.946775
0.047203,0.946775
0.047203,0.946800
0.047230,0.946800
0.047230,0.946925
0.047230,0.946975
0.047230,0.947100
0.047257,0.947150
0.047257,0.947200
0.047257,0.947325
0.047284,0.947325
0.047284,0.947475
0.047311,0.947475
0.047311,0.947525
0.047337,0.947525
0.047337,0.947650
0.047364,0.947675
0.047364,0.947725
0.047391,0.947725
0.047391,0.947750
0.047418,0.947750
0.047418,0.947800
0.047444,0.947800
0.047444,0.947825
0.047444,0.947875
0.047444,0.948025
0.047498,0.948025
0.047498,0.948050
0.047551,0.948050
0.047551,0.948075
0.047578,0.948075
0.047578,0.948100
0.047578,0.948200
0.047578,0.948225
0.047578,0.948275
0.047578,0.948350
0.047578,0.948375
0.047578,0.948425
0.047578,0.948450
0.047632,0.948450
0.047632,0.948550
0.047659,0.948550
0.047659,0.948600
0.047659,0.948650
0.047712,0.948650
0.047712,0.948700
0.047739,0.948750
0.047739,0.948800
0.047739,0.948850
0.047792,0.948850
0.047792,0.949000
0.047819,0.949000
0.047819,0.949075
0.047846,0.949075
0.047846,0.949175
0.047873,0.949175
0.047873,0.949225
0.047873,0.949275
0.047873,0.949300
0.047980,0.949325
0.047980,0.949475
0.048007,0.949475
0.048007,0.949525
0.048060,0.949525
0.048060,0.949550
0.048087,0.949550
0.048087,0.949600
0.048114,0.949625
0.048167,0.949625
0.048167,0.949775
0.048194,0.949775
0.048194,0.949875
0.048221,0.949875
0.048221,0.950250
0.048248,0.950250
0.048301,0.950250
0.048328,0.950250
0.048328,0.950300
0.048381,0.950300
0.048408,0.950325
0.048435,0.950325
0.048435,0.950350
0.048462,0.950350
0.048462,0.950475
0.048489,0.950475
0.048489,0.950525
0.048515,0.950525
0.048542,0.950550
0.048542,0.950575
0.048542,0.950625
0.048542,0.950975
0.048569,0.950975
0.048569,0.951000
0.048596,0.951000
0.048596,0.951025
0.048596,0.951125
0.048596,0.951175
0.048596,0.951225
0.048596,0.951300
0.048622,0.951300
0.048622,0.951350
0.048649,0.951350
0.048649,0.951425
0.048676,0.951450
0.048676,0.951600
0.048703,0.951600
0.048703,0.951725
0.048730,0.951725
0.048730,0.951775
0.048783,0.951775
0.048783,0.951850
0.048810,0.951850
0.048810,0.952025
0.048837,0.952050
0.048837,0.952150
0.048863,0.952150
0.048863,0.952225
0.048890,0.952225
0.048890,0.952375
0.048890,0.952425
0.048890,0.952450
0.048917,0.952450
0.048917,0.952475
0.048944,0.952500
0.048944,0.952575
0.048971,0.952575
0.048971,0.952600
0.048997,0.952600
0.048997,0.952625
0.049024,0.952625
0.049024,0.952650
0.049024,0.952700
0.049024,0.952925
0.049078,0.952925
0.049078,0.953000
0.049104,0.953000
0.049104,0.953050
0.049238,0.953075
0.049292,0.953075
0.049292,0.953250
0.049319,0.953250
0.049319,0.953425
0.049345,0.953425
0.049345,0.953475
0.049372,0.953475
0.049372,0.953550
0.049452,0.953550
0.049452,0.953575
0.049533,0.953575
0.049560,0.953575
0.049560,0.953625
0.049586,0.953625
0.049586,0.953675
0.049586,0.953725
0.049586,0.953925
0.049613,0.953925
0.049613,0.953975
0.049613,0.954025
0.049640,0.954025
0.049640,0.954075
0.049667,0.954075
0.049667,0.954100
0.049720,0.954100
0.049720,0.954225
0.049720,0.954275
0.049720,0.954350
0.049747,0.954350
0.049747,0.954400
0.049774,0.954400
0.049774,0.954425
0.049774,0.954475
0.049801,0.954475
0.049801,0.954525
0.049827,0.954525
0.049827,0.954675
0.049854,0.954675
0.049854,0.954700
0.049881,0.954725
0.049881,0.954750
0.049881,0.954850
0.049934,0.954850
0.049934,0.954950
0.050068,0.954950
0.050068,0.954975
0.050095,0.954975
0.050095,0.955025
0.050122,0.955025
0.050122,0.955200
0.050149,0.955200
0.050149,0.955225
0.050149,0.955275
0.050149,0.955300
0.050175,0.955325
0.050229,0.955325
0.050256,0.955325
0.050256,0.955425
0.050282,0.955425
0.050282,0.955475
0.050309,0.955475
0.050309,0.955525
0.050363,0.955525
0.050363,0.955625
0.050390,0.955625
0.050390,0.955775
0.050416,0.955775
0.050416,0.955875
0.050443,0.955875
0.050443,0.955900
0.050497,0.955925
0.050497,0.956100
0.050523,0.956100
0.050523,0.956175
0.050550,0.956175
0.050550,0.956375
0.050550,0.956425
0.050604,0.956425
0.050604,0.956450
0.050631,0.956450
0.050631,0.956500
0.050657,0.956500
0.050657,0.956550
0.050684,0.956550
0.050684,0.956700
0.050738,0.956700
0.050738,0.956825
0.050764,0.956825
0.050764,0.956850
0.050791,0.956850
0.050791,0.956975
0.050818,0.956975
0.050818,0.957050
0.050845,0.957050
0.050845,0.957100
0.050872,0.957100
0.050872,0.957150
0.050872,0.957225
0.050898,0.957225
0.050898,0.957250
0.050925,0.957250
0.050925,0.957300
0.050952,0.957300
0.050952,0.957350
0.050952,0.957425
0.050979,0.957425
0.050979,0.957450
0.051005,0.957450
0.051005,0.957775
0.051005,0.957825
0.051005,0.957850
0.051032,0.957850
0.051032,0.957925
0.051086,0.957925
0.051086,0.957975
0.051112,0.958000
0.051112,0.958025
0.051112,0.958075
0.051112,0.958125
0.051166,0.958125
0.051166,0.958150
0.051220,0.958150
0.051220,0.958200
0.051246,0.958200
0.051246,0.958350
0.051273,0.958350
0.051273,0.958425
0.051353,0.958425
0.051353,0.958475
0.051380,0.958475
0.051380,0.958550
0.051434,0.958550
0.051434,0.958725
0.051487,0.958725
0.051487,0.958775
0.051514,0.958775
0.051514,0.958925
0.051568,0.958925
0.051568,0.959025
0.051594,0.959025
0.051594,0.959050
0.051675,0.959050
0.051675,0.959075
0.051675,0.959125
0.051675,0.959175
0.051702,0.959175
0.051702,0.959200
0.051728,0.959200
0.051728,0.959250
0.051755,0.959250
0.051755,0.959275
0.051782,0.959275
0.051782,0.959350
0.051835,0.959350
0.051835,0.959375
0.051862,0.959375
0.051862,0.959525
0.051889,0.959525
0.051889,0.959550
0.051916,0.959550
0.051916,0.959700
0.051942,0.959700
0.051942,0.959725
0.052023,0.959725
0.052023,0.959750
0.052130,0.959750
0.052130,0.959800
0.052130,0.959850
0.052157,0.959850
0.052157,0.959900
0.052183,0.959900
0.052183,0.960025
0.052210,0.960025
0.052210,0.960050
0.052237,0.960075
0.052237,0.960100
0.053040,0.960100
0.053040,0.960175
0.053067,0.960175
0.053067,0.960200
0.053067,0.960250
0.053067,0.960475
0.053094,0.960500
0.053094,0.960700
0.053121,0.960700
0.053121,0.960775
0.053174,0.960775
0.053174,0.960875
0.053201,0.960875
0.053201,0.960975
0.053228,0.961000
0.053281,0.961000
0.053362,0.961000
0.053362,0.961100
0.053388,0.961100
0.053388,0.961125
0.053415,0.961125
0.053415,0.961200
0.053442,0.961200
0.053442,0.961300
0.053495,0.961300
0.053495,0.961425
0.053522,0.961425
0.053522,0.961450
0.053522,0.961500
0.053522,0.961600
0.053549,0.961600
0.053549,0.961725
0.053549,0.961775
0.053549,0.961800
0.053603,0.961800
0.053603,0.961825
0.053629,0.961825
0.053629,0.961850
0.053656,0.961850
0.053710,0.961850
0.053736,0.961850
0.053736,0.961875
0.053763,0.961875
0.053763,0.962050
0.053790,0.962050
0.053790,0.962175
0.053817,0.962175
0.053817,0.962200
0.053843,0.962200
0.053843,0.962275
0.053870,0.962275
0.053870,0.962325
0.053870,0.962425
0.053870,0.962475
0.053897,0.962475
0.053897,0.962525
0.053897,0.962600
0.053924,0.962600
0.053924,0.962625
0.053951,0.962625
0.053951,0.962750
0.053977,0.962750
0.053977,0.962875
0.054004,0.962875
0.054004,0.962925
0.054031,0.962925
0.054031,0.962950
0.054058,0.962950
0.054058,0.963100
0.054058,0.963675
0.054058,0.963725
0.054058,0.963825
0.054084,0.963825
0.054084,0.963850
0.054111,0.963850
0.054111,0.963875
0.054138,0.963875
0.054138,0.964025
0.054218,0.964025
0.054218,0.964100
0.054299,0.964100
0.054299,0.964200
0.054352,0.964200
0.054352,0.964225
0.054352,0.964350
0.054352,0.964400
0.054352,0.964475
0.054379,0.964475
0.054379,0.964525
0.054406,0.964525
0.054486,0.964525
0.054486,0.964575
0.054540,0.964575
0.054540,0.964600
0.054700,0.964600
0.054700,0.964675
0.054727,0.964675
0.054727,0.964700
0.054834,0.964700
0.054834,0.964775
0.054861,0.964775
0.054861,0.964800
0.054888,0.964800
0.054888,0.964875
0.054914,0.964875
0.054914,0.964900
0.054941,0.964900
0.054941,0.964950
0.054968,0.964950
0.054968,0.965000
0.054995,0.965000
0.054995,0.965150
0.055022,0.965150
0.055022,0.965300
0.055048,0.965300
0.055048,0.965325
0.055102,0.965325
0.055102,0.965475
0.055155,0.965475
0.055155,0.965525
0.055182,0.965525
0.055209,0.965550
0.055236,0.965550
0.055236,0.965600
0.055236,0.965650
0.055236,0.965750
0.055263,0.965750
0.055263,0.965775
0.055316,0.965775
0.055343,0.965775
0.055343,0.965825
0.055370,0.965825
0.055370,0.965875
0.055477,0.965875
0.055477,0.965925
0.055477,0.965950
0.055557,0.965950
0.055557,0.966050
0.055584,0.966050
0.055584,0.966075
0.055637,0.966075
0.055637,0.966100
0.055664,0.966100
0.055691,0.966125
0.055691,0.966200
0.055718,0.966200
0.055718,0.966250
0.055798,0.966250
0.055798,0.966300
0.055825,0.966300
0.055825,0.966375
0.055852,0.966375
0.055852,0.966400
0.055852,0.966450
0.055852,0.966500
0.055878,0.966500
0.055878,0.966525
0.055878,0.966575
0.055878,0.966625
0.055905,0.966625
0.055905,0.966675
0.055959,0.966675
0.055985,0.966675
0.055985,0.966700
0.056012,0.966700
0.056012,0.966825
0.056039,0.966825
0.056039,0.966850
0.056066,0.966850
0.056066,0.967000
0.056093,0.967000
0.056093,0.967025
0.056146,0.967025
0.056146,0.967100
0.056226,0.967100
0.056253,0.967125
0.056253,0.967150
0.056280,0.967150
0.056280,0.967175
0.056307,0.967175
0.056307,0.967225
0.056307,0.967300
0.056307,0.967325
0.056334,0.967325
0.056334,0.967425
0.056387,0.967425
0.056387,0.967450
0.056414,0.967475
0.056414,0.967625
0.056441,0.967625
0.056441,0.967650
0.056548,0.967650
0.056548,0.967675
0.056601,0.967675
0.056601,0.967700
0.056655,0.967700
0.056655,0.967750
0.056735,0.967750
0.056735,0.967775
0.056762,0.967775
0.056762,0.967850
0.056789,0.967850
0.056789,0.967875
0.056815,0.967875
0.056815,0.967925
0.056869,0.967925
0.056869,0.968025
0.056896,0.968025
0.056896,0.968075
0.056923,0.968075
0.056923,0.968175
0.056949,0.968175
0.056949,0.968275
0.056976,0.968275
0.056976,0.968400
0.057056,0.968400
0.057056,0.968425
0.057083,0.968425
0.057083,0.968450
0.057083,0.968525
0.057110,0.968525
0.057110,0.968575
0.057137,0.968575
0.057137,0.968625
0.057164,0.968625
0.057164,0.968650
0.057190,0.968650
0.057190,0.968700
0.057271,0.968700
0.057271,0.968775
0.057297,0.968775
0.057297,0.968850
0.057324,0.968850
0.057324,0.968875
0.057324,0.968925
0.057324,0.968950
0.057351,0.968950
0.057351,0.968975
0.057378,0.968975
0.057378,0.969000
0.057431,0.969000
0.057431,0.969050
0.057458,0.969075
0.057458,0.969150
0.057485,0.969150
0.057485,0.969175
0.057512,0.969175
0.057512,0.969250
0.057565,0.969250
0.057565,0.969325
0.057619,0.969325
0.057645,0.969350
0.057672,0.969350
0.057672,0.969400
0.057753,0.969400
0.057779,0.969425
0.057779,0.969500
0.057806,0.969500
0.057806,0.969550
0.057806,0.969600
0.057806,0.969625
0.057886,0.969625
0.057886,0.969650
0.057913,0.969650
0.057913,0.969675
0.057940,0.969675
0.057940,0.969700
0.057967,0.969700
0.057967,0.969725
0.057994,0.969725
0.057994,0.969750
0.058047,0.969750
0.058074,0.969750
0.058074,0.969825
0.058181,0.969825
0.058342,0.969825
0.058342,0.969925
0.058395,0.969925
0.058395,0.969975
0.058502,0.969975
0.058529,0.969975
0.058529,0.970000
0.058583,0.970000
0.058583,0.970025
0.058636,0.970025
0.058636,0.970050
0.058716,0.970075
0.058770,0.970075
0.058850,0.970075
0.058850,0.970125
0.058877,0.970125
0.058904,0.970150
0.058931,0.970150
0.058931,0.970225
0.058957,0.970225
0.058957,0.970350
0.058984,0.970350
0.058984,0.970400
0.059091,0.970400
0.059091,0.970425
0.059145,0.970425
0.059172,0.970425
0.059172,0.970475
0.059305,0.970475
0.059305,0.970550
0.059332,0.970575
0.059332,0.970600
0.059359,0.970600
0.059413,0.970600
0.059439,0.970600
0.059439,0.970625
0.059466,0.970625
0.059466,0.970675
0.059520,0.970675
0.059520,0.970750
0.059546,0.970750
0.059546,0.970825
0.059573,0.970825
0.059573,0.970850
0.059680,0.970850
0.059680,0.970950
0.059707,0.970950
0.059707,0.970975
0.059734,0.970975
0.059734,0.971025
0.059761,0.971025
0.059761,0.971050
0.059841,0.971050
0.059841,0.971100
0.059868,0.971100
0.059868,0.971150
0.059895,0.971150
0.059895,0.971175
0.059921,0.971175
0.059921,0.971225
0.059948,0.971225
0.059948,0.971250
0.059975,0.971250
0.059975,0.971275
0.060002,0.971300
0.060002,0.971425
0.060055,0.971425
0.060055,0.971475
0.060162,0.971475
0.060162,0.971500
0.060243,0.971500
0.060243,0.971600
0.060296,0.971600
0.060296,0.971650
0.060350,0.971650
0.060376,0.971675
0.060376,0.971700
0.060484,0.971700
0.060484,0.971725
0.060510,0.971725
0.060510,0.971825
0.060537,0.971825
0.060537,0.971925
0.060537,0.971975
0.060537,0.972050
0.060564,0.972050
0.060564,0.972100
0.060591,0.972100
0.060591,0.972125
0.060591,0.972175
0.060617,0.972200
0.060671,0.972200
0.060671,0.972225
0.060698,0.972225
0.060698,0.972300
0.060751,0.972300
0.060778,0.972300
0.060778,0.972425
0.060805,0.972425
0.060805,0.972450
0.060832,0.972450
0.060832,0.972600
0.060858,0.972600
0.060858,0.972625
0.060912,0.972625
0.060912,0.972650
0.060965,0.972650
0.060965,0.972725
0.060992,0.972725
0.060992,0.972750
0.061019,0.972750
0.061019,0.972775
0.061046,0.972775
0.061046,0.972800
0.061099,0.972800
0.061099,0.972850
0.061153,0.972850
0.061153,0.972950
0.061340,0.972950
0.061340,0.972975
0.061394,0.972975
0.061394,0.973000
0.061421,0.973000
0.061421,0.973025
0.061528,0.973025
0.061528,0.973050
0.061555,0.973050
0.061555,0.973075
0.061662,0.973075
0.061662,0.973100
0.061715,0.973100
0.061715,0.973125
0.061742,0.973125
0.061742,0.973150
0.061769,0.973150
0.061822,0.973150
0.061876,0.973150
0.061876,0.973175
0.061956,0.973175
0.061956,0.973250
0.062036,0.973250
0.062036,0.973300
0.062117,0.973300
0.062117,0.973325
0.062144,0.973350
0.062144,0.973425
0.062197,0.973425
0.062197,0.973500
0.062224,0.973500
0.062224,0.973725
0.062304,0.973725
0.062385,0.973725
0.062385,0.973750
0.062411,0.973750
0.062411,0.973775
0.062438,0.973775
0.062438,0.973825
0.062465,0.973825
0.062465,0.973850
0.062492,0.973850
0.062492,0.973900
0.062545,0.973900
0.062572,0.973900
0.062572,0.973925
0.062599,0.973925
0.062626,0.973950
0.062652,0.973950
0.062652,0.974025
0.062679,0.974025
0.062679,0.974075
0.062759,0.974075
0.062759,0.974125
0.062786,0.974125
0.062786,0.974150
0.062813,0.974150
0.062813,0.974175
0.062840,0.974175
0.062840,0.974250
0.062893,0.974250
0.062893,0.974300
0.062947,0.974300
0.062947,0.974325
0.062974,0.974325
0.062974,0.974350
0.063107,0.974350
0.063107,0.974375
0.063134,0.974375
0.063134,0.974450
0.063161,0.974450
0.063161,0.974475
0.063215,0.974475
0.063215,0.974500
0.063241,0.974500
0.063241,0.974525
0.063241,0.974575
0.063241,0.974600
0.063268,0.974600
0.063268,0.974675
0.063375,0.974675
0.063375,0.974775
0.063402,0.974775
0.063402,0.974825
0.063429,0.974825
0.063429,0.974850
0.063482,0.974850
0.063482,0.974875
0.063536,0.974875
0.063563,0.974900
0.063563,0.975000
0.063616,0.975000
0.063616,0.975050
0.063616,0.975125
0.063643,0.975125
0.063643,0.975175
0.063670,0.975175
0.063670,0.975300
0.063723,0.975300
0.063723,0.975350
0.063750,0.975375
0.063804,0.975375
0.063804,0.975400
0.063830,0.975400
0.063830,0.975425
0.063857,0.975425
0.063857,0.975475
0.063857,0.975525
0.063857,0.975575
0.063911,0.975575
0.063911,0.975725
0.063991,0.975725
0.063991,0.975750
0.064125,0.975750
0.064125,0.975775
0.064152,0.975775
0.064152,0.975800
0.064205,0.975800
0.064205,0.975900
0.064286,0.975900
0.064286,0.975925
0.064312,0.975925
0.064312,0.975950
0.064339,0.975950
0.064339,0.975975
0.064366,0.975975
0.064366,0.976025
0.064393,0.976025
0.064393,0.976075
0.064419,0.976100
0.064419,0.976125
0.064446,0.976125
0.064446,0.976175
0.064500,0.976175
0.064553,0.976175
0.064553,0.976200
0.064580,0.976200
0.064580,0.976225
0.064660,0.976225
0.064660,0.976275
0.064714,0.976275
0.064714,0.976300
0.064794,0.976300
0.064794,0.976325
0.064848,0.976325
0.064901,0.976325
0.064901,0.976350
0.064928,0.976350
0.064928,0.976425
0.064982,0.976425
0.064982,0.976700
0.065008,0.976700
0.065008,0.976750
0.065035,0.976750
0.065035,0.976775
0.065062,0.976775
0.065062,0.976825
0.065089,0.976825
0.065089,0.976850
0.065142,0.976850
0.065142,0.976925
0.065196,0.976925
0.065196,0.976950
0.065223,0.976950
0.065223,0.977000
0.065276,0.977000
0.065276,0.977025
0.065303,0.977025
0.065303,0.977050
0.065437,0.977050
0.065437,0.977075
0.065464,0.977075
0.065464,0.977100
0.065490,0.977100
0.065490,0.977150
0.065544,0.977150
0.065544,0.977250
0.065597,0.977250
0.065597,0.977300
0.065678,0.977300
0.065678,0.977450
0.065678,0.977500
0.065705,0.977500
0.065705,0.977525
0.065758,0.977525
0.065758,0.977575
0.065785,0.977575
0.065785,0.977625
0.065812,0.977625
0.065812,0.977650
0.065892,0.977650
0.065892,0.977675
0.065946,0.977675
0.065946,0.977775
0.065972,0.977775
0.065972,0.977800
0.066026,0.977800
0.066053,0.977800
0.066053,0.977850
0.066079,0.977850
0.066079,0.977875
0.066133,0.977875
0.066133,0.977950
0.066160,0.977950
0.066160,0.978000
0.066187,0.978000
0.066187,0.978025
0.066213,0.978025
0.066213,0.978050
0.066267,0.978050
0.066267,0.978100
0.066294,0.978100
0.066294,0.978125
0.066347,0.978125
0.066347,0.978150
0.066427,0.978150
0.066427,0.978175
0.066454,0.978175
0.066454,0.978225
0.066561,0.978225
0.066561,0.978325
0.066615,0.978325
0.066615,0.978400
0.066642,0.978400
0.066642,0.978475
0.066668,0.978475
0.066668,0.978525
0.066722,0.978525
0.066749,0.978550
0.066776,0.978550
0.066776,0.978625
0.066829,0.978625
0.066829,0.978700
0.066883,0.978700
0.066883,0.978850
0.066909,0.978850
0.066909,0.978875
0.066990,0.978875
0.066990,0.978925
0.066990,0.978950
0.067017,0.978950
0.067017,0.979000
0.067070,0.979000
0.067070,0.979050
0.067150,0.979050
0.067150,0.979075
0.067177,0.979100
0.067177,0.979125
0.067204,0.979125
0.067204,0.979175
0.067231,0.979175
0.067231,0.979225
0.067257,0.979225
0.067257,0.979250
0.067311,0.979250
0.067311,0.979350
0.067311,0.979400
0.067311,0.979425
0.067418,0.979425
0.067472,0.979425
0.067579,0.979425
0.067579,0.979475
0.067579,0.979575
0.067632,0.979575
0.067632,0.979600
0.067686,0.979600
0.067686,0.979675
0.067713,0.979675
0.067713,0.979700
0.067766,0.979700
0.067766,0.979800
0.067793,0.979800
0.067793,0.979825
0.067980,0.979825
0.067980,0.979850
0.068034,0.979850
0.068034,0.979875
0.068087,0.979875
0.068087,0.979950
0.068114,0.979950
0.068114,0.979975
0.068275,0.979975
0.068275,0.980000
0.068302,0.980000
0.068302,0.980025
0.068328,0.980025
0.068328,0.980075
0.068355,0.980075
0.068355,0.980125
0.068436,0.980125
0.068436,0.980175
0.068489,0.980175
0.068489,0.980225
0.068543,0.980225
0.068543,0.980250
0.068650,0.980250
0.068650,0.980300
0.068703,0.980300
0.068703,0.980350
0.068730,0.980350
0.068730,0.980475
0.068757,0.980475
0.068757,0.980500
0.068810,0.980500
0.068810,0.980525
0.068837,0.980525
0.068837,0.980575
0.068864,0.980575
0.068864,0.980625
0.068971,0.980625
0.068971,0.980650
0.069051,0.980650
0.069051,0.980700
0.069212,0.980700
0.069212,0.980725
0.069239,0.980725
0.069239,0.980825
0.069266,0.980825
0.069266,0.980850
0.069319,0.980850
0.069319,0.980875
0.069346,0.980875
0.069346,0.980925
0.069453,0.980925
0.069453,0.980975
0.069533,0.980975
0.069533,0.981025
0.069560,0.981025
0.069560,0.981075
0.069587,0.981075
0.069640,0.981075
0.069667,0.981100
0.069748,0.981100
0.069748,0.981150
0.069774,0.981150
0.069774,0.981200
0.069828,0.981200
0.069828,0.981275
0.069855,0.981275
0.069935,0.981275
0.069962,0.981275
0.069962,0.981300
0.070042,0.981300
0.070042,0.981350
0.070069,0.981350
0.070069,0.981400
0.070096,0.981400
0.070096,0.981425
0.070176,0.981425
0.070176,0.981450
0.070256,0.981450
0.070256,0.981475
0.070310,0.981475
0.070310,0.981500
0.070337,0.981500
0.070337,0.981600
0.070417,0.981600
0.070417,0.981675
0.070524,0.981675
0.070524,0.981700
0.070551,0.981700
0.070551,0.981750
0.070711,0.981750
0.070711,0.981775
0.070792,0.981775
0.070792,0.981800
0.070818,0.981800
0.070818,0.981875
0.070979,0.981875
0.071006,0.981900
0.071006,0.981950
0.071006,0.981975
0.071033,0.981975
0.071033,0.982000
0.071086,0.982000
0.071086,0.982075
0.071113,0.982075
0.071113,0.982100
0.071140,0.982100
0.071140,0.982125
0.071167,0.982125
0.071167,0.982175
0.071193,0.982175
0.071193,0.982225
0.071220,0.982225
0.071220,0.982350
0.071274,0.982350
0.071274,0.982375
0.071300,0.982375
0.071300,0.982450
0.071327,0.982450
0.071327,0.982475
0.071381,0.982525
0.071461,0.982525
0.071461,0.982575
0.071515,0.982575
0.071515,0.982600
0.071568,0.982600
0.071568,0.982625
0.071622,0.982625
0.071622,0.982675
0.071675,0.982675
0.071675,0.982700
0.071756,0.982700
0.071756,0.982725
0.071782,0.982725
0.071782,0.982750
0.071809,0.982750
0.071809,0.982800
0.071836,0.982800
0.071836,0.982975
0.071863,0.982975
0.071863,0.983000
0.071916,0.983000
0.071916,0.983025
0.071943,0.983025
0.071943,0.983125
0.071970,0.983125
0.071970,0.983175
0.072023,0.983175
0.072104,0.983175
0.072157,0.983175
0.072157,0.983200
0.072211,0.983200
0.072211,0.983250
0.072238,0.983250
0.072238,0.983275
0.072264,0.983275
0.072264,0.983300
0.072371,0.983300
0.072371,0.983350
0.072398,0.983350
0.072398,0.983375
0.072425,0.983375
0.072425,0.983850
0.072479,0.983850
0.072479,0.983875
0.072505,0.983875
0.072505,0.983925
0.072559,0.983925
0.072559,0.983950
0.072586,0.983950
0.072586,0.984000
0.072693,0.984000
0.072693,0.984025
0.072719,0.984025
0.072719,0.984050
0.072853,0.984050
0.072853,0.984100
0.072907,0.984100
0.072907,0.984125
0.072934,0.984125
0.072934,0.984175
0.073068,0.984175
0.073068,0.984275
0.073148,0.984275
0.073201,0.984275
0.073201,0.984325
0.073228,0.984325
0.073228,0.984350
0.073255,0.984350
0.073309,0.984350
0.073335,0.984350
0.073335,0.984400
0.073389,0.984400
0.073389,0.984425
0.073416,0.984425
0.073416,0.984450
0.073442,0.984475
0.073469,0.984475
0.073469,0.984500
0.073549,0.984500
0.073549,0.984550
0.073603,0.984550
0.073603,0.984600
0.073657,0.984600
0.073657,0.984625
0.073710,0.984625
0.073710,0.984650
0.073737,0.984650
0.073737,0.984675
0.073898,0.984675
0.073898,0.984700
0.073924,0.984700
0.073924,0.984725
0.073978,0.984725
0.073978,0.984750
0.074005,0.984750
0.074005,0.984800
0.074005,0.984875
0.074031,0.984875
0.074031,0.984900
0.074058,0.984900
0.074058,0.984975
0.074165,0.984975
0.074165,0.985025
0.074219,0.985025
0.074272,0.985025
0.074272,0.985050
0.074299,0.985050
0.074299,0.985075
0.074326,0.985075
0.074326,0.985150
0.074380,0.985150
0.074380,0.985200
0.074406,0.985200
0.074406,0.985250
0.074460,0.985250
0.074460,0.985275
0.074513,0.985275
0.074513,0.985300
0.074647,0.985300
0.074647,0.985400
0.074728,0.985400
0.074728,0.985450
0.074781,0.985450
0.074781,0.985475
0.074861,0.985475
0.074861,0.985500
0.075022,0.985500
0.075022,0.985550
0.075156,0.985550
0.075156,0.985600
0.075210,0.985600
0.075236,0.985625
0.075236,0.985650
0.075290,0.985650
0.075290,0.985775
0.075397,0.985775
0.075397,0.985800
0.075424,0.985800
0.075450,0.985825
0.075450,0.985850
0.075558,0.985850
0.075558,0.985875
0.075611,0.985875
0.075611,0.985925
0.075799,0.985925
0.075879,0.985925
0.076093,0.985925
0.076093,0.985950
0.076147,0.985950
0.076147,0.986000
0.076173,0.986000
0.076173,0.986025
0.076307,0.986025
0.076307,0.986050
0.076388,0.986050
0.076388,0.986075
0.076441,0.986075
0.076495,0.986075
0.076575,0.986075
0.076629,0.986075
0.076629,0.986125
0.076762,0.986125
0.076762,0.986150
0.076789,0.986150
0.076843,0.986150
0.076870,0.986150
0.076870,0.986200
0.076896,0.986200
0.076896,0.986225
0.076977,0.986225
0.076977,0.986250
0.077003,0.986250
0.077003,0.986300
0.077057,0.986300
0.077057,0.986325
0.077110,0.986325
0.077110,0.986350
0.077191,0.986350
0.077351,0.986350
0.077351,0.986375
0.077432,0.986375
0.077432,0.986400
0.077566,0.986400
0.077566,0.986425
0.077592,0.986425
0.077592,0.986475
0.077646,0.986475
0.077646,0.986500
0.077700,0.986500
0.077700,0.986525
0.077994,0.986525
0.077994,0.986550
0.078021,0.986550
0.078021,0.986575
0.078074,0.986575
0.078074,0.986600
0.078101,0.986600
0.078181,0.986600
0.078181,0.986650
0.078262,0.986650
0.078289,0.986650
0.078289,0.986675
0.078422,0.986675
0.078422,0.986700
0.078449,0.986700
0.078503,0.986700
0.078717,0.986700
0.078717,0.986725
0.078771,0.986725
0.078771,0.986875
0.078824,0.986875
0.078824,0.986900
0.078851,0.986900
0.078851,0.986925
0.078904,0.986925
0.078904,0.986950
0.078958,0.986950
0.078958,0.986975
0.079011,0.986975
0.079011,0.987000
0.079145,0.987000
0.079145,0.987050
0.079306,0.987050
0.079306,0.987125
0.079333,0.987125
0.079333,0.987150
0.079467,0.987150
0.079467,0.987200
0.079520,0.987200
0.079520,0.987225
0.079547,0.987225
0.079547,0.987250
0.079627,0.987250
0.079627,0.987275
0.079761,0.987275
0.079761,0.987300
0.079815,0.987300
0.079841,0.987325
0.079868,0.987325
0.079868,0.987350
0.080082,0.987350
0.080136,0.987350
0.080136,0.987400
0.080190,0.987400
0.080190,0.987425
0.080243,0.987425
0.080243,0.987450
0.080484,0.987450
0.080484,0.987525
0.080511,0.987525
0.080511,0.987550
0.080564,0.987550
0.080564,0.987575
0.080618,0.987575
0.080618,0.987625
0.080645,0.987625
0.080645,0.987650
0.080698,0.987650
0.080698,0.987675
0.080725,0.987675
0.080725,0.987725
0.080805,0.987725
0.080805,0.987750
0.080859,0.987750
0.080859,0.987775
0.080912,0.987775
0.080912,0.987800
0.080939,0.987800
0.080939,0.987850
0.080966,0.987850
0.080966,0.987875
0.081207,0.987875
0.081207,0.987900
0.081368,0.987900
0.081421,0.987900
0.081448,0.987900
0.081448,0.987925
0.081582,0.987925
0.081582,0.987975
0.081609,0.987975
0.081609,0.988000
0.081689,0.988000
0.081689,0.988025
0.081716,0.988025
0.081769,0.988025
0.081769,0.988075
0.081796,0.988075
0.081796,0.988125
0.082064,0.988125
0.082064,0.988150
0.082091,0.988150
0.082091,0.988175
0.082117,0.988175
0.082144,0.988200
0.082251,0.988200
0.082251,0.988225
0.082465,0.988225
0.082465,0.988250
0.082546,0.988250
0.082546,0.988275
0.082626,0.988275
0.082626,0.988325
0.082760,0.988325
0.082760,0.988350
0.082787,0.988350
0.082787,0.988375
0.082813,0.988375
0.082813,0.988400
0.082867,0.988400
0.082867,0.988425
0.083054,0.988425
0.083054,0.988450
0.083081,0.988450
0.083081,0.988475
0.083188,0.988475
0.083188,0.988500
0.083295,0.988500
0.083295,0.988525
0.083403,0.988525
0.083456,0.988525
0.083456,0.988550
0.083510,0.988550
0.083617,0.988550
0.083617,0.988575
0.083670,0.988575
0.083670,0.988600
0.083777,0.988600
0.083777,0.988625
0.083804,0.988625
0.083804,0.988650
0.083858,0.988650
0.083911,0.988650
0.084072,0.988650
0.084072,0.988675
0.084099,0.988675
0.084099,0.988700
0.084125,0.988700
0.084125,0.988750
0.084340,0.988750
0.084340,0.988800
0.084393,0.988800
0.084393,0.988825
0.084473,0.988825
0.084473,0.988850
0.084500,0.988850
0.084500,0.988875
0.084714,0.988875
0.084714,0.988925
0.085250,0.988925
0.085250,0.989000
0.085357,0.989000
0.085357,0.989025
0.085437,0.989025
0.085437,0.989075
0.085464,0.989075
0.085518,0.989075
0.085759,0.989075
0.085839,0.989075
0.085946,0.989075
0.085946,0.989125
0.086000,0.989125
0.086053,0.989125
0.086053,0.989175
0.086107,0.989175
0.086107,0.989200
0.086187,0.989200
0.086187,0.989225
0.086214,0.989225
0.086214,0.989250
0.086241,0.989250
0.086267,0.989275
0.086321,0.989275
0.086374,0.989275
0.086508,0.989275
0.086508,0.989300
0.086562,0.989300
0.086562,0.989325
0.086615,0.989325
0.086615,0.989375
0.086696,0.989375
0.086696,0.989400
0.086749,0.989400
0.086749,0.989450
0.086776,0.989475
0.086776,0.989525
0.086883,0.989525
0.086883,0.989550
0.086990,0.989550
0.086990,0.989575
0.087017,0.989575
0.087017,0.989600
0.087044,0.989625
0.087258,0.989625
0.087258,0.989650
0.087285,0.989650
0.087312,0.989675
0.087338,0.989675
0.087338,0.989725
0.087472,0.989725
0.087472,0.989750
0.087579,0.989750
0.087579,0.989825
0.087686,0.989825
0.087740,0.989825
0.087740,0.989850
0.087820,0.989850
0.087901,0.989850
0.088008,0.989850
0.088008,0.989875
0.088088,0.989875
0.088088,0.989900
0.088329,0.989900
0.088329,0.989975
0.088436,0.989975
0.088436,0.990000
0.088597,0.990000
0.088650,0.990000
0.088677,0.990000
0.088677,0.990025
0.088704,0.990025
0.088757,0.990025
0.088838,0.990025
0.088838,0.990075
0.089105,0.990075
0.089105,0.990100
0.089132,0.990100
0.089213,0.990100
0.089239,0.990100
0.089239,0.990125
0.089266,0.990125
0.089266,0.990150
0.089293,0.990175
0.089293,0.990200
0.089320,0.990200
0.089373,0.990200
0.089454,0.990200
0.089454,0.990250
0.089480,0.990250
0.089480,0.990275
0.089561,0.990275
0.089561,0.990300
0.089641,0.990300
0.089641,0.990325
0.089909,0.990325
0.089909,0.990350
0.090096,0.990350
0.090096,0.990425
0.090123,0.990425
0.090176,0.990425
0.090284,0.990425
0.090284,0.990450
0.090310,0.990450
0.090310,0.990500
0.090337,0.990500
0.090337,0.990550
0.090471,0.990550
0.090471,0.990625
0.090658,0.990625
0.090658,0.990650
0.090739,0.990650
0.090739,0.990675
0.090792,0.990675
0.090846,0.990675
0.091006,0.990675
0.091006,0.990700
0.091033,0.990700
0.091033,0.990725
0.091060,0.990725
0.091060,0.990750
0.091221,0.990750
0.091221,0.990775
0.091301,0.990775
0.091569,0.990775
0.091836,0.990775
0.091836,0.990800
0.091890,0.990800
0.091890,0.990825
0.092265,0.990825
0.092265,0.990850
0.092345,0.990850
0.092345,0.990875
0.092372,0.990875
0.092372,0.990900
0.092426,0.990900
0.092479,0.990900
0.092506,0.990900
0.092506,0.990950
0.092586,0.990950
0.092586,0.990975
0.092640,0.990975
0.092827,0.990975
0.092827,0.991000
0.092934,0.991000
0.092961,0.991025
0.092988,0.991025
0.092988,0.991050
0.093015,0.991050
0.093015,0.991100
0.093041,0.991100
0.093148,0.991100
0.093175,0.991100
0.093309,0.991100
0.093336,0.991100
0.093336,0.991125
0.093389,0.991125
0.093389,0.991150
0.093443,0.991150
0.093443,0.991200
0.093470,0.991200
0.093470,0.991225
0.093657,0.991225
0.093657,0.991250
0.093791,0.991250
0.093791,0.991275
0.093871,0.991275
0.093871,0.991300
0.093952,0.991300
0.093952,0.991325
0.094112,0.991325
0.094112,0.991350
0.094139,0.991350
0.094139,0.991375
0.094193,0.991375
0.094193,0.991425
0.094219,0.991425
0.094219,0.991450
0.094246,0.991450
0.094300,0.991450
0.094326,0.991450
0.094326,0.991475
0.094380,0.991475
0.094380,0.991500
0.094434,0.991500
0.094434,0.991525
0.094487,0.991525
0.094541,0.991525
0.094541,0.991600
0.094567,0.991600
0.094621,0.991600
0.094675,0.991600
0.094675,0.991625
0.094889,0.991625
0.094889,0.991700
0.094942,0.991700
0.094942,0.991725
0.095023,0.991725
0.095076,0.991725
0.095156,0.991725
0.095156,0.991750
0.095210,0.991750
0.095210,0.991775
0.095531,0.991775
0.095531,0.991825
0.095692,0.991825
0.095692,0.991850
0.095826,0.991850
0.095826,0.991900
0.095933,0.991900
0.095987,0.991900
0.095987,0.991925
0.096201,0.991925
0.096201,0.991975
0.096254,0.991975
0.096254,0.992000
0.096388,0.992000
0.096388,0.992025
0.096388,0.992075
0.096468,0.992075
0.096522,0.992075
0.096629,0.992075
0.096629,0.992100
0.096709,0.992100
0.096709,0.992125
0.096736,0.992125
0.096736,0.992150
0.096763,0.992150
0.096763,0.992175
0.096870,0.992175
0.096870,0.992200
0.096924,0.992200
0.096924,0.992225
0.097138,0.992225
0.097165,0.992250
0.097352,0.992250
0.097352,0.992275
0.097459,0.992275
0.097459,0.992300
0.097727,0.992300
0.097727,0.992325
0.097968,0.992325
0.098048,0.992325
0.098102,0.992325
0.098102,0.992350
0.098423,0.992350
0.098744,0.992350
0.098771,0.992350
0.098825,0.992350
0.098825,0.992400
0.099119,0.992400
0.099173,0.992400
0.099173,0.992425
0.099387,0.992425
0.099387,0.992450
0.099601,0.992450
0.099655,0.992450
0.099655,0.992475
0.099815,0.992475
0.099869,0.992475
0.099922,0.992475
0.099922,0.992500
0.100003,0.992500
0.100003,0.992550
0.100056,0.992550
0.100056,0.992575
0.100163,0.992575
0.100163,0.992600
0.100217,0.992600
0.100324,0.992600
0.100324,0.992625
0.100485,0.992625
0.100538,0.992625
0.100672,0.992625
0.100672,0.992650
0.100806,0.992650
0.100833,0.992675
0.100940,0.992675
0.100940,0.992700
0.100993,0.992700
0.100993,0.992725
0.101047,0.992725
0.101208,0.992725
0.101208,0.992775
0.101288,0.992775
0.101288,0.992800
0.101315,0.992800
0.101315,0.992850
0.101448,0.992850
0.101502,0.992850
0.101636,0.992850
0.101636,0.992875
0.101716,0.992875
0.101716,0.992900
0.102091,0.992900
0.102091,0.992925
0.102145,0.992925
0.102145,0.992950
0.102171,0.992950
0.102171,0.993000
0.102493,0.993000
0.102546,0.993000
0.102573,0.993000
0.102627,0.993000
0.102760,0.993000
0.102814,0.993000
0.102868,0.993000
0.102921,0.993050
0.103028,0.993050
0.103082,0.993050
0.103109,0.993050
0.103109,0.993075
0.103269,0.993075
0.103269,0.993100
0.103323,0.993100
0.103323,0.993125
0.103376,0.993125
0.103376,0.993150
0.103671,0.993150
0.103671,0.993175
0.103724,0.993175
0.103724,0.993200
0.103778,0.993200
0.103831,0.993200
0.103831,0.993225
0.103858,0.993225
0.103858,0.993250
0.103939,0.993250
0.103939,0.993275
0.104072,0.993275
0.104126,0.993275
0.104153,0.993275
0.104153,0.993325
0.104233,0.993325
0.104233,0.993350
0.104420,0.993350
0.104474,0.993350
0.104581,0.993350
0.104635,0.993350
0.104635,0.993375
0.104769,0.993375
0.104929,0.993375
0.105304,0.993375
0.105304,0.993425
0.105491,0.993425
0.105491,0.993450
0.105599,0.993450
0.105599,0.993500
0.105652,0.993500
0.105652,0.993525
0.105813,0.993525
0.105866,0.993525
0.105893,0.993525
0.105893,0.993575
0.106107,0.993575
0.106107,0.993600
0.106188,0.993600
0.106188,0.993650
0.106268,0.993650
0.106268,0.993675
0.106295,0.993675
0.106348,0.993675
0.106482,0.993675
0.106482,0.993700
0.106643,0.993700
0.106643,0.993725
0.107151,0.993725
0.107151,0.993750
0.107259,0.993750
0.107366,0.993750
0.107821,0.993750
0.107821,0.993800
0.107874,0.993800
0.107928,0.993800
0.107955,0.993800
0.107955,0.993825
0.108222,0.993825
0.108222,0.993850
0.108356,0.993850
0.108410,0.993850
0.108544,0.993850
0.108544,0.993875
0.108758,0.993875
0.108865,0.993875
0.109186,0.993875
0.109186,0.993900
0.109374,0.993900
0.109374,0.993925
0.109561,0.993925
0.109561,0.993950
0.109668,0.993950
0.109668,0.994000
0.109749,0.994000
0.109749,0.994025
0.109775,0.994025
0.109775,0.994050
0.109829,0.994050
0.109829,0.994075
0.109882,0.994075
0.109882,0.994100
0.110150,0.994100
0.110150,0.994125
0.110177,0.994125
0.110177,0.994150
0.110338,0.994150
0.110391,0.994150
0.110445,0.994150
0.110498,0.994150
0.110605,0.994150
0.110659,0.994150
0.111141,0.994150
0.111141,0.994225
0.111194,0.994225
0.111248,0.994225
0.111382,0.994225
0.111435,0.994225
0.111944,0.994225
0.111944,0.994250
0.112105,0.994250
0.112105,0.994275
0.112158,0.994275
0.112212,0.994275
0.112319,0.994275
0.112346,0.994300
0.112694,0.994300
0.112774,0.994300
0.112801,0.994300
0.112854,0.994300
0.113310,0.994300
0.113818,0.994300
0.114568,0.994300
0.114622,0.994300
0.114889,0.994300
0.114889,0.994325
0.114996,0.994325
0.115050,0.994325
0.115077,0.994325
0.115077,0.994375
0.115130,0.994375
0.115264,0.994375
0.115291,0.994375
0.115344,0.994375
0.115719,0.994375
0.115773,0.994375
0.115907,0.994375
0.115933,0.994425
0.116148,0.994425
0.116148,0.994450
0.116228,0.994450
0.116282,0.994450
0.116282,0.994475
0.116389,0.994475
0.116737,0.994475
0.116897,0.994475
0.116897,0.994500
0.117219,0.994500
0.117219,0.994525
0.117379,0.994525
0.117379,0.994550
0.117486,0.994550
0.117540,0.994550
0.117781,0.994550
0.117834,0.994550
0.117861,0.994550
0.117915,0.994550
0.117968,0.994550
0.117968,0.994600
0.118022,0.994600
0.118022,0.994625
0.118129,0.994625
0.118129,0.994650
0.118183,0.994650
0.118397,0.994650
0.118397,0.994675
0.118424,0.994700
0.118450,0.994700
0.118477,0.994725
0.118852,0.994725
0.118905,0.994725
0.118986,0.994725
0.118986,0.994750
0.119120,0.994750
0.119120,0.994775
0.119682,0.994775
0.119682,0.994800
0.119762,0.994800
0.119816,0.994800
0.119869,0.994800
0.119869,0.994850
0.120217,0.994850
0.120217,0.994875
0.120325,0.994875
0.120325,0.994900
0.120458,0.994900
0.120458,0.994925
0.121047,0.994925
0.121101,0.994925
0.121128,0.994925
0.121181,0.994925
0.121181,0.994950
0.121262,0.994950
0.121262,0.994975
0.121369,0.994975
0.121422,0.994975
0.121422,0.995000
0.121904,0.995000
0.122011,0.995000
0.122065,0.995000
0.122172,0.995000
0.122225,0.995000
0.122306,0.995000
0.122386,0.995000
0.122440,0.995000
0.122788,0.995000
0.122788,0.995025
0.122948,0.995025
0.123082,0.995025
0.123216,0.995025
0.123216,0.995050
0.123377,0.995050
0.123377,0.995075
0.123457,0.995075
0.123725,0.995075
0.124100,0.995075
0.124100,0.995100
0.124260,0.995100
0.124314,0.995100
0.124367,0.995100
0.124394,0.995125
0.124528,0.995125
0.124528,0.995150
0.124742,0.995150
0.124796,0.995150
0.124849,0.995150
0.124849,0.995175
0.125064,0.995175
0.125117,0.995175
0.125144,0.995175
0.125197,0.995175
0.125412,0.995175
0.125492,0.995175
0.126027,0.995175
0.126135,0.995175
0.126295,0.995175
0.127232,0.995175
0.127286,0.995175
0.127339,0.995175
0.127420,0.995175
0.127473,0.995175
0.128464,0.995175
0.128464,0.995225
0.128544,0.995225
0.128598,0.995225
0.128946,0.995225
0.128999,0.995225
0.129026,0.995225
0.129026,0.995250
0.129160,0.995250
0.129160,0.995275
0.129240,0.995275
0.129240,0.995300
0.129348,0.995300
0.129348,0.995325
0.129722,0.995325
0.129776,0.995325
0.129829,0.995325
0.129829,0.995350
0.129910,0.995350
0.129910,0.995375
0.129963,0.995375
0.130070,0.995375
0.130606,0.995375
0.130606,0.995400
0.130874,0.995400
0.130927,0.995400
0.131008,0.995400
0.131008,0.995425
0.131115,0.995425
0.131275,0.995425
0.131329,0.995425
0.131945,0.995425
0.131998,0.995425
0.131998,0.995450
0.132266,0.995450
0.132266,0.995475
0.132373,0.995475
0.132373,0.995500
0.132641,0.995500
0.132694,0.995500
0.132855,0.995500
0.132855,0.995525
0.132935,0.995525
0.132989,0.995525
0.133123,0.995525
0.133176,0.995525
0.133283,0.995525
0.133283,0.995550
0.134006,0.995550
0.134060,0.995550
0.134247,0.995550
0.134247,0.995575
0.134595,0.995575
0.134595,0.995600
0.134676,0.995600
0.134676,0.995650
0.134756,0.995650
0.134917,0.995650
0.135158,0.995650
0.135158,0.995675
0.135399,0.995675
0.135399,0.995725
0.135532,0.995725
0.135586,0.995725
0.135613,0.995725
0.135666,0.995725
0.135827,0.995725
0.135880,0.995725
0.136068,0.995725
0.136121,0.995725
0.136148,0.995725
0.136148,0.995750
0.136362,0.995750
0.136389,0.995775
0.136443,0.995775
0.136684,0.995775
0.136684,0.995800
0.136844,0.995800
0.136844,0.995825
0.137112,0.995825
0.137112,0.995850
0.137139,0.995850
0.137139,0.995875
0.137166,0.995875
0.137166,0.995900
0.137353,0.995900
0.137353,0.995925
0.137594,0.995925
0.137648,0.995925
0.137808,0.995925
0.137862,0.995925
0.137915,0.995925
0.137915,0.995950
0.138049,0.995950
0.138103,0.995950
0.138210,0.995950
0.138290,0.995950
0.138451,0.995950
0.138504,0.995950
0.138638,0.995950
0.138638,0.995975
0.138799,0.995975
0.138799,0.996000
0.138906,0.996000
0.138906,0.996025
0.138960,0.996025
0.139254,0.996025
0.139254,0.996050
0.139950,0.996050
0.139950,0.996075
0.140084,0.996075
0.140084,0.996100
0.140164,0.996100
0.140164,0.996125
0.140593,0.996125
0.140593,0.996150
0.141128,0.996150
0.141316,0.996150
0.141369,0.996150
0.141476,0.996150
0.141503,0.996150
0.141557,0.996150
0.141610,0.996150
0.141664,0.996150
0.141958,0.996150
0.142012,0.996150
0.142413,0.996150
0.142413,0.996175
0.142467,0.996175
0.142494,0.996175
0.142574,0.996175
0.142628,0.996175
0.142788,0.996175
0.142842,0.996175
0.142922,0.996175
0.142949,0.996175
0.143029,0.996175
0.143056,0.996175
0.143217,0.996175
0.143243,0.996175
0.143351,0.996175
0.143404,0.996175
0.143458,0.996175
0.143618,0.996175
0.143618,0.996200
0.143725,0.996200
0.143806,0.996200
0.143859,0.996200
0.143940,0.996200
0.143966,0.996200
0.144100,0.996200
0.144207,0.996200
0.144314,0.996200
0.144422,0.996200
0.144609,0.996200
0.144716,0.996200
0.144716,0.996225
0.144770,0.996225
0.144823,0.996225
0.144850,0.996225
0.144877,0.996250
0.145091,0.996250
0.145198,0.996250
0.145466,0.996250
0.145519,0.996250
0.145546,0.996250
0.145894,0.996250
0.145974,0.996250
0.146028,0.996250
0.146135,0.996250
0.146162,0.996250
0.146215,0.996250
0.146349,0.996250
0.146403,0.996250
0.146483,0.996250
0.146537,0.996250
0.146778,0.996250
0.146778,0.996275
0.146858,0.996275
0.147768,0.996275
0.147822,0.996275
0.147875,0.996275
0.148384,0.996275
0.148384,0.996300
0.148598,0.996300
0.148652,0.996300
0.148786,0.996300
0.148839,0.996300
0.148893,0.996300
0.148946,0.996300
0.149268,0.996300
0.149321,0.996300
0.149589,0.996300
0.149643,0.996300
0.149669,0.996300
0.149723,0.996300
0.149723,0.996325
0.149803,0.996325
0.149857,0.996325
0.150044,0.996325
0.150071,0.996350
0.150339,0.996350
0.150339,0.996375
0.151035,0.996375
0.151115,0.996375
0.151249,0.996375
0.151303,0.996375
0.151517,0.996375
0.151570,0.996375
0.151651,0.996375
0.151704,0.996375
0.152079,0.996375
0.152133,0.996375
0.152213,0.996375
0.152266,0.996375
0.152481,0.996375
0.152534,0.996375
0.152855,0.996375
0.152855,0.996400
0.153096,0.996400
0.153445,0.996400
0.153578,0.996400
0.153578,0.996425
0.153739,0.996425
0.153793,0.996425
0.153846,0.996425
0.153926,0.996425
0.154034,0.996425
0.154087,0.996475
0.154141,0.996475
0.154221,0.996475
0.154221,0.996500
0.154275,0.996500
0.154516,0.996500
0.154516,0.996525
0.154569,0.996525
0.154623,0.996525
0.154730,0.996525
0.154783,0.996525
0.155078,0.996525
0.155131,0.996525
0.155479,0.996525
0.155533,0.996525
0.155613,0.996525
0.155613,0.996575
0.155908,0.996575
0.155908,0.996600
0.156042,0.996600
0.156095,0.996600
0.156229,0.996600
0.156283,0.996600
0.156443,0.996600
0.156497,0.996600
0.156524,0.996600
0.156577,0.996600
0.156818,0.996600
0.156872,0.996600
0.156952,0.996600
0.157006,0.996600
0.157032,0.996600
0.157086,0.996600
0.157113,0.996600
0.157166,0.996600
0.157327,0.996600
0.157327,0.996625
0.157354,0.996625
0.157354,0.996650
0.157461,0.996650
0.157514,0.996650
0.157568,0.996650
0.157595,0.996675
0.157728,0.996675
0.157728,0.996700
0.157782,0.996700
0.157862,0.996700
0.158023,0.996700
0.158130,0.996700
0.158344,0.996700
0.158398,0.996700
0.158826,0.996700
0.158826,0.996725
0.158907,0.996725
0.158960,0.996725
0.159094,0.996725
0.159174,0.996725
0.159388,0.996725
0.159442,0.996725
0.159763,0.996725
0.159817,0.996725
0.159844,0.996725
0.159897,0.996725
0.160192,0.996725
0.160245,0.996725
0.160379,0.996725
0.160379,0.996750
0.160486,0.996750
0.160540,0.996750
0.160593,0.996750
0.160647,0.996750
0.160995,0.996750
0.161048,0.996750
0.161182,0.996750
0.162709,0.996750
0.162762,0.996750
0.162842,0.996750
0.162949,0.996750
0.163057,0.996750
0.163083,0.996750
0.163164,0.996750
0.163351,0.996750
0.163405,0.996750
0.163512,0.996750
0.163619,0.996750
0.163779,0.996750
0.163887,0.996750
0.164047,0.996750
0.164101,0.996750
0.164154,0.996750
0.164315,0.996750
0.164529,0.996750
0.164583,0.996750
0.164609,0.996750
0.164663,0.996750
0.164797,0.996750
0.165038,0.996750
0.165091,0.996750
0.165306,0.996750
0.165440,0.996750
0.165493,0.996750
0.165547,0.996750
0.165600,0.996750
0.165948,0.996750
0.166002,0.996750
0.166296,0.996750
0.166377,0.996750
0.166430,0.996750
0.166591,0.996750
0.166671,0.996750
0.166885,0.996750
0.166992,0.996750
0.167046,0.996750
0.167100,0.996750
0.167153,0.996750
0.167421,0.996750
0.167421,0.996775
0.167474,0.996775
0.167474,0.996950
0.168037,0.996950
0.168063,0.996975
0.168117,0.996975
0.168170,0.996975
0.168304,0.996975
0.168385,0.996975
0.168411,0.996975
0.168465,0.996975
0.168492,0.996975
0.168545,0.996975
0.168572,0.996975
0.168626,0.996975
0.168679,0.996975
0.168679,0.997000
0.168867,0.997000
0.168867,0.997025
0.169027,0.997025
0.169027,0.997050
0.169081,0.997050
0.169134,0.997050
0.169134,0.997075
0.169215,0.997075
0.169295,0.997075
0.169536,0.997075
0.169563,0.997100
0.169590,0.997100
0.169643,0.997100
0.169723,0.997100
0.169723,0.997125
0.169777,0.997125
0.169857,0.997125
0.169911,0.997125
0.169938,0.997125
0.169938,0.997150
0.170152,0.997150
0.170205,0.997150
0.170446,0.997150
0.170446,0.997175
0.170875,0.997175
0.170875,0.997200
0.171142,0.997200
0.171169,0.997325
0.171437,0.997325
0.171544,0.997325
0.171571,0.997325
0.171678,0.997325
0.171732,0.997325
0.171785,0.997325
0.171812,0.997325
0.171812,0.997350
0.171865,0.997350
0.171892,0.997350
0.171946,0.997350
0.171972,0.997350
0.172026,0.997350
0.172160,0.997350
0.172213,0.997350
0.172428,0.997350
0.172481,0.997350
0.172508,0.997350
0.172562,0.997350
0.172883,0.997350
0.172963,0.997350
0.173043,0.997350
0.173097,0.997350
0.173124,0.997350
0.173124,0.997375
0.173177,0.997375
0.173231,0.997375
0.173632,0.997375
0.173686,0.997375
0.173954,0.997375
0.174007,0.997375
0.174329,0.997375
0.174382,0.997375
0.174463,0.997375
0.174516,0.997375
0.174570,0.997375
0.174623,0.997375
0.174677,0.997375
0.174730,0.997375
0.174757,0.997375
0.174811,0.997375
0.174944,0.997375
0.174998,0.997375
0.175105,0.997375
0.175105,0.997475
0.175319,0.997475
0.175373,0.997475
0.175507,0.997475
0.175560,0.997475
0.175801,0.997475
0.175828,0.997500
0.175855,0.997500
0.175962,0.997500
0.176230,0.997500
0.176283,0.997500
0.176471,0.997500
0.176551,0.997500
0.176604,0.997500
0.176819,0.997500
0.176926,0.997500
0.177060,0.997500
0.177060,0.997525
0.177113,0.997525
0.177167,0.997525
0.177193,0.997525
0.177247,0.997525
0.177488,0.997525
0.177542,0.997525
0.177595,0.997525
0.177649,0.997525
0.177702,0.997525
0.177783,0.997525
0.177863,0.997525
0.177916,0.997525
0.177943,0.997525
0.177997,0.997525
0.178238,0.997525
0.178291,0.997525
0.178318,0.997525
0.178425,0.997525
0.178532,0.997525
0.178586,0.997525
0.179014,0.997525
0.179014,0.997550
0.179068,0.997550
0.179148,0.997550
0.179202,0.997550
0.179469,0.997550
0.179523,0.997550
0.179576,0.997550
0.179630,0.997550
0.180139,0.997550
0.180192,0.997550
0.180192,0.997575
0.180246,0.997575
0.180326,0.997575
0.180380,0.997575
0.180460,0.997575
0.180514,0.997575
0.180594,0.997575
0.180647,0.997575
0.180728,0.997575
0.180808,0.997575
0.180995,0.997575
0.181022,0.997600
0.181263,0.997600
0.181317,0.997600
0.181397,0.997600
0.181451,0.997600
0.181638,0.997600
0.181718,0.997600
0.181799,0.997600
0.181852,0.997600
0.181879,0.997600
0.181933,0.997600
0.182066,0.997600
0.182120,0.997600
0.182174,0.997600
0.182227,0.997600
0.182334,0.997600
0.182441,0.997600
0.182495,0.997600
0.182548,0.997600
0.182763,0.997600
0.182816,0.997600
0.182870,0.997600
0.182923,0.997600
0.183191,0.997600
0.183218,0.997625
0.183325,0.997625
0.183405,0.997625
0.183459,0.997625
0.183726,0.997625
0.183780,0.997625
0.184208,0.997625
0.184262,0.997625
0.184316,0.997625
0.184369,0.997625
0.184503,0.997625
0.184556,0.997625
0.184717,0.997625
0.184744,0.997650
0.184771,0.997650
0.184824,0.997650
0.184958,0.997650
0.185012,0.997650
0.185199,0.997650
0.185199,0.997675
0.185440,0.997675
0.185494,0.997675
0.185788,0.997675
0.185842,0.997675
0.185868,0.997675
0.185922,0.997675
0.185922,0.997700
0.186002,0.997700
0.186002,0.997725
0.186083,0.997725
0.186136,0.997725
0.186216,0.997725
0.186270,0.997725
0.186324,0.997725
0.186350,0.997725
0.186350,0.997750
0.186565,0.997750
0.186645,0.997750
0.186779,0.997750
0.186832,0.997750
0.187047,0.997750
0.187047,0.997775
0.187073,0.997775
0.187127,0.997775
0.187261,0.997775
0.187314,0.997775
0.187475,0.997775
0.187528,0.997775
0.187555,0.997775
0.187609,0.997775
0.187636,0.997775
0.187636,0.997800
0.187769,0.997800
0.187823,0.997800
0.187877,0.997800
0.187957,0.997800
0.188010,0.997800
0.188010,0.997825
0.188037,0.997825
0.188091,0.997825
0.188144,0.997825
0.188198,0.997825
0.188332,0.997825
0.188385,0.997825
0.188519,0.997825
0.188546,0.997850
0.188814,0.997850
0.188867,0.997850
0.189001,0.997850
0.189055,0.997850
0.189081,0.997850
0.189162,0.997850
0.189269,0.997850
0.189269,0.997875
0.189403,0.997875
0.189456,0.997875
0.189697,0.997875
0.189751,0.997875
0.189992,0.997875
0.190045,0.997875
0.190179,0.997875
0.190179,0.997900
0.190259,0.997900
0.190313,0.997900
0.190420,0.997900
0.190474,0.997900
0.190527,0.997900
0.190581,0.997900
0.190608,0.997900
0.190661,0.997900
0.190768,0.997900
0.190822,0.997900
0.190902,0.997900
0.190956,0.997900
0.191036,0.997900
0.191089,0.997900
0.191250,0.997900
0.191304,0.997900
0.191330,0.997900
0.191384,0.997900
0.191545,0.997900
0.191598,0.997900
0.191652,0.997900
0.191705,0.997900
0.191839,0.997900
0.191893,0.997900
0.191946,0.997900
0.192027,0.997900
0.192080,0.997900
0.192348,0.997900
0.192375,0.997925
0.192509,0.997925
0.192562,0.997925
0.192669,0.997925
0.192990,0.997925
0.193044,0.997925
0.193071,0.997925
0.193151,0.997925
0.193205,0.997925
0.193339,0.997925
0.193365,0.997925
0.193419,0.997925
0.193579,0.997925
0.193633,0.997925
0.194758,0.997925
0.194865,0.997925
0.194918,0.997925
0.195159,0.997925
0.195239,0.997925
0.195293,0.997925
0.195427,0.997925
0.195507,0.997925
0.195561,0.997925
0.195668,0.997925
0.195721,0.997925
0.195802,0.997925
0.195936,0.997925
0.195989,0.997925
0.196203,0.997925
0.196284,0.997925
0.196310,0.997925
0.196364,0.997925
0.196418,0.997925
0.196471,0.997925
0.196551,0.997925
0.196605,0.997925
0.196739,0.997925
0.196739,0.997950
0.196819,0.997950
0.196900,0.997950
0.196953,0.997950
0.197033,0.997950
0.197087,0.997950
0.197301,0.997950
0.197408,0.997950
0.197515,0.997950
0.197542,0.997950
0.197649,0.997950
0.197997,0.997950
0.198104,0.997950
0.198345,0.997950
0.198399,0.997950
0.198426,0.997950
0.198479,0.997950
0.198506,0.997950
0.198613,0.997950
0.198693,0.997950
0.198801,0.997950
0.198881,0.997950
0.199068,0.997950
0.199122,0.997950
0.199122,0.997975
0.199149,0.997975
0.199202,0.997975
0.199336,0.997975
0.199497,0.997975
0.199577,0.997975
0.199684,0.997975
0.199711,0.997975
0.199764,0.997975
0.199845,0.997975
0.199845,0.998000
0.199979,0.998000
0.200032,0.998000
0.200112,0.998000
0.200675,0.998000
0.200755,0.998000
0.200942,0.998000
0.201023,0.998000
0.201076,0.998000
0.201103,0.998000
0.201183,0.998000
0.201210,0.998000
0.201264,0.998000
0.201371,0.998000
0.201478,0.998000
0.201505,0.998000
0.201558,0.998000
0.201585,0.998000
0.201665,0.998000
0.201692,0.998000
0.201799,0.998000
0.202254,0.998000
0.202308,0.998000
0.202362,0.998000
0.202415,0.998000
0.202469,0.998000
0.202522,0.998000
0.202656,0.998000
0.202736,0.998000
0.202870,0.998000
0.202924,0.998000
0.203084,0.998000
0.203165,0.998000
0.203245,0.998000
0.203299,0.998000
0.203325,0.998000
0.203352,0.998025
0.203459,0.998025
0.203513,0.998025
0.203566,0.998025
0.203834,0.998025
0.203888,0.998025
0.204262,0.998025
0.204316,0.998025
0.204423,0.998025
0.204530,0.998025
0.204557,0.998025
0.204637,0.998025
0.204744,0.998025
0.204798,0.998025
0.204825,0.998025
0.204932,0.998025
0.204959,0.998025
0.205012,0.998025
0.205066,0.998025
0.205119,0.998025
0.205173,0.998025
0.205226,0.998025
0.205280,0.998025
0.205360,0.998025
0.205387,0.998025
0.205467,0.998025
0.205574,0.998025
0.205628,0.998025
0.205869,0.998025
0.205923,0.998025
0.206083,0.998025
0.206083,0.998050
0.206244,0.998050
0.206297,0.998050
0.206351,0.998050
0.206404,0.998050
0.206431,0.998050
0.206485,0.998050
0.206753,0.998050
0.206913,0.998050
0.207020,0.998050
0.207127,0.998050
0.207208,0.998050
0.207502,0.998050
0.207556,0.998050
0.207636,0.998050
0.207663,0.998050
0.207743,0.998050
0.207931,0.998050
0.207931,0.998075
0.208038,0.998075
0.208091,0.998075
0.208332,0.998075
0.208493,0.998075
0.208600,0.998075
0.208654,0.998075
0.208680,0.998075
0.208680,0.998100
0.208734,0.998100
0.208787,0.998100
0.208868,0.998100
0.208948,0.998100
0.209082,0.998100
0.209082,0.998125
0.209162,0.998125
0.209296,0.998125
0.209403,0.998125
0.209457,0.998125
0.209510,0.998125
0.209671,0.998125
0.209724,0.998125
0.209751,0.998125
0.209805,0.998125
0.209832,0.998125
0.209939,0.998125
0.210126,0.998125
0.210180,0.998125
0.210287,0.998125
0.210287,0.998150
0.210340,0.998150
0.210367,0.998150
0.210421,0.998150
0.210528,0.998150
0.210528,0.998175
0.210688,0.998175
0.210795,0.998175
0.210849,0.998175
0.210903,0.998175
0.211063,0.998175
0.211117,0.998175
0.211277,0.998175
0.211385,0.998175
0.211572,0.998175
0.211625,0.998175
0.211786,0.998175
0.211840,0.998175
0.211866,0.998175
0.212081,0.998175
0.212134,0.998175
0.212215,0.998175
0.212268,0.998175
0.212348,0.998175
0.212482,0.998175
0.212536,0.998175
0.212563,0.998175
0.212616,0.998175
0.212723,0.998175
0.212830,0.998175
0.212857,0.998175
0.212857,0.998200
0.212911,0.998200
0.213098,0.998200
0.213152,0.998200
0.213285,0.998200
0.213366,0.998200
0.213607,0.998200
0.213660,0.998200
0.213714,0.998200
0.213767,0.998200
0.213821,0.998200
0.213875,0.998200
0.213928,0.998200
0.213982,0.998200
0.214035,0.998200
0.214089,0.998200
0.214142,0.998200
0.214223,0.998200
0.214276,0.998200
0.214517,0.998200
0.214571,0.998200
0.214651,0.998200
0.214705,0.998200
0.214838,0.998200
0.214892,0.998200
0.214972,0.998200
0.214999,0.998225
0.215053,0.998225
0.215160,0.998225
0.215213,0.998225
0.215267,0.998225
0.215642,0.998225
0.215695,0.998225
0.215829,0.998225
0.215883,0.998225
0.216016,0.998225
0.216124,0.998225
0.216204,0.998225
0.216284,0.998225
0.216338,0.998225
0.216579,0.998225
0.216632,0.998225
0.216713,0.998225
0.216766,0.998225
0.216793,0.998225
0.216847,0.998225
0.216873,0.998225
0.216954,0.998225
0.217195,0.998225
0.217248,0.998225
0.217275,0.998225
0.217328,0.998225
0.217436,0.998225
0.217489,0.998225
0.217516,0.998225
0.217569,0.998225
0.217596,0.998225
0.217703,0.998225
0.217730,0.998225
0.217784,0.998225
0.217864,0.998225
0.217917,0.998225
0.218025,0.998225
0.218078,0.998225
0.218239,0.998225
0.218292,0.998225
0.218346,0.998225
0.218453,0.998225
0.218747,0.998225
0.218801,0.998225
0.218855,0.998225
0.218935,0.998225
0.218962,0.998225
0.219015,0.998225
0.219042,0.998225
0.219122,0.998225
0.219149,0.998225
0.219203,0.998225
0.219229,0.998225
0.219283,0.998225
0.219524,0.998225
0.219604,0.998225
0.219685,0.998225
0.219738,0.998225
0.219818,0.998225
0.219872,0.998225
0.219979,0.998225
0.220033,0.998225
0.220059,0.998225
0.220113,0.998225
0.220354,0.998225
0.220515,0.998225
0.220702,0.998225
0.220756,0.998225
0.220863,0.998225
0.220916,0.998225
0.221184,0.998225
0.221238,0.998225
0.221318,0.998225
0.221371,0.998225
0.221371,0.998250
0.221505,0.998250
0.221559,0.998250
0.221612,0.998250
0.221666,0.998250
0.221693,0.998250
0.221800,0.998250
0.221827,0.998250
0.221880,0.998250
0.221907,0.998250
0.221987,0.998250
0.222041,0.998250
0.222308,0.998250
0.222389,0.998250
0.222416,0.998250
0.222496,0.998250
0.222657,0.998250
0.222710,0.998250
0.222737,0.998250
0.222790,0.998250
0.223085,0.998250
0.223085,0.998275
0.223299,0.998275
0.223353,0.998275
0.223379,0.998275
0.223433,0.998275
0.223513,0.998275
0.223540,0.998275
0.223647,0.998275
0.223674,0.998275
0.223754,0.998275
0.223808,0.998275
0.223915,0.998275
0.223969,0.998275
0.224076,0.998275
0.224129,0.998275
0.224156,0.998275
0.224209,0.998275
0.224290,0.998275
0.224343,0.998275
0.224424,0.998275
0.224477,0.998275
0.224531,0.998275
0.224611,0.998275
0.224665,0.998275
0.224691,0.998275
0.224799,0.998275
0.224825,0.998275
0.224879,0.998275
0.224932,0.998275
0.224986,0.998275
0.225013,0.998275
0.225066,0.998275
0.225173,0.998275
0.225227,0.998275
0.225254,0.998275
0.225307,0.998275
0.225334,0.998275
0.225388,0.998275
0.225414,0.998275
0.225575,0.998275
0.225682,0.998275
0.225843,0.998275
0.225923,0.998275
0.225950,0.998300
0.226110,0.998300
0.226164,0.998300
0.226325,0.998300
0.226405,0.998300
0.226459,0.998300
0.226485,0.998300
0.226592,0.998300
0.226700,0.998300
0.226753,0.998300
0.226833,0.998300
0.226940,0.998300
0.226994,0.998300
0.227048,0.998300
0.227342,0.998300
0.227449,0.998300
0.227610,0.998300
0.227663,0.998300
0.227770,0.998300
0.227878,0.998300
0.227931,0.998300
0.228038,0.998300
0.228199,0.998300
0.228252,0.998300
0.228306,0.998300
0.228413,0.998300
0.228440,0.998325
0.228520,0.998325
0.228600,0.998325
0.228708,0.998325
0.228788,0.998325
0.228975,0.998325
0.229029,0.998325
0.229216,0.998325
0.229270,0.998325
0.229350,0.998325
0.229431,0.998325
0.229511,0.998325
0.229511,0.998350
0.229671,0.998350
0.229671,0.998375
0.229805,0.998375
0.229859,0.998375
0.229912,0.998375
0.229966,0.998375
0.230180,0.998375
0.230234,0.998375
0.230314,0.998375
0.230368,0.998375
0.230582,0.998375
0.230716,0.998375
0.230742,0.998375
0.230903,0.998375
0.230983,0.998375
0.230983,0.998400
0.231064,0.998400
0.231117,0.998400
0.231144,0.998400
0.231198,0.998400
0.231305,0.998400
0.231358,0.998400
0.231465,0.998400
0.231572,0.998400
0.231626,0.998400
0.231680,0.998400
0.231787,0.998400
0.231840,0.998400
0.231867,0.998400
0.231921,0.998400
0.232001,0.998400
0.232054,0.998400
0.232081,0.998400
0.232162,0.998400
0.232295,0.998400
0.232376,0.998425
0.232456,0.998425
0.232536,0.998425
0.232670,0.998425
0.232777,0.998425
0.232804,0.998425
0.232858,0.998425
0.232938,0.998425
0.232992,0.998425
0.233045,0.998425
0.233099,0.998425
0.233179,0.998425
0.233259,0.998425
0.233393,0.998425
0.233554,0.998425
0.233554,0.998450
0.233634,0.998450
0.233741,0.998450
0.233875,0.998450
0.233929,0.998450
0.233955,0.998450
0.234009,0.998450
0.234223,0.998450
0.234223,0.998475
0.234250,0.998475
0.234303,0.998475
0.234384,0.998475
0.234437,0.998475
0.234625,0.998475
0.234678,0.998475
0.234678,0.998500
0.234759,0.998500
0.234812,0.998500
0.234893,0.998500
0.234946,0.998500
0.234973,0.998500
0.235026,0.998500
0.235053,0.998500
0.235053,0.998525
0.235133,0.998525
0.235160,0.998525
0.235267,0.998525
0.235321,0.998525
0.237436,0.998525
0.237490,0.998525
0.237543,0.998525
0.237650,0.998525
0.237757,0.998525
0.237811,0.998525
0.237891,0.998525
0.237972,0.998525
0.238025,0.998525
0.238105,0.998525
0.238159,0.998525
0.238266,0.998525
0.238373,0.998525
0.238480,0.998525
0.238668,0.998525
0.238721,0.998525
0.238802,0.998525
0.238909,0.998525
0.238962,0.998525
0.239069,0.998525
0.239150,0.998525
0.239203,0.998525
0.239284,0.998525
0.239310,0.998525
0.239364,0.998525
0.239444,0.998525
0.239524,0.998525
0.239685,0.998525
0.239765,0.998525
0.239846,0.998525
0.240006,0.998525
0.240140,0.998525
0.240194,0.998525
0.240247,0.998525
0.240354,0.998525
0.240462,0.998525
0.240569,0.998525
0.240729,0.998525
0.240783,0.998525
0.240810,0.998525
0.240917,0.998525
0.241185,0.998525
0.241211,0.998525
0.241292,0.998525
0.241399,0.998525
0.241425,0.998525
0.241506,0.998525
0.241533,0.998525
0.241640,0.998525
0.241693,0.998525
0.241747,0.998525
0.241800,0.998525
0.241854,0.998525
0.241988,0.998525
0.242041,0.998525
0.242122,0.998525
0.242175,0.998525
0.242202,0.998525
0.242255,0.998525
0.242389,0.998525
0.242443,0.998525
0.242577,0.998525
0.242630,0.998525
0.242737,0.998525
0.242845,0.998525
0.242845,0.998550
0.242978,0.998550
0.243032,0.998550
0.243085,0.998550
0.243166,0.998550
0.243246,0.998550
0.243326,0.998550
0.243380,0.998550
0.243487,0.998550
0.243594,0.998550
0.243648,0.998550
0.243755,0.998550
0.243782,0.998550
0.243835,0.998550
0.243862,0.998550
0.243942,0.998550
0.243969,0.998550
0.243996,0.998575
0.244049,0.998575
0.244130,0.998575
0.244344,0.998575
0.244424,0.998575
0.244451,0.998575
0.244505,0.998575
0.244585,0.998575
0.244692,0.998575
0.244826,0.998575
0.244879,0.998575
0.245094,0.998575
0.245201,0.998575
0.245254,0.998575
0.245308,0.998575
0.245361,0.998575
0.245388,0.998575
0.245468,0.998575
0.245522,0.998575
0.245683,0.998575
0.245736,0.998575
0.245870,0.998575
0.245924,0.998575
0.245977,0.998575
0.246004,0.998600
0.246111,0.998600
0.246191,0.998600
0.246245,0.998600
0.246352,0.998600
0.246459,0.998600
0.246566,0.998600
0.246620,0.998600
0.246646,0.998600
0.246727,0.998600
0.247021,0.998600
0.247075,0.998600
0.247155,0.998600
0.247182,0.998600
0.247236,0.998600
0.247289,0.998600
0.247343,0.998600
0.247369,0.998600
0.247423,0.998600
0.247477,0.998600
0.247584,0.998600
0.247798,0.998600
0.247932,0.998600
0.247985,0.998600
0.248012,0.998600
0.248066,0.998600
0.248092,0.998600
0.248199,0.998600
0.248440,0.998600
0.248547,0.998600
0.248601,0.998600
0.248655,0.998600
0.248922,0.998600
0.248949,0.998625
0.249003,0.998625
0.249056,0.998625
0.249083,0.998650
0.249137,0.998650
0.249190,0.998650
0.249244,0.998650
0.249297,0.998650
0.249511,0.998650
0.249565,0.998650
0.249726,0.998650
0.249779,0.998650
0.249859,0.998650
0.249913,0.998650
0.250100,0.998650
0.250154,0.998650
0.250208,0.998650
0.250261,0.998650
0.250315,0.998650
0.250368,0.998650
0.250422,0.998650
0.250475,0.998650
0.250502,0.998650
0.250770,0.998650
0.250930,0.998650
0.250984,0.998650
0.251064,0.998650
0.251171,0.998650
0.251225,0.998650
0.251305,0.998650
0.251359,0.998650
0.251466,0.998650
0.251519,0.998650
0.251787,0.998650
0.251868,0.998650
0.252055,0.998650
0.252108,0.998650
0.252135,0.998675
0.252162,0.998675
0.252216,0.998675
0.252242,0.998675
0.252296,0.998675
0.252323,0.998675
0.252376,0.998675
0.252430,0.998675
0.252483,0.998675
0.252537,0.998675
0.252617,0.998675
0.252724,0.998675
0.252751,0.998675
0.252858,0.998675
0.252885,0.998675
0.252938,0.998675
0.253046,0.998675
0.253099,0.998675
0.253233,0.998675
0.253340,0.998675
0.253528,0.998675
0.253635,0.998675
0.253742,0.998675
0.253769,0.998700
0.253795,0.998700
0.253902,0.998700
0.253956,0.998700
0.254277,0.998700
0.254384,0.998700
0.254706,0.998700
0.254732,0.998700
0.254786,0.998700
0.254813,0.998700
0.254866,0.998700
0.254920,0.998700
0.255027,0.998700
0.255054,0.998700
0.255054,0.998725
0.255134,0.998725
0.255268,0.998725
0.255429,0.998725
0.255509,0.998725
0.255562,0.998725
0.255589,0.998725
0.255696,0.998725
0.255750,0.998725
0.255857,0.998725
0.256018,0.998725
0.256205,0.998725
0.256312,0.998725
0.256366,0.998725
0.256419,0.998725
0.256633,0.998725
0.256794,0.998725
0.256821,0.998725
0.256874,0.998725
0.256981,0.998725
0.257035,0.998725
0.257062,0.998725
0.257570,0.998725
0.257678,0.998725
0.257785,0.998725
0.257865,0.998725
0.257892,0.998725
0.257999,0.998725
0.258079,0.998725
0.258106,0.998725
0.258213,0.998725
0.258240,0.998725
0.258293,0.998725
0.258320,0.998725
0.258320,0.998750
0.258374,0.998750
0.258427,0.998750
0.258454,0.998750
0.258561,0.998750
0.258641,0.998750
0.258641,0.998775
0.258668,0.998775
0.259043,0.998775
0.259123,0.998775
0.259177,0.998775
0.259204,0.998775
0.259257,0.998775
0.259338,0.998775
0.259445,0.998775
0.259471,0.998775
0.259525,0.998775
0.259659,0.998775
0.259712,0.998775
0.259820,0.998775
0.259980,0.998775
0.260194,0.998775
0.260248,0.998775
0.260275,0.998775
0.260328,0.998775
0.260435,0.998775
0.260489,0.998775
0.260516,0.998775
0.260569,0.998775
0.260596,0.998775
0.260703,0.998775
0.260810,0.998775
0.260864,0.998775
0.260917,0.998775
0.260998,0.998775
0.261024,0.998775
0.261105,0.998775
0.261239,0.998775
0.261292,0.998775
0.261319,0.998775
0.261372,0.998775
0.261453,0.998775
0.261506,0.998775
0.261560,0.998775
0.261667,0.998775
0.261721,0.998775
0.261801,0.998775
0.261881,0.998775
0.261935,0.998775
0.262015,0.998775
0.262095,0.998775
0.262149,0.998775
0.262390,0.998775
0.262497,0.998775
0.262577,0.998775
0.262631,0.998775
0.262658,0.998775
0.262818,0.998775
0.263006,0.998775
0.263059,0.998775
0.263166,0.998775
0.263273,0.998775
0.263327,0.998775
0.263407,0.998775
0.263461,0.998775
0.263488,0.998775
0.263595,0.998775
0.263675,0.998775
0.263755,0.998775
0.263836,0.998775
0.263916,0.998775
0.263943,0.998775
0.263996,0.998775
0.264077,0.998775
0.264130,0.998775
0.264264,0.998775
0.264318,0.998775
0.264344,0.998775
0.264398,0.998775
0.264452,0.998775
0.264612,0.998775
0.264692,0.998775
0.264773,0.998775
0.264826,0.998775
0.264907,0.998775
0.264960,0.998775
0.264987,0.998775
0.265067,0.998775
0.265174,0.998775
0.265282,0.998775
0.265362,0.998775
0.265415,0.998775
0.265469,0.998775
0.265496,0.998800
0.265603,0.998800
0.265683,0.998800
0.265871,0.998800
0.265897,0.998800
0.266004,0.998800
0.266031,0.998800
0.266085,0.998800
0.266138,0.998800
0.266245,0.998800
0.266299,0.998800
0.266379,0.998800
0.266433,0.998800
0.266460,0.998800
0.266513,0.998800
0.266620,0.998800
0.266674,0.998800
0.266701,0.998800
0.266754,0.998800
0.266808,0.998800
0.266888,0.998800
0.266995,0.998800
0.267049,0.998800
0.267102,0.998800
0.267129,0.998800
0.267209,0.998800
0.267290,0.998800
0.267343,0.998800
0.267370,0.998800
0.267423,0.998800
0.267557,0.998800
0.267638,0.998800
0.267664,0.998800
0.267772,0.998800
0.267798,0.998800
0.267879,0.998800
0.267932,0.998800
0.267986,0.998800
0.268013,0.998800
0.268066,0.998800
0.268093,0.998800
0.268146,0.998800
0.268361,0.998800
0.268414,0.998800
0.268468,0.998800
0.268548,0.998800
0.268602,0.998800
0.268682,0.998800
0.268843,0.998800
0.268950,0.998800
0.269003,0.998800
0.269003,0.998825
0.269057,0.998825
0.269137,0.998825
0.269164,0.998825
0.269217,0.998825
0.269298,0.998825
0.269351,0.998825
0.269378,0.998825
0.269432,0.998825
0.269512,0.998825
0.269592,0.998825
0.269833,0.998825
0.269940,0.998825
0.270021,0.998825
0.270074,0.998825
0.270128,0.998825
0.270181,0.998825
0.270288,0.998825
0.270529,0.998825
0.270583,0.998825
0.270610,0.998825
0.270663,0.998825
0.270717,0.998825
0.270797,0.998825
0.270824,0.998825
0.270904,0.998825
0.270958,0.998825
0.271011,0.998825
0.271065,0.998825
0.271092,0.998825
0.271145,0.998825
0.271225,0.998825
0.271279,0.998825
0.271493,0.998825
0.271654,0.998825
0.271707,0.998825
0.271895,0.998825
0.271948,0.998825
0.272082,0.998825
0.272189,0.998825
0.272216,0.998825
0.272270,0.998825
0.272350,0.998825
0.272404,0.998825
0.272457,0.998825
0.272564,0.998825
0.272618,0.998825
0.272645,0.998825
0.272752,0.998825
0.272778,0.998825
0.272859,0.998825
0.272966,0.998825
0.273046,0.998825
0.273126,0.998825
0.273234,0.998825
0.273341,0.998825
0.273475,0.998825
0.273528,0.998825
0.273608,0.998825
0.273635,0.998825
0.273689,0.998825
0.273715,0.998825
0.273796,0.998825
0.273823,0.998825
0.273930,0.998825
0.274037,0.998825
0.274117,0.998825
0.274197,0.998825
0.274251,0.998825
0.274278,0.998825
0.274492,0.998825
0.274519,0.998825
0.274626,0.998825
0.274706,0.998825
0.274920,0.998825
0.274974,0.998825
0.275081,0.998825
0.275108,0.998825
0.275188,0.998825
0.275215,0.998825
0.275268,0.998825
0.275349,0.998825
0.275402,0.998825
0.275456,0.998825
0.275509,0.998825
0.275590,0.998825
0.275643,0.998825
0.275670,0.998825
0.275724,0.998825
0.275750,0.998825
0.275911,0.998825
0.276045,0.998825
0.276098,0.998825
0.276152,0.998825
0.276206,0.998825
0.276286,0.998825
0.276446,0.998825
0.276473,0.998825
0.276580,0.998825
0.276634,0.998825
0.276687,0.998825
0.276768,0.998825
0.276821,0.998825
0.276848,0.998825
0.276955,0.998825
0.277089,0.998825
0.277143,0.998825
0.277196,0.998825
0.277277,0.998825
0.277330,0.998825
0.277384,0.998825
0.277464,0.998825
0.277491,0.998825
0.277544,0.998825
0.277598,0.998825
0.277678,0.998825
0.277705,0.998825
0.277758,0.998825
0.277785,0.998825
0.277785,0.998850
0.277812,0.998850
0.277892,0.998850
0.277919,0.998850
0.277973,0.998850
0.278026,0.998850
0.278080,0.998850
0.278187,0.998850
0.278240,0.998850
0.278267,0.998850
0.278588,0.998850
0.278669,0.998850
0.278776,0.998850
0.278829,0.998850
0.278883,0.998850
0.278963,0.998850
0.279070,0.998850
0.279124,0.998850
0.279204,0.998850
0.279258,0.998850
0.279285,0.998850
0.279365,0.998850
0.279418,0.998850
0.279445,0.998850
0.279499,0.998850
0.279579,0.998850
0.279659,0.998850
0.279820,0.998850
0.279927,0.998850
0.280007,0.998850
0.280061,0.998850
0.280141,0.998850
0.280195,0.998850
0.280248,0.998850
0.280302,0.998850
0.280382,0.998850
0.280463,0.998850
0.280516,0.998850
0.280623,0.998850
0.280650,0.998850
0.280704,0.998850
0.280730,0.998850
0.280784,0.998850
0.280838,0.998850
0.280891,0.998850
0.281025,0.998850
0.281186,0.998850
0.281212,0.998850
0.281266,0.998850
0.281293,0.998850
0.281453,0.998850
0.281507,0.998850
0.281641,0.998850
0.281721,0.998850
0.281775,0.998850
0.281801,0.998850
0.281855,0.998850
0.281882,0.998850
0.282042,0.998850
0.282096,0.998850
0.282149,0.998850
0.282203,0.998850
0.282257,0.998850
0.282283,0.998850
0.282444,0.998850
0.282471,0.998850
0.282551,0.998875
0.282712,0.998875
0.282738,0.998875
0.282792,0.998875
0.282872,0.998875
0.282953,0.998875
0.283006,0.998875
0.283140,0.998875
0.283167,0.998875
0.283220,0.998875
0.283247,0.998875
0.283301,0.998875
0.283328,0.998875
0.283381,0.998875
0.283408,0.998875
0.283488,0.998875
0.283595,0.998875
0.283649,0.998875
0.283729,0.998875
0.283783,0.998875
0.283809,0.998875
0.283863,0.998875
0.283943,0.998875
0.284024,0.998875
0.284050,0.998875
0.284104,0.998875
0.284158,0.998875
0.284318,0.998875
0.284345,0.998875
0.284399,0.998875
0.284639,0.998875
0.284720,0.998875
0.284773,0.998875
0.284854,0.998875
0.284907,0.998875
0.284961,0.998875
0.285041,0.998875
0.285095,0.998875
0.285121,0.998875
0.285336,0.998875
0.285389,0.998875
0.285443,0.998875
0.285469,0.998875
0.285577,0.998875
0.285657,0.998875
0.285710,0.998875
0.285764,0.998875
0.285925,0.998875
0.286005,0.998875
0.286059,0.998875
0.286273,0.998875
0.286380,0.998875
0.286487,0.998875
0.286540,0.998875
0.286621,0.998875
0.286674,0.998875
0.286755,0.998875
0.286781,0.998875
0.286835,0.998875
0.286915,0.998875
0.286942,0.998875
0.286996,0.998875
0.287103,0.998875
0.287130,0.998875
0.287210,0.998875
0.287263,0.998875
0.287290,0.998900
0.287344,0.998900
0.287424,0.998900
0.287504,0.998900
0.287611,0.998900
0.287692,0.998900
0.287745,0.998900
0.287826,0.998900
0.287906,0.998900
0.287986,0.998900
0.288013,0.998900
0.288120,0.998900
0.288147,0.998900
0.288254,0.998900
0.288334,0.998900
0.288361,0.998900
0.288522,0.998900
0.288575,0.998900
0.288629,0.998900
0.288656,0.998900
0.288709,0.998900
0.288736,0.998900
0.288843,0.998900
0.288870,0.998900
0.289030,0.998900
0.289138,0.998900
0.289245,0.998900
0.289298,0.998900
0.289379,0.998900
0.289486,0.998900
0.289512,0.998900
0.289620,0.998900
0.289700,0.998900
0.289861,0.998900
0.289968,0.998900
0.290048,0.998900
0.290101,0.998900
0.290182,0.998900
0.290235,0.998900
0.290262,0.998900
0.290342,0.998900
0.290369,0.998900
0.290476,0.998900
0.290503,0.998900
0.290583,0.998900
0.290610,0.998900
0.290744,0.998900
0.290771,0.998900
0.290878,0.998900
0.290958,0.998900
0.291039,0.998900
0.291146,0.998900
0.291172,0.998925
0.291280,0.998925
0.291333,0.998925
0.291413,0.998925
0.291574,0.998925
0.291681,0.998925
0.291735,0.998925
0.291761,0.998925
0.291895,0.998925
0.292002,0.998925
0.292083,0.998925
0.292110,0.998925
0.292163,0.998925
0.292217,0.998925
0.292270,0.998925
0.292351,0.998925
0.292431,0.998925
0.292484,0.998925
0.292645,0.998925
0.292699,0.998925
0.292752,0.998925
0.292779,0.998925
0.292832,0.998925
0.292940,0.998925
0.292966,0.998925
0.293020,0.998925
0.293047,0.998925
0.293127,0.998925
0.293181,0.998925
0.293288,0.998925
0.293395,0.998925
0.293448,0.998925
0.293529,0.998925
0.293555,0.998950
0.293636,0.998950
0.293662,0.998975
0.293716,0.998975
0.293770,0.998975
0.293796,0.998975
0.293850,0.998975
0.293930,0.998975
0.293984,0.998975
0.294064,0.998975
0.294118,0.998975
0.294278,0.998975
0.294385,0.998975
0.294439,0.998975
0.294573,0.998975
0.294626,0.998975
0.294707,0.998975
0.294733,0.998975
0.294894,0.998975
0.294974,0.998975
0.295082,0.998975
0.295108,0.998975
0.295189,0.998975
0.295269,0.999000
0.295296,0.999000
0.295349,0.999000
0.295483,0.999000
0.295510,0.999000
0.295671,0.999000
0.295697,0.999000
0.295751,0.999000
0.295831,0.999000
0.295885,0.999000
0.295912,0.999000
0.296019,0.999000
0.296099,0.999000
0.296367,0.999000
0.296420,0.999000
0.296447,0.999000
0.296554,0.999000
0.296634,0.999000
0.296688,0.999000
0.296795,0.999000
0.296849,0.999000
0.296929,0.999000
0.297143,0.999000
0.297197,0.999000
0.297250,0.999000
0.297277,0.999000
0.297331,0.999000
0.297331,0.999025
0.297357,0.999025
0.297464,0.999025
0.297598,0.999025
0.297625,0.999050
0.297705,0.999050
0.297759,0.999125
0.297786,0.999125
0.297893,0.999125
0.297973,0.999125
0.298027,0.999125
0.298053,0.999125
0.298107,0.999125
0.298134,0.999125
0.298857,0.999125
0.299017,0.999125
0.299071,0.999125
0.299124,0.999125
0.299124,0.999150
0.299151,0.999150
0.299232,0.999150
0.299258,0.999150
0.299365,0.999150
0.299419,0.999150
0.299473,0.999150
0.299499,0.999150
0.299580,0.999150
0.299633,0.999150
0.299687,0.999150
0.299767,0.999150
0.299821,0.999150
0.299874,0.999150
0.299928,0.999150
0.299954,0.999150
0.300062,0.999150
0.300088,0.999150
0.300169,0.999150
0.300222,0.999150
0.300329,0.999150
0.300410,0.999150
0.300436,0.999150
0.300490,0.999150
0.300517,0.999150
0.300570,0.999150
0.300597,0.999150
0.300704,0.999150
0.300758,0.999150
0.300784,0.999150
0.300838,0.999150
0.300918,0.999150
0.300945,0.999150
0.301052,0.999150
0.301106,0.999150
0.301186,0.999150
0.301240,0.999150
0.301266,0.999150
0.301347,0.999150
0.301400,0.999150
0.301507,0.999150
0.301588,0.999150
0.301748,0.999150
0.301855,0.999150
0.301882,0.999150
0.301936,0.999150
0.301963,0.999150
0.302070,0.999150
0.302096,0.999150
0.302150,0.999150
0.302311,0.999150
0.302364,0.999150
0.302445,0.999150
0.302498,0.999150
0.302605,0.999150
0.302632,0.999150
0.302766,0.999150
0.302793,0.999150
0.302953,0.999150
0.303060,0.999150
0.303141,0.999150
0.303355,0.999150
0.303435,0.999150
0.303489,0.999150
0.303596,0.999150
0.303703,0.999150
0.303730,0.999150
0.303837,0.999150
0.303890,0.999150
0.303971,0.999150
0.303997,0.999150
0.304238,0.999150
0.304372,0.999150
0.304453,0.999150
0.304533,0.999150
0.304586,0.999150
0.304694,0.999150
0.304747,0.999150
0.304774,0.999175
0.304827,0.999175
0.304908,0.999175
0.304961,0.999175
0.304988,0.999175
0.305068,0.999175
0.305095,0.999175
0.305202,0.999175
0.305229,0.999175
0.305283,0.999175
0.305309,0.999175
0.305363,0.999175
0.305443,0.999175
0.305497,0.999175
0.305577,0.999175
0.305631,0.999175
0.305684,0.999175
0.305711,0.999175
0.305765,0.999175
0.305791,0.999175
0.305845,0.999175
0.305925,0.999175
0.306059,0.999175
0.306113,0.999175
0.306139,0.999175
0.306193,0.999175
0.306246,0.999175
0.306407,0.999175
0.306434,0.999175
0.306487,0.999175
0.306541,0.999175
0.306702,0.999175
0.306728,0.999175
0.306782,0.999175
0.306809,0.999175
0.306862,0.999175
0.306889,0.999175
0.307050,0.999175
0.307103,0.999175
0.307184,0.999175
0.307451,0.999175
0.307505,0.999175
0.307612,0.999175
0.307666,0.999175
0.307746,0.999175
0.307799,0.999175
0.307880,0.999175
0.307933,0.999175
0.307987,0.999175
0.308067,0.999175
0.308121,0.999175
0.308201,0.999175
0.308281,0.999175
0.308335,0.999175
0.308362,0.999175
0.308469,0.999175
0.308522,0.999175
0.308576,0.999175
0.308603,0.999175
0.308710,0.999175
0.308790,0.999175
0.308897,0.999175
0.308977,0.999175
0.309085,0.999175
0.309192,0.999175
0.309245,0.999175
0.309406,0.999175
0.309433,0.999175
0.309513,0.999175
0.309567,0.999175
0.309647,0.999175
0.309700,0.999175
0.309727,0.999175
0.309781,0.999175
0.309807,0.999175
0.309861,0.999175
0.309941,0.999175
0.309995,0.999175
0.310022,0.999175
0.310075,0.999175
0.310102,0.999175
0.310156,0.999175
0.310263,0.999175
0.310316,0.999175
0.310557,0.999175
0.310664,0.999175
0.310718,0.999175
0.310745,0.999175
0.310852,0.999175
0.310878,0.999175
0.310932,0.999175
0.310959,0.999175
0.311039,0.999175
0.311066,0.999175
0.311119,0.999175
0.311200,0.999175
0.311227,0.999175
0.311387,0.999175
0.311414,0.999175
0.311468,0.999175
0.311521,0.999175
0.311628,0.999175
0.311816,0.999175
0.311896,0.999175
0.312003,0.999175
0.312083,0.999175
0.312217,0.999175
0.312244,0.999175
0.312298,0.999175
0.312351,0.999175
0.312431,0.999175
0.312485,0.999175
0.312592,0.999175
0.312753,0.999175
0.312779,0.999175
0.312833,0.999175
0.312913,0.999175
0.312967,0.999175
0.313047,0.999175
0.313101,0.999175
0.313181,0.999175
0.313208,0.999175
0.313261,0.999175
0.313342,0.999175
0.313449,0.999175
0.313502,0.999175
0.313556,0.999175
0.313609,0.999175
0.313690,0.999175
0.313717,0.999175
0.313770,0.999175
0.313797,0.999175
0.313850,0.999175
0.313877,0.999175
0.314091,0.999175
0.314118,0.999175
0.314199,0.999175
0.314252,0.999175
0.314332,0.999175
0.314386,0.999175
0.314439,0.999175
0.314466,0.999175
0.314520,0.999175
0.314654,0.999175
0.314707,0.999175
0.314788,0.999175
0.314868,0.999175
0.314975,0.999175
0.315002,0.999175
0.315082,0.999175
0.315136,0.999175
0.315189,0.999175
0.315243,0.999175
0.315350,0.999175
0.315618,0.999175
0.315725,0.999175
0.315751,0.999175
0.315805,0.999175
0.315966,0.999175
0.316126,0.999175
0.316233,0.999175
0.316314,0.999175
0.316340,0.999175
0.316394,0.999175
0.316501,0.999175
0.316555,0.999175
0.316581,0.999175
0.316635,0.999175
0.316662,0.999175
0.316769,0.999175
0.316822,0.999175
0.316930,0.999175
0.316956,0.999175
0.317010,0.999175
0.317037,0.999175
0.317197,0.999175
0.317358,0.999175
0.317385,0.999175
0.317492,0.999175
0.317652,0.999175
0.317813,0.999175
0.317867,0.999175
0.317920,0.999175
0.318054,0.999175
0.318081,0.999175
0.318188,0.999175
0.318241,0.999175
0.318322,0.999175
0.318349,0.999175
0.318402,0.999175
0.318429,0.999175
0.318509,0.999175
0.318536,0.999175
0.318643,0.999175
0.318723,0.999175
0.318777,0.999175
0.318857,0.999175
0.318884,0.999175
0.318938,0.999175
0.319098,0.999175
0.319125,0.999175
0.319179,0.999175
0.319205,0.999175
0.319259,0.999175
0.319286,0.999175
0.319339,0.999175
0.319366,0.999175
0.319446,0.999175
0.319500,0.999175
0.319660,0.999175
0.319687,0.999175
0.319741,0.999175
0.319768,0.999175
0.319875,0.999175
0.319928,0.999175
0.319982,0.999175
0.320035,0.999175
0.320116,0.999175
0.320330,0.999175
0.320383,0.999175
0.320491,0.999175
0.320517,0.999175
0.320865,0.999175
0.320892,0.999175
0.320999,0.999175
0.321026,0.999175
0.321160,0.999175
0.321240,0.999175
0.321267,0.999175
0.321347,0.999175
0.321454,0.999175
0.321535,0.999175
0.321642,0.999175
0.321669,0.999175
0.321776,0.999175
0.321883,0.999175
0.321990,0.999175
0.322070,0.999175
0.322124,0.999175
0.322151,0.999175
0.322204,0.999175
0.322258,0.999175
0.322391,0.999175
0.322552,0.999175
0.322606,0.999175
0.322659,0.999175
0.322766,0.999175
0.322820,0.999175
0.322927,0.999175
0.322981,0.999175
0.323034,0.999175
0.323114,0.999175
0.323141,0.999175
0.323195,0.999175
0.323302,0.999175
0.323409,0.999175
0.323462,0.999175
0.323543,0.999175
0.323703,0.999175
0.323730,0.999175
0.323811,0.999175
0.323837,0.999175
0.323891,0.999175
0.324132,0.999175
0.324159,0.999175
0.324239,0.999175
0.324292,0.999175
0.324400,0.999175
0.324453,0.999175
0.324533,0.999175
0.324587,0.999175
0.324614,0.999175
0.324721,0.999175
0.324828,0.999175
0.324855,0.999175
0.324962,0.999175
0.324989,0.999175
0.325042,0.999175
0.325069,0.999175
0.325203,0.999175
0.325230,0.999175
0.325337,0.999175
0.325363,0.999175
0.325417,0.999175
0.325444,0.999175
0.325497,0.999175
0.325578,0.999175
0.325658,0.999175
0.325658,0.999200
0.325765,0.999200
0.325872,0.999200
0.325979,0.999200
0.326060,0.999200
0.326140,0.999200
0.326247,0.999200
0.326327,0.999200
0.326354,0.999200
0.326461,0.999200
0.326515,0.999200
0.326515,0.999225
0.326595,0.999225
0.326622,0.999225
0.326675,0.999225
0.326836,0.999225
0.326863,0.999225
0.326916,0.999225
0.327023,0.999225
0.327077,0.999225
0.327157,0.999225
0.327291,0.999225
0.327452,0.999225
0.327479,0.999225
0.327559,0.999225
0.327639,0.999225
0.327693,0.999225
0.327773,0.999225
0.327827,0.999225
0.327907,0.999250
0.327961,0.999250
0.328068,0.999250
0.328094,0.999250
0.328148,0.999250
0.328282,0.999250
0.328335,0.999250
0.328416,0.999250
0.328469,0.999250
0.328630,0.999250
0.328737,0.999250
0.328817,0.999250
0.329058,0.999250
0.329085,0.999250
0.329246,0.999250
0.329299,0.999250
0.329326,0.999250
0.329380,0.999250
0.329460,0.999250
0.329540,0.999250
0.329674,0.999250
0.329728,0.999250
0.329808,0.999250
0.329915,0.999250
0.329969,0.999250
0.330236,0.999250
0.330317,0.999250
0.330370,0.999250
0.330611,0.999250
0.330665,0.999250
0.330692,0.999250
0.330745,0.999250
0.330772,0.999250
0.330879,0.999250
0.330906,0.999250
0.331040,0.999250
0.331066,0.999250
0.331200,0.999250
0.331254,0.999250
0.331334,0.999250
0.331388,0.999250
0.331522,0.999250
0.331629,0.999250
0.331655,0.999250
0.331709,0.999250
0.331789,0.999250
0.332164,0.999250
0.332218,0.999250
0.332298,0.999250
0.332325,0.999250
0.332378,0.999250
0.332459,0.999250
0.332726,0.999250
0.332807,0.999250
0.332860,0.999250
0.332887,0.999275
0.332967,0.999275
0.333128,0.999275
0.333182,0.999275
0.333208,0.999275
0.333315,0.999275
0.333369,0.999275
0.333449,0.999275
0.333530,0.999275
0.333556,0.999275
0.333610,0.999275
0.333637,0.999275
0.333851,0.999275
0.333878,0.999275
0.334012,0.999275
0.334065,0.999275
0.334119,0.999275
0.334253,0.999275
0.334333,0.999275
0.334386,0.999275
0.334467,0.999275
0.334547,0.999275
0.334654,0.999275
0.334735,0.999275
0.334788,0.999275
0.334815,0.999275
0.334895,0.999275
0.334949,0.999275
0.334976,0.999275
0.335029,0.999275
0.335109,0.999275
0.335190,0.999275
0.335377,0.999275
0.335431,0.999275
0.335538,0.999275
0.335565,0.999275
0.335939,0.999275
0.336046,0.999275
0.336073,0.999275
0.336127,0.999275
0.336207,0.999275
0.336368,0.999275
0.336448,0.999275
0.336502,0.999275
0.336555,0.999275
0.336636,0.999275
0.336689,0.999275
0.336769,0.999275
0.336876,0.999275
0.336930,0.999275
0.336957,0.999275
0.337117,0.999275
0.337144,0.999275
0.337225,0.999275
0.337332,0.999275
0.337466,0.999275
0.337546,0.999275
0.337599,0.999275
0.337680,0.999300
0.337706,0.999300
0.337787,0.999300
0.337894,0.999300
0.337921,0.999300
0.338001,0.999300
0.338162,0.999300
0.338322,0.999300
0.338429,0.999300
0.338456,0.999300
0.338644,0.999300
0.338751,0.999300
0.338777,0.999300
0.338885,0.999300
0.338938,0.999300
0.339045,0.999300
0.339152,0.999300
0.339233,0.999300
0.339340,0.999300
0.339367,0.999300
0.339527,0.999300
0.339554,0.999300
0.339634,0.999300
0.339795,0.999300
0.339822,0.999300
0.339875,0.999300
0.339956,0.999300
0.340009,0.999300
0.340036,0.999300
0.340116,0.999300
0.340330,0.999300
0.340384,0.999300
0.340491,0.999300
0.340598,0.999300
0.340625,0.999300
0.340678,0.999300
0.340732,0.999300
0.340812,0.999300
0.340866,0.999300
0.340973,0.999300
0.341027,0.999300
0.341107,0.999300
0.341160,0.999300
0.341214,0.999300
0.341294,0.999300
0.341348,0.999300
0.341428,0.999300
0.341482,0.999300
0.341535,0.999300
0.341589,0.999300
0.341616,0.999300
0.341723,0.999300
0.341830,0.999300
0.341883,0.999300
0.341964,0.999300
0.341990,0.999300
0.342044,0.999300
0.342124,0.999300
0.342178,0.999300
0.342205,0.999300
0.342258,0.999300
0.342365,0.999300
0.342526,0.999300
0.342660,0.999300
0.342687,0.999300
0.342740,0.999300
0.342767,0.999300
0.342820,0.999300
0.342874,0.999300
0.342928,0.999300
0.342981,0.999300
0.343061,0.999300
0.343115,0.999300
0.343142,0.999300
0.343276,0.999300
0.343356,0.999300
0.343383,0.999300
0.343490,0.999300
0.343517,0.999300
0.343570,0.999300
0.343704,0.999300
0.343758,0.999300
0.343811,0.999300
0.343918,0.999300
0.343999,0.999300
0.344132,0.999300
0.344293,0.999300
0.344400,0.999300
0.344561,0.999300
0.344614,0.999300
0.344721,0.999300
0.344775,0.999300
0.344829,0.999300
0.344909,0.999300
0.344989,0.999300
0.345043,0.999300
0.345123,0.999300
0.345230,0.999300
0.345364,0.999300
0.345391,0.999300
0.345525,0.999325
0.345578,0.999325
0.345632,0.999325
0.345659,0.999325
0.345739,0.999325
0.345819,0.999325
0.345980,0.999325
0.346060,0.999325
0.346087,0.999325
0.346194,0.999325
0.346248,0.999325
0.346462,0.999325
0.346515,0.999325
0.346569,0.999325
0.346622,0.999325
0.346729,0.999325
0.346783,0.999325
0.346917,0.999325
0.346970,0.999325
0.346997,0.999325
0.347078,0.999325
0.347104,0.999325
0.347185,0.999325
0.347292,0.999325
0.347399,0.999325
0.347479,0.999325
0.347506,0.999325
0.347613,0.999325
0.347774,0.999325
0.347827,0.999325
0.347934,0.999325
0.347961,0.999325
0.348175,0.999325
0.348256,0.999325
0.348309,0.999325
0.348363,0.999325
0.348416,0.999325
0.348497,0.999325
0.348604,0.999325
0.348657,0.999325
0.348684,0.999325
0.348764,0.999325
0.348791,0.999325
0.348952,0.999325
0.349032,0.999325
0.349112,0.999325
0.349193,0.999325
0.349246,0.999325
0.349300,0.999325
0.349380,0.999325
0.349407,0.999325
0.349487,0.999325
0.349514,0.999325
0.349675,0.999325
0.349701,0.999325
0.349862,0.999325
0.349942,0.999325
0.349996,0.999325
0.350076,0.999325
0.350130,0.999325
0.350291,0.999325
0.350424,0.999325
0.350478,0.999325
0.350531,0.999325
0.350612,0.999325
0.350665,0.999325
0.350719,0.999325
0.350933,0.999325
0.351254,0.999325
0.351281,0.999325
0.351442,0.999325
0.351495,0.999325
0.351602,0.999325
0.351763,0.999325
0.351897,0.999325
0.351924,0.999325
0.352004,0.999325
0.352058,0.999325
0.352111,0.999325
0.352191,0.999325
0.352245,0.999325
0.352325,0.999325
0.352352,0.999325
0.352432,0.999325
0.352459,0.999325
0.352540,0.999325
0.352593,0.999325
0.352647,0.999325
0.352673,0.999325
0.352807,0.999325
0.352968,0.999325
0.353209,0.999325
0.353423,0.999325
0.353477,0.999325
0.353557,0.999325
0.353584,0.999325
0.353744,0.999325
0.353825,0.999325
0.353878,0.999325
0.353985,0.999325
0.354012,0.999325
0.354066,0.999325
0.354092,0.999325
0.354146,0.999325
0.354548,0.999325
0.354628,0.999325
0.354789,0.999325
0.354815,0.999325
0.355378,0.999325
0.355431,0.999325
0.355538,0.999325
0.355672,0.999325
0.355779,0.999325
0.355806,0.999325
0.355967,0.999325
0.356020,0.999325
0.356127,0.999325
0.356181,0.999325
0.356234,0.999325
0.356342,0.999325
0.356502,0.999325
0.356529,0.999325
0.356583,0.999325
0.356609,0.999325
0.356797,0.999325
0.356904,0.999325
0.357038,0.999325
0.357064,0.999325
0.357118,0.999325
0.357439,0.999325
0.357493,0.999325
0.357600,0.999325
0.357653,0.999325
0.357868,0.999325
0.357921,0.999325
0.358028,0.999325
0.358135,0.999325
0.358189,0.999325
0.358269,0.999325
0.358483,0.999325
0.358564,0.999325
0.358644,0.999325
0.358805,0.999325
0.358858,0.999325
0.358939,0.999325
0.358992,0.999325
0.359073,0.999325
0.359099,0.999325
0.359153,0.999325
0.359233,0.999325
0.359260,0.999325
0.359367,0.999325
0.359394,0.999325
0.359474,0.999325
0.359501,0.999325
0.359608,0.999325
0.359688,0.999325
0.359769,0.999325
0.359795,0.999325
0.359849,0.999325
0.359876,0.999325
0.360117,0.999325
0.360144,0.999325
0.360224,0.999325
0.360277,0.999325
0.360358,0.999325
0.360492,0.999325
0.360572,0.999325
0.360625,0.999325
0.360652,0.999325
0.360759,0.999325
0.360786,0.999325
0.361107,0.999325
0.361134,0.999325
0.361241,0.999325
0.361322,0.999350
0.361348,0.999350
0.361429,0.999350
0.361455,0.999350
0.361563,0.999350
0.361616,0.999350
0.361777,0.999350
0.361911,0.999350
0.361937,0.999350
0.361991,0.999350
0.362044,0.999350
0.362152,0.999350
0.362205,0.999350
0.362232,0.999350
0.362393,0.999350
0.362526,0.999350
0.362580,0.999350
0.362660,0.999350
0.362767,0.999350
0.362794,0.999350
0.362928,0.999350
0.362982,0.999350
0.363062,0.999350
0.363276,0.999350
0.363303,0.999350
0.363517,0.999350
0.363678,0.999350
0.363758,0.999350
0.363812,0.999350
0.363919,0.999350
0.363972,0.999350
0.364053,0.999350
0.364106,0.999350
0.364213,0.999350
0.364267,0.999350
0.364347,0.999350
0.364561,0.999350
0.364695,0.999350
0.364775,0.999350
0.364802,0.999350
0.364963,0.999350
0.365016,0.999350
0.365177,0.999350
0.365257,0.999350
0.365338,0.999350
0.365391,0.999350
0.365552,0.999350
0.365766,0.999350
0.365927,0.999350
0.366034,0.999350
0.366087,0.999350
0.366195,0.999350
0.366221,0.999350
0.366275,0.999350
0.366516,0.999350
0.366543,0.999350
0.366596,0.999350
0.366810,0.999350
0.366998,0.999350
0.367078,0.999350
0.367132,0.999350
0.367212,0.999350
0.367319,0.999350
0.367346,0.999350
0.367453,0.999350
0.367533,0.999350
0.367587,0.999350
0.367667,0.999350
0.367721,0.999350
0.367828,0.999350
0.367908,0.999350
0.368042,0.999350
0.368122,0.999350
0.368149,0.999350
0.368203,0.999350
0.368310,0.999350
0.368390,0.999350
0.368604,0.999350
0.368738,0.999350
0.368845,0.999350
0.368872,0.999350
0.368952,0.999350
0.369059,0.999350
0.369167,0.999350
0.369220,0.999350
0.369300,0.999350
0.369327,0.999350
0.369461,0.999350
0.369889,0.999350
0.369916,0.999350
0.370023,0.999350
0.370264,0.999350
0.370425,0.999350
0.370478,0.999350
0.370639,0.999350
0.370693,0.999350
0.370800,0.999350
0.370827,0.999350
0.370880,0.999350
0.370987,0.999350
0.371067,0.999350
0.371121,0.999350
0.371255,0.999350
0.371282,0.999350
0.371362,0.999350
0.371389,0.999350
0.371442,0.999350
0.371523,0.999350
0.371549,0.999350
0.371683,0.999350
0.371764,0.999350
0.371898,0.999350
0.371951,0.999350
0.372005,0.999350
0.372085,0.999350
0.372138,0.999350
0.372246,0.999350
0.372299,0.999350
0.372379,0.999350
0.372433,0.999350
0.372513,0.999350
0.372620,0.999350
0.372647,0.999350
0.372728,0.999350
0.372835,0.999350
0.372915,0.999350
0.372968,0.999350
0.373076,0.999350
0.373129,0.999350
0.373236,0.999350
0.373263,0.999350
0.373370,0.999350
0.373745,0.999350
0.373906,0.999350
0.374120,0.999350
0.374147,0.999350
0.374200,0.999350
0.374227,0.999350
0.374334,0.999350
0.374441,0.999350
0.374521,0.999350
0.374548,0.999350
0.374655,0.999350
0.374762,0.999350
0.374789,0.999350
0.374950,0.999350
0.375003,0.999350
0.375084,0.999350
0.375110,0.999350
0.375164,0.999350
0.375325,0.999350
0.375351,0.999350
0.375405,0.999350
0.375485,0.999350
0.375512,0.999350
0.375592,0.999350
0.375699,0.999350
0.375807,0.999350
0.375860,0.999350
0.375967,0.999350
0.375994,0.999350
0.376128,0.999350
0.376181,0.999350
0.376396,0.999350
0.376476,0.999350
0.376529,0.999350
0.376556,0.999350
0.376637,0.999350
0.376851,0.999350
0.376878,0.999350
0.376958,0.999350
0.376985,0.999350
0.377065,0.999350
0.377119,0.999350
0.377172,0.999350
0.377360,0.999350
0.377386,0.999350
0.377467,0.999350
0.377520,0.999350
0.377600,0.999350
0.377654,0.999350
0.377734,0.999350
0.377841,0.999350
0.378029,0.999350
0.378056,0.999350
0.378163,0.999350
0.378190,0.999350
0.378243,0.999350
0.378270,0.999350
0.378323,0.999350
0.378430,0.999350
0.378511,0.999350
0.378564,0.999350
0.378645,0.999350
0.378752,0.999350
0.378912,0.999350
0.378966,0.999350
0.379073,0.999350
0.379207,0.999350
0.379260,0.999350
0.379421,0.999350
0.379475,0.999375
0.379528,0.999375
0.379609,0.999375
0.379635,0.999375
0.379689,0.999375
0.379769,0.999375
0.379823,0.999375
0.379876,0.999375
0.380010,0.999375
0.380171,0.999375
0.380465,0.999375
0.380519,0.999375
0.380733,0.999375
0.380787,0.999375
0.380813,0.999375
0.380894,0.999375
0.380921,0.999375
0.381028,0.999375
0.381054,0.999375
0.381161,0.999375
0.381242,0.999375
0.381295,0.999375
0.381376,0.999375
0.381402,0.999375
0.381563,0.999375
0.381590,0.999375
0.381751,0.999375
0.381991,0.999375
0.382099,0.999375
0.382125,0.999375
0.382232,0.999375
0.382313,0.999375
0.382420,0.999375
0.382473,0.999375
0.382527,0.999375
0.382688,0.999375
0.382821,0.999375
0.382929,0.999375
0.382955,0.999375
0.383170,0.999375
0.383250,0.999375
0.383357,0.999375
0.383384,0.999375
0.383491,0.999375
0.383571,0.999375
0.383625,0.999375
0.383652,0.999375
0.383785,0.999375
0.383839,0.999375
0.384053,0.999375
0.384107,0.999375
0.384187,0.999375
0.384294,0.999375
0.384374,0.999375
0.384482,0.999375
0.384669,0.999375
0.384830,0.999375
0.384937,0.999375
0.385017,0.999375
0.385071,0.999375
0.385285,0.999375
0.385365,0.999375
0.385472,0.999375
0.385606,0.999375
0.385847,0.999375
0.385954,0.999375
0.385981,0.999375
0.386088,0.999375
0.386275,0.999375
0.386436,0.999375
0.386463,0.999375
0.386623,0.999375
0.386677,0.999375
0.386838,0.999375
0.386864,0.999400
0.386918,0.999400
0.387025,0.999400
0.387186,0.999400
0.387239,0.999400
0.387373,0.999400
0.387400,0.999400
0.387587,0.999400
0.387641,0.999400
0.387962,0.999400
0.388123,0.999400
0.388283,0.999400
0.388337,0.999400
0.389676,0.999400
0.389783,0.999400
0.389810,0.999400
0.390077,0.999400
0.390158,0.999400
0.390211,0.999400
0.390238,0.999400
0.390345,0.999400
0.390372,0.999400
0.390479,0.999400
0.390586,0.999400
0.390640,0.999400
0.390640,0.999425
0.390720,0.999425
0.390988,0.999425
0.391041,0.999425
0.391175,0.999425
0.391229,0.999425
0.391309,0.999425
0.391363,0.999425
0.391523,0.999425
0.391604,0.999425
0.391711,0.999425
0.391764,0.999425
0.391898,0.999425
0.391952,0.999425
0.392032,0.999425
0.392166,0.999425
0.392246,0.999425
0.392434,0.999425
0.392514,0.999425
0.392621,0.999425
0.392728,0.999425
0.392808,0.999425
0.392835,0.999425
0.392942,0.999425
0.392969,0.999425
0.393023,0.999425
0.393076,0.999425
0.393130,0.999425
0.393210,0.999425
0.393317,0.999425
0.393531,0.999425
0.393612,0.999425
0.393826,0.999425
0.394067,0.999425
0.394120,0.999425
0.394227,0.999425
0.394281,0.999425
0.394388,0.999425
0.394468,0.999425
0.394656,0.999425
0.394736,0.999425
0.394790,0.999425
0.394950,0.999425
0.395084,0.999425
0.395138,0.999425
0.395245,0.999425
0.395298,0.999425
0.395432,0.999425
0.395459,0.999425
0.395566,0.999425
0.395727,0.999425
0.395887,0.999425
0.395941,0.999425
0.396048,0.999425
0.396209,0.999425
0.396262,0.999425
0.396423,0.999425
0.396476,0.999425
0.396584,0.999425
0.396664,0.999425
0.396771,0.999425
0.396932,0.999425
0.396958,0.999425
0.397012,0.999425
0.397146,0.999425
0.397173,0.999425
0.397306,0.999425
0.397414,0.999425
0.397574,0.999425
0.397601,0.999425
0.397708,0.999425
0.397788,0.999425
0.398003,0.999425
0.398324,0.999425
0.398565,0.999425
0.398645,0.999425
0.398859,0.999425
0.398940,0.999425
0.399100,0.999425
0.399207,0.999425
0.399288,0.999425
0.399341,0.999425
0.399582,0.999425
0.399770,0.999425
0.399823,0.999425
0.399930,0.999425
0.400064,0.999425
0.400118,0.999425
0.400252,0.999425
0.400305,0.999425
0.400493,0.999425
0.400546,0.999425
0.400600,0.999425
0.400627,0.999425
0.400787,0.999425
0.400894,0.999425
0.400975,0.999425
0.401001,0.999425
0.401082,0.999425
0.401376,0.999425
0.401483,0.999425
0.401644,0.999425
0.401778,0.999425
0.401858,0.999425
0.401912,0.999425
0.402019,0.999425
0.402046,0.999425
0.402260,0.999425
0.402313,0.999425
0.402447,0.999425
0.402608,0.999425
0.402929,0.999425
0.403117,0.999425
0.403224,0.999425
0.403277,0.999425
0.403358,0.999425
0.403465,0.999425
0.403491,0.999425
0.403598,0.999425
0.403813,0.999425
0.403973,0.999425
0.404080,0.999425
0.404134,0.999425
0.404214,0.999425
0.404321,0.999425
0.404482,0.999425
0.404562,0.999425
0.404616,0.999425
0.404723,0.999425
0.404857,0.999425
0.404937,0.999425
0.405151,0.999425
0.405312,0.999425
0.405499,0.999425
0.405580,0.999425
0.405633,0.999425
0.405848,0.999425
0.405928,0.999425
0.406089,0.999425
0.406169,0.999425
0.406196,0.999425
0.406276,0.999425
0.406383,0.999425
0.406410,0.999425
0.406570,0.999425
0.406678,0.999425
0.406704,0.999425
0.406892,0.999425
0.406919,0.999425
0.406972,0.999425
0.407052,0.999425
0.407052,0.999450
0.407079,0.999450
0.407133,0.999450
0.407400,0.999450
0.407427,0.999450
0.407615,0.999450
0.407936,0.999450
0.408070,0.999450
0.408177,0.999450
0.408311,0.999450
0.408364,0.999450
0.408579,0.999450
0.408739,0.999450
0.408927,0.999450
0.409034,0.999450
0.409087,0.999450
0.409168,0.999450
0.409221,0.999450
0.409489,0.999450
0.409569,0.999450
0.409676,0.999450
0.409757,0.999450
0.409864,0.999450
0.409998,0.999450
0.410078,0.999450
0.410131,0.999450
0.410239,0.999450
0.410399,0.999450
0.410453,0.999450
0.410640,0.999450
0.410854,0.999450
0.410988,0.999450
0.411149,0.999450
0.411310,0.999450
0.411336,0.999450
0.411443,0.999450
0.411577,0.999450
0.411684,0.999450
0.411711,0.999450
0.411765,0.999450
0.411845,0.999450
0.411899,0.999450
0.412032,0.999450
0.412113,0.999450
0.412327,0.999450
0.412488,0.999450
0.412595,0.999450
0.412675,0.999450
0.412836,0.999450
0.412889,0.999450
0.412970,0.999450
0.413157,0.999450
0.413237,0.999450
0.413344,0.999450
0.413505,0.999450
0.413746,0.999450
0.413880,0.999450
0.413987,0.999450
0.414014,0.999450
0.414228,0.999450
0.414282,0.999450
0.414389,0.999450
0.414469,0.999450
0.414737,0.999450
0.414844,0.999450
0.414978,0.999450
0.415138,0.999450
0.415245,0.999450
0.415352,0.999450
0.415460,0.999450
0.415513,0.999450
0.415674,0.999450
0.415701,0.999450
0.415834,0.999450
0.416075,0.999450
0.416209,0.999450
0.416370,0.999450
0.416477,0.999450
0.416504,0.999450
0.416611,0.999450
0.416664,0.999450
0.416825,0.999450
0.416959,0.999450
0.417066,0.999450
0.417120,0.999450
0.417173,0.999450
0.417280,0.999450
0.417414,0.999450
0.417521,0.999450
0.417762,0.999450
0.417896,0.999450
0.417950,0.999450
0.418030,0.999450
0.418217,0.999450
0.418324,0.999450
0.418458,0.999450
0.418565,0.999450
0.418673,0.999450
0.418806,0.999450
0.418967,0.999450
0.419181,0.999450
0.419369,0.999450
0.419583,0.999450
0.419636,0.999450
0.419744,0.999450
0.419877,0.999450
0.419984,0.999450
0.420172,0.999450
0.420252,0.999450
0.420413,0.999450
0.420547,0.999450
0.420627,0.999450
0.420734,0.999450
0.420788,0.999450
0.420895,0.999475
0.421029,0.999475
0.421109,0.999475
0.421243,0.999475
0.421323,0.999475
0.421484,0.999475
0.421885,0.999475
0.421912,0.999475
0.421993,0.999475
0.422046,0.999475
0.422126,0.999475
0.422180,0.999475
0.422448,0.999475
0.422582,0.999475
0.422956,0.999475
0.423090,0.999475
0.423117,0.999475
0.423197,0.999475
0.423251,0.999475
0.423358,0.999475
0.423492,0.999475
0.423519,0.999475
0.423599,0.999475
0.423706,0.999475
0.423760,0.999475
0.423894,0.999475
0.424081,0.999475
0.424215,0.999475
0.424375,0.999475
0.424483,0.999475
0.424857,0.999475
0.424911,0.999475
0.425018,0.999475
0.425072,0.999475
0.425152,0.999475
0.425259,0.999475
0.425393,0.999475
0.425500,0.999475
0.425607,0.999500
0.425741,0.999500
0.425768,0.999500
0.425928,0.999500
0.426009,0.999500
0.426116,0.999500
0.426437,0.999500
0.426571,0.999500
0.426598,0.999500
0.426678,0.999500
0.426812,0.999500
0.426839,0.999500
0.426973,0.999500
0.427187,0.999500
0.427508,0.999500
0.427615,0.999500
0.427749,0.999500
0.427829,0.999500
0.427856,0.999500
0.427936,0.999500
0.428044,0.999500
0.428258,0.999500
0.428311,0.999500
0.428392,0.999500
0.428552,0.999500
0.428847,0.999500
0.428927,0.999500
0.429141,0.999500
0.429248,0.999500
0.429570,0.999500
0.429623,0.999500
0.429704,0.999500
0.429811,0.999500
0.429837,0.999500
0.430025,0.999500
0.430052,0.999500
0.430212,0.999500
0.430319,0.999500
0.430453,0.999500
0.430667,0.999500
0.430721,0.999500
0.430801,0.999500
0.430989,0.999500
0.431069,0.999500
0.431497,0.999500
0.431631,0.999500
0.431712,0.999500
0.431738,0.999500
0.431846,0.999500
0.431953,0.999500
0.432060,0.999500
0.432140,0.999500
0.432167,0.999500
0.432301,0.999500
0.432408,0.999500
0.432568,0.999500
0.432756,0.999500
0.432970,0.999500
0.433104,0.999500
0.433265,0.999500
0.433425,0.999500
0.433639,0.999500
0.433747,0.999500
0.433880,0.999500
0.434041,0.999500
0.434309,0.999500
0.434443,0.999500
0.434818,0.999500
0.435139,0.999500
0.435299,0.999500
0.435407,0.999500
0.435567,0.999500
0.435621,0.999500
0.435781,0.999500
0.435969,0.999500
0.436076,0.999500
0.436237,0.999500
0.436370,0.999500
0.436424,0.999500
0.436504,0.999500
0.436558,0.999500
0.436826,0.999500
0.436879,0.999500
0.437067,0.999525
0.437227,0.999525
0.437334,0.999525
0.437495,0.999525
0.437656,0.999525
0.438030,0.999525
0.438138,0.999525
0.438164,0.999525
0.438271,0.999525
0.438405,0.999525
0.438459,0.999525
0.438727,0.999525
0.438887,0.999525
0.438994,0.999525
0.439235,0.999525
0.439396,0.999525
0.439423,0.999525
0.439503,0.999525
0.439557,0.999525
0.439717,0.999525
0.439851,0.999525
0.439905,0.999525
0.439985,0.999525
0.440172,0.999525
0.440440,0.999525
0.440654,0.999525
0.440735,0.999525
0.440788,0.999525
0.441002,0.999525
0.441190,0.999525
0.441243,0.999525
0.441324,0.999525
0.441484,0.999525
0.441565,0.999525
0.441591,0.999525
0.441752,0.999525
0.441886,0.999525
0.441966,0.999525
0.442020,0.999525
0.442127,0.999525
0.442261,0.999525
0.442341,0.999525
0.442395,0.999525
0.442475,0.999525
0.442582,0.999525
0.442796,0.999525
0.442930,0.999525
0.443011,0.999525
0.443064,0.999525
0.443198,0.999525
0.443519,0.999525
0.443760,0.999525
0.443867,0.999550
0.444028,0.999550
0.444082,0.999550
0.444162,0.999550
0.444349,0.999550
0.444456,0.999550
0.444617,0.999550
0.444778,0.999550
0.444831,0.999550
0.444938,0.999550
0.444992,0.999550
0.445179,0.999550
0.445260,0.999550
0.445393,0.999550
0.445715,0.999550
0.445875,0.999550
0.446009,0.999550
0.446116,0.999550
0.446170,0.999550
0.446277,0.999550
0.446411,0.999550
0.446518,0.999550
0.446679,0.999550
0.446812,0.999550
0.446973,0.999575
0.447000,0.999575
0.447161,0.999575
0.447321,0.999575
0.447482,0.999575
0.447669,0.999575
0.447723,0.999575
0.447803,0.999575
0.447910,0.999575
0.448098,0.999575
0.448205,0.999575
0.448285,0.999575
0.448473,0.999575
0.448740,0.999575
0.448901,0.999575
0.448981,0.999575
0.449115,0.999575
0.449276,0.999575
0.449329,0.999575
0.449543,0.999575
0.449704,0.999575
0.449758,0.999575
0.449945,0.999575
0.449972,0.999575
0.450213,0.999575
0.450534,0.999575
0.450614,0.999575
0.451043,0.999575
0.451096,0.999575
0.451257,0.999575
0.451284,0.999575
0.451418,0.999575
0.451498,0.999575
0.451685,0.999575
0.451819,0.999575
0.451900,0.999575
0.451953,0.999575
0.452221,0.999575
0.452382,0.999575
0.452489,0.999575
0.452569,0.999575
0.452623,0.999575
0.452837,0.999575
0.452997,0.999575
0.453131,0.999575
0.453212,0.999575
0.453372,0.999575
0.453533,0.999575
0.453586,0.999575
0.453747,0.999575
0.453801,0.999575
0.453988,0.999575
0.454095,0.999575
0.454309,0.999575
0.454550,0.999575
0.454657,0.999575
0.454925,0.999575
0.455005,0.999575
0.455113,0.999575
0.455273,0.999575
0.455354,0.999575
0.455514,0.999575
0.455648,0.999575
0.455835,0.999575
0.455916,0.999575
0.456050,0.999575
0.456157,0.999575
0.456237,0.999575
0.456558,0.999575
0.456773,0.999575
0.457335,0.999575
0.457415,0.999575
0.457576,0.999575
0.457603,0.999575
0.457736,0.999575
0.457977,0.999575
0.458111,0.999575
0.458433,0.999575
0.458647,0.999575
0.458700,0.999575
0.459022,0.999575
0.459129,0.999575
0.459557,0.999575
0.459718,0.999575
0.459798,0.999575
0.459986,0.999575
0.460307,0.999575
0.460548,0.999575
0.460682,0.999575
0.460842,0.999575
0.460923,0.999575
0.461030,0.999575
0.461057,0.999575
0.461244,0.999575
0.461485,0.999575
0.461646,0.999575
0.461753,0.999575
0.461779,0.999575
0.461940,0.999575
0.462047,0.999575
0.462342,0.999575
0.462422,0.999575
0.462556,0.999575
0.462663,0.999575
0.462824,0.999575
0.463038,0.999575
0.463118,0.999575
0.463332,0.999575
0.463386,0.999575
0.463600,0.999575
0.463761,0.999575
0.463975,0.999575
0.464109,0.999575
0.464269,0.999575
0.464457,0.999575
0.464510,0.999575
0.464591,0.999575
0.464805,0.999575
0.464939,0.999575
0.465126,0.999575
0.465421,0.999575
0.465501,0.999575
0.465635,0.999575
0.465715,0.999575
0.465769,0.999575
0.465929,0.999575
0.466144,0.999575
0.466331,0.999575
0.466492,0.999575
0.466733,0.999575
0.466786,0.999575
0.466920,0.999575
0.467081,0.999575
0.467215,0.999575
0.467536,0.999575
0.467616,0.999575
0.467804,0.999575
0.467884,0.999575
0.467911,0.999575
0.468045,0.999575
0.468152,0.999575
0.468286,0.999575
0.468500,0.999575
0.468580,0.999575
0.468714,0.999575
0.468875,0.999575
0.469250,0.999575
0.469383,0.999575
0.469598,0.999575
0.469624,0.999575
0.470508,0.999575
0.470588,0.999575
0.470776,0.999575
0.470856,0.999575
0.470990,0.999575
0.471150,0.999575
0.471177,0.999575
0.471311,0.999575
0.471632,0.999575
0.471820,0.999600
0.471927,0.999600
0.472061,0.999600
0.472248,0.999600
0.472329,0.999600
0.472462,0.999600
0.472677,0.999600
0.472757,0.999600
0.472944,0.999600
0.473078,0.999600
0.473373,0.999600
0.473533,0.999600
0.473667,0.999600
0.473748,0.999600
0.473908,0.999600
0.474149,0.999600
0.474176,0.999600
0.474283,0.999600
0.474444,0.999600
0.474631,0.999600
0.474872,0.999600
0.474952,0.999600
0.475542,0.999600
0.475622,0.999600
0.475729,0.999600
0.475997,0.999600
0.476184,0.999600
0.476264,0.999600
0.476612,0.999600
0.476827,0.999600
0.477094,0.999600
0.477228,0.999600
0.477335,0.999600
0.477496,0.999600
0.477523,0.999600
0.477603,0.999600
0.477924,0.999600
0.478192,0.999600
0.478513,0.999600
0.478594,0.999600
0.478808,0.999600
0.478862,0.999600
0.479129,0.999600
0.479236,0.999600
0.479397,0.999600
0.479584,0.999600
0.479718,0.999600
0.479879,0.999600
0.480093,0.999600
0.480281,0.999600
0.480495,0.999600
0.480655,0.999600
0.480923,0.999600
0.481084,0.999600
0.481137,0.999600
0.481298,0.999600
0.481352,0.999600
0.481593,0.999600
0.481726,0.999600
0.481834,0.999600
0.481994,0.999600
0.482048,0.999600
0.482262,0.999600
0.482556,0.999600
0.482824,0.999600
0.483012,0.999600
0.483119,0.999600
0.483547,0.999600
0.483735,0.999625
0.483842,0.999625
0.483922,0.999650
0.484083,0.999650
0.484350,0.999650
0.484457,0.999650
0.484591,0.999650
0.484752,0.999650
0.484966,0.999650
0.485154,0.999650
0.485368,0.999650
0.485689,0.999650
0.486064,0.999650
0.486251,0.999650
0.486466,0.999650
0.486733,0.999650
0.486947,0.999650
0.487188,0.999650
0.487242,0.999650
0.487322,0.999650
0.487376,0.999650
0.487697,0.999650
0.488126,0.999650
0.488393,0.999650
0.488822,0.999650
0.488929,0.999650
0.489009,0.999650
0.489063,0.999650
0.489170,0.999650
0.489196,0.999650
0.489357,0.999650
0.489545,0.999650
0.489705,0.999650
0.489839,0.999650
0.490080,0.999650
0.490348,0.999650
0.490508,0.999650
0.490749,0.999650
0.491151,0.999650
0.491446,0.999650
0.491633,0.999650
0.491927,0.999650
0.492356,0.999650
0.492463,0.999650
0.492597,0.999650
0.492704,0.999650
0.492838,0.999650
0.493052,0.999650
0.493186,0.999650
0.493561,0.999650
0.493668,0.999650
0.493828,0.999650
0.494016,0.999650
0.494043,0.999650
0.494310,0.999650
0.494551,0.999650
0.494819,0.999650
0.495060,0.999650
0.495274,0.999650
0.495515,0.999650
0.495622,0.999650
0.495783,0.999650
0.496104,0.999650
0.496399,0.999650
0.496640,0.999650
0.496800,0.999650
0.496934,0.999650
0.497015,0.999650
0.497175,0.999650
0.497470,0.999650
0.497898,0.999650
0.498032,0.999650
0.498139,0.999650
0.498380,0.999650
0.498541,0.999650
0.498621,0.999650
0.498862,0.999650
0.499023,0.999650
0.499237,0.999650
0.499478,0.999650
0.499585,0.999650
0.499799,0.999650
0.499906,0.999650
0.500228,0.999650
0.500415,0.999650
0.500736,0.999650
0.500817,0.999650
0.501031,0.999650
0.501379,0.999650
0.501620,0.999650
0.501700,0.999650
0.501968,0.999650
0.502289,0.999650
0.502423,0.999650
0.502611,0.999650
0.502744,0.999650
0.502985,0.999650
0.503066,0.999650
0.503307,0.999650
0.503414,0.999650
0.503655,0.999650
0.503681,0.999650
0.503896,0.999650
0.504003,0.999650
0.504217,0.999650
0.504271,0.999650
0.504431,0.999650
0.504538,0.999650
0.504592,0.999650
0.504752,0.999650
0.504806,0.999650
0.504940,0.999650
0.505020,0.999650
0.505208,0.999650
0.505315,0.999650
0.505395,0.999650
0.505609,0.999650
0.505770,0.999650
0.506038,0.999650
0.506118,0.999650
0.506225,0.999650
0.506546,0.999650
0.506680,0.999650
0.506921,0.999650
0.507135,0.999650
0.507457,0.999650
0.507832,0.999650
0.508046,0.999650
0.508126,0.999650
0.508367,0.999650
0.508501,0.999650
0.508769,0.999650
0.509063,0.999650
0.509277,0.999650
0.509545,0.999650
0.509733,0.999650
0.509973,0.999650
0.510188,0.999650
0.510455,0.999650
0.510616,0.999650
0.510750,0.999650
0.511393,0.999650
0.511553,0.999650
0.511687,0.999650
0.512169,0.999650
0.512597,0.999650
0.512892,0.999650
0.513106,0.999650
0.513401,0.999650
0.513615,0.999650
0.513936,0.999650
0.513990,0.999650
0.514418,0.999650
0.514686,0.999650
0.514900,0.999650
0.515061,0.999650
0.515355,0.999650
0.515516,0.999650
0.515596,0.999650
0.515810,0.999650
0.515971,0.999650
0.516212,0.999650
0.516373,0.999650
0.516614,0.999650
0.516988,0.999650
0.517310,0.999650
0.517845,0.999650
0.518166,0.999650
0.518354,0.999650
0.518434,0.999650
0.518595,0.999650
0.518970,0.999650
0.519291,0.999650
0.519425,0.999650
0.519586,0.999650
0.519853,0.999650
0.520041,0.999650
0.520201,0.999650
0.520362,0.999675
0.520576,0.999675
0.520710,0.999675
0.521138,0.999675
0.521540,0.999675
0.521888,0.999675
0.522076,0.999675
0.522343,0.999675
0.522531,0.999675
0.522772,0.999675
0.522852,0.999675
0.523039,0.999675
0.523147,0.999675
0.523441,0.999675
0.523977,0.999675
0.524137,0.999675
0.524432,0.999675
0.524592,0.999675
0.524699,0.999675
0.524914,0.999675
0.525155,0.999675
0.525342,0.999675
0.525449,0.999675
0.525690,0.999675
0.525824,0.999675
0.525985,0.999675
0.526119,0.999675
0.526306,0.999675
0.526574,0.999675
0.527056,0.999675
0.527270,0.999675
0.527457,0.999675
0.527618,0.999675
0.528046,0.999675
0.528287,0.999675
0.528609,0.999675
0.529090,0.999675
0.529492,0.999675
0.529733,0.999675
0.529947,0.999675
0.530081,0.999675
0.530295,0.999675
0.530670,0.999675
0.530911,0.999675
0.531125,0.999675
0.531393,0.999675
0.531634,0.999675
0.531795,0.999675
0.531875,0.999675
0.532143,0.999675
0.532330,0.999675
0.532625,0.999675
0.533000,0.999675
0.533267,0.999675
0.533428,0.999675
0.533776,0.999675
0.534071,0.999675
0.534392,0.999675
0.534445,0.999675
0.534552,0.999675
0.534686,0.999675
0.534981,0.999675
0.535302,0.999675
0.535436,0.999675
0.535623,0.999675
0.535731,0.999675
0.535945,0.999675
0.536293,0.999675
0.536561,0.999675
0.537042,0.999675
0.537283,0.999675
0.537632,0.999675
0.538167,0.999675
0.538462,0.999675
0.538676,0.999675
0.539024,0.999675
0.539318,0.999675
0.539693,0.999675
0.539988,0.999675
0.540148,0.999675
0.540282,0.999675
0.540550,0.999675
0.540764,0.999675
0.541005,0.999675
0.541273,0.999675
0.541701,0.999675
0.541942,0.999675
0.542049,0.999675
0.542210,0.999675
0.542531,0.999675
0.542638,0.999675
0.543040,0.999675
0.543254,0.999675
0.543522,0.999675
0.543950,0.999675
0.544191,0.999675
0.544566,0.999675
0.544834,0.999675
0.545155,0.999675
0.545316,0.999700
0.545503,0.999700
0.545744,0.999700
0.545932,0.999700
0.546173,0.999700
0.546333,0.999700
0.546574,0.999700
0.546842,0.999700
0.547056,0.999700
0.547190,0.999700
0.547297,0.999700
0.547538,0.999700
0.547726,0.999700
0.548234,0.999700
0.548422,0.999700
0.548743,0.999700
0.549091,0.999700
0.549252,0.999700
0.549519,0.999700
0.549626,0.999700
0.549787,0.999700
0.550269,0.999700
0.550644,0.999700
0.551126,0.999700
0.551447,0.999700
0.551661,0.999700
0.551956,0.999700
0.552170,0.999700
0.552491,0.999700
0.552866,0.999700
0.553107,0.999700
0.553428,0.999700
0.553696,0.999700
0.554178,0.999700
0.554473,0.999700
0.555811,0.999700
0.556374,0.999700
0.556775,0.999700
0.557097,0.999700
0.557311,0.999700
0.557632,0.999700
0.557873,0.999700
0.558569,0.999700
0.558944,0.999700
0.559265,0.999700
0.559667,0.999700
0.560095,0.999700
0.560925,0.999700
0.561113,0.999700
0.561434,0.999700
0.561782,0.999700
0.562505,0.999700
0.562800,0.999700
0.562907,0.999700
0.563201,0.999700
0.563362,0.999700
0.563630,0.999700
0.563978,0.999700
0.564165,0.999700
0.564379,0.999700
0.564674,0.999700
0.565049,0.999700
0.565584,0.999700
0.565905,0.999700
0.566200,0.999725
0.566441,0.999725
0.566602,0.999725
0.567137,0.999725
0.567324,0.999725
0.567565,0.999725
0.567726,0.999725
0.568128,0.999725
0.568369,0.999725
0.568690,0.999725
0.568931,0.999725
0.569681,0.999725
0.570163,0.999725
0.570270,0.999725
0.570564,0.999725
0.570966,0.999725
0.571287,0.999725
0.571474,0.999725
0.571769,0.999725
0.571956,0.999725
0.572304,0.999725
0.572519,0.999725
0.572947,0.999725
0.573295,0.999725
0.573536,0.999725
0.573831,0.999725
0.574152,0.999725
0.574366,0.999725
0.574741,0.999725
0.575035,0.999725
0.575116,0.999725
0.575384,0.999725
0.575785,0.999725
0.576133,0.999725
0.576669,0.999725
0.577017,0.999725
0.577526,0.999725
0.577927,0.999725
0.578195,0.999725
0.578409,0.999725
0.578730,0.999725
0.579159,0.999725
0.579534,0.999725
0.579748,0.999725
0.580123,0.999725
0.580417,0.999725
0.580658,0.999725
0.580979,0.999725
0.581354,0.999725
0.581595,0.999725
0.581970,0.999725
0.582318,0.999725
0.582532,0.999725
0.582773,0.999725
0.583202,0.999725
0.583362,0.999725
0.583577,0.999725
0.583925,0.999725
0.584674,0.999725
0.584969,0.999725
0.585210,0.999725
0.585558,0.999725
0.586200,0.999725
0.586549,0.999750
0.587004,0.999750
0.587271,0.999750
0.587968,0.999750
0.588423,0.999750
0.588583,0.999750
0.588878,0.999750
0.589199,0.999750
0.589440,0.999750
0.589869,0.999750
0.590217,0.999750
0.590618,0.999750
0.591127,0.999750
0.591395,0.999750
0.591823,0.999750
0.592305,0.999750
0.592867,0.999750
0.593189,0.999750
0.593778,0.999750
0.594152,0.999750
0.594688,0.999750
0.594982,0.999750
0.595331,0.999750
0.595598,0.999750
0.596027,0.999750
0.596562,0.999750
0.596937,0.999750
0.597553,0.999750
0.597847,0.999750
0.598195,0.999750
0.599052,0.999750
0.599454,0.999750
0.599882,0.999750
0.600284,0.999750
0.600578,0.999750
0.601141,0.999750
0.601542,0.999750
0.602078,0.999750
0.602399,0.999750
0.602827,0.999750
0.603149,0.999750
0.603443,0.999750
0.604354,0.999750
0.604782,0.999750
0.605398,0.999750
0.606067,0.999750
0.606522,0.999750
0.607031,0.999750
0.607325,0.999750
0.608129,0.999750
0.608637,0.999750
0.609012,0.999750
0.610646,0.999750
0.610994,0.999750
0.611476,0.999750
0.611877,0.999750
0.612091,0.999750
0.613457,0.999750
0.613832,0.999750
0.614233,0.999750
0.614528,0.999750
0.615037,0.999750
0.615465,0.999775
0.615947,0.999775
0.616134,0.999775
0.616482,0.999775
0.616723,0.999775
0.617045,0.999775
0.617419,0.999775
0.617901,0.999775
0.618276,0.999775
0.618678,0.999775
0.619267,0.999775
0.619642,0.999775
0.620124,0.999775
0.620472,0.999775
0.621007,0.999775
0.621489,0.999775
0.621810,0.999775
0.622105,0.999775
0.622989,0.999775
0.623363,0.999775
0.623792,0.999775
0.624167,0.999775
0.624515,0.999775
0.624890,0.999775
0.625345,0.999775
0.626041,0.999775
0.626362,0.999775
0.626817,0.999775
0.627139,0.999775
0.627647,0.999775
0.628236,0.999775
0.628665,0.999775
0.629173,0.999775
0.629522,0.999775
0.630057,0.999775
0.630566,0.999775
0.631476,0.999775
0.631690,0.999775
0.632092,0.999775
0.632386,0.999775
0.632842,0.999775
0.633913,0.999775
0.634368,0.999775
0.634662,0.999775
0.635733,0.999775
0.636295,0.999775
0.636777,0.999775
0.637420,0.999775
0.637902,0.999775
0.638250,0.999775
0.638491,0.999775
0.638919,0.999775
0.639508,0.999775
0.639990,0.999775
0.640579,0.999775
0.641383,0.999775
0.641891,0.999775
0.642641,0.999775
0.643096,0.999775
0.643417,0.999775
0.644007,0.999775
0.644462,0.999775
0.644970,0.999775
0.646041,0.999775
0.646363,0.999775
0.646764,0.999800
0.647300,0.999825
0.647942,0.999825
0.648424,0.999825
0.648987,0.999825
0.649254,0.999825
0.649629,0.999825
0.650218,0.999825
0.650647,0.999825
0.651129,0.999825
0.651530,0.999825
0.651905,0.999825
0.652440,0.999825
0.652922,0.999825
0.653324,0.999825
0.653752,0.999825
0.654475,0.999825
0.654877,0.999825
0.655412,0.999825
0.656269,0.999825
0.656698,0.999825
0.657394,0.999825
0.657902,0.999825
0.658331,0.999825
0.658813,0.999825
0.659348,0.999825
0.659857,0.999825
0.660526,0.999825
0.661062,0.999825
0.662454,0.999825
0.663284,0.999825
0.663766,0.999825
0.664194,0.999825
0.664757,0.999825
0.665346,0.999825
0.665881,0.999825
0.666283,0.999825
0.666765,0.999825
0.667943,0.999825
0.668318,0.999825
0.668800,0.999825
0.669362,0.999825
0.670031,0.999825
0.670942,0.999825
0.672548,0.999825
0.673137,0.999825
0.673914,0.999825
0.674610,0.999825
0.675226,0.999825
0.675681,0.999825
0.676323,0.999825
0.677019,0.999825
0.677501,0.999825
0.678171,0.999825
0.678894,0.999850
0.679509,0.999850
0.679858,0.999850
0.680768,0.999850
0.681277,0.999850
0.681812,0.999850
0.682722,0.999850
0.683285,0.999850
0.683740,0.999850
0.684356,0.999850
0.684864,0.999850
0.685346,0.999850
0.685935,0.999850
0.686364,0.999850
0.686899,0.999850
0.687676,0.999850
0.689014,0.999850
0.689416,0.999850
0.690139,0.999850
0.690487,0.999850
0.691049,0.999850
0.691585,0.999850
0.692308,0.999875
0.692790,0.999875
0.693432,0.999875
0.694155,0.999875
0.694691,0.999875
0.695333,0.999875
0.696244,0.999875
0.696913,0.999900
0.697877,0.999900
0.698412,0.999900
0.698921,0.999900
0.699778,0.999900
0.700260,0.999900
0.701090,0.999900
0.701813,0.999900
0.702455,0.999900
0.703017,0.999900
0.703419,0.999900
0.704169,0.999900
0.705561,0.999900
0.706364,0.999900
0.707034,0.999900
0.707810,0.999900
0.708506,0.999900
0.709550,0.999900
0.710407,0.999900
0.712067,0.999900
0.712656,0.999900
0.713460,0.999900
0.714182,0.999900
0.715012,0.999900
0.715869,0.999900
0.716378,0.999900
0.716967,0.999900
0.717797,0.999900
0.718279,0.999900
0.719457,0.999900
0.720153,0.999900
0.721117,0.999900
0.721893,0.999900
0.723045,0.999900
0.723848,0.999900
0.724464,0.999900
0.726017,0.999900
0.726874,0.999900
0.727784,0.999900
0.728560,0.999900
0.729738,0.999900
0.732469,0.999925
0.733915,0.999925
0.734879,0.999925
0.736138,0.999925
0.737369,0.999925
0.738146,0.999925
0.739538,0.999925
0.741064,0.999925
0.741948,0.999925
0.742778,0.999925
0.743554,0.999925
0.744438,0.999925
0.745669,0.999925
0.746285,0.999925
0.747383,0.999925
0.748213,0.999950
0.749444,0.999950
0.750248,0.999950
0.751292,0.999950
0.752149,0.999950
0.753514,0.999950
0.754291,0.999950
0.755335,0.999950
0.756218,0.999950
0.757155,0.999950
0.758039,0.999950
0.758682,0.999950
0.759592,0.999950
0.760663,0.999950
0.761359,0.999950
0.762323,0.999950
0.763474,0.999950
0.764438,0.999950
0.765563,0.999950
0.766446,0.999950
0.767196,0.999950
0.768294,0.999950
0.769070,0.999950
0.770141,0.999950
0.770944,0.999950
0.772069,0.999950
0.772899,0.999950
0.773595,0.999950
0.774452,0.999975
0.775389,0.999975
0.776433,0.999975
0.777611,0.999975
0.779003,0.999975
0.779807,0.999975
0.780744,0.999975
0.781708,0.999975
0.782564,0.999975
0.783743,0.999975
0.784760,0.999975
0.786179,0.999975
0.787277,0.999975
0.788053,0.999975
0.788883,0.999975
0.789740,0.999975
0.790516,0.999975
0.791186,0.999975
0.792578,0.999975
0.793569,0.999975
0.794506,0.999975
0.795604,0.999975
0.796541,0.999975
0.797317,1.000000
0.798335,1.000000
0.799299,1.000000
0.800209,1.000000
0.801253,1.000000
0.802324,1.000000
0.803127,1.000000
0.803984,1.000000
0.805965,1.000000
0.806876,1.000000
0.807920,1.000000
0.809018,1.000000
0.809901,1.000000
0.810999,1.000000
0.812070,1.000000
0.812980,1.000000
0.814051,1.000000
0.815310,1.000000
0.818924,1.000000
0.819647,1.000000
0.820798,1.000000
0.821843,1.000000
0.822940,1.000000
0.824065,1.000000
0.825350,1.000000
0.826287,1.000000
0.829072,1.000000
0.830089,1.000000
0.831187,1.000000
0.832365,1.000000
0.833838,1.000000
0.834748,1.000000
0.835712,1.000000
0.837131,1.000000
0.838282,1.000000
0.839005,1.000000
0.840156,1.000000
0.842405,1.000000
0.843664,1.000000
0.844708,1.000000
0.846127,1.000000
0.847493,1.000000
0.848724,1.000000
0.849742,1.000000
0.850813,1.000000
0.851803,1.000000
0.853196,1.000000
0.854347,1.000000
0.855605,1.000000
0.856998,1.000000
0.858256,1.000000
0.859461,1.000000
0.860826,1.000000
0.862245,1.000000
0.863316,1.000000
0.864628,1.000000
0.865833,1.000000
0.867466,1.000000
0.868832,1.000000
0.870331,1.000000
0.871723,1.000000
0.872714,1.000000
0.873732,1.000000
0.875499,1.000000
0.876918,1.000000
0.878176,1.000000
0.879381,1.000000
0.880961,1.000000
0.882005,1.000000
0.883344,1.000000
0.885030,1.000000
0.886262,1.000000
0.887949,1.000000
0.889529,1.000000
0.891242,1.000000
0.892286,1.000000
0.893571,1.000000
0.895071,1.000000
0.896249,1.000000
0.897775,1.000000
0.898980,1.000000
0.900292,1.000000
0.901309,1.000000
0.902487,1.000000
0.903933,1.000000
0.905272,1.000000
0.906584,1.000000
0.907923,1.000000
0.909475,1.000000
0.910787,1.000000
0.912394,1.000000
0.914375,1.000000
0.915634,1.000000
0.917187,1.000000
0.918311,1.000000
0.919810,1.000000
0.921337,1.000000
0.922622,1.000000
0.924630,1.000000
0.926290,1.000000
0.927414,1.000000
0.928941,1.000000
0.930627,1.000000
0.931966,1.000000
0.933492,1.000000
0.935206,1.000000
0.936491,1.000000
0.938312,1.000000
0.940025,1.000000
0.942114,1.000000
0.943720,1.000000
0.945139,1.000000
0.946719,1.000000
0.948593,1.000000
0.950333,1.000000
0.952047,1.000000
0.953546,1.000000
0.954912,1.000000
0.956384,1.000000
0.957777,1.000000
0.959115,1.000000
0.960561,1.000000
0.962650,1.000000
0.963988,1.000000
0.965622,1.000000
0.967335,1.000000
0.968915,1.000000
0.970307,1.000000
0.971860,1.000000
0.973226,1.000000
0.974859,1.000000
0.976438,1.000000
0.978232,1.000000
0.979892,1.000000
0.981419,1.000000
0.983212,1.000000
0.985060,1.000000
0.986559,1.000000
0.988192,1.000000
0.989692,1.000000
0.991352,1.000000
0.993119,1.000000
0.995020,1.000000
0.996385,1.000000
0.997403,1.000000
0.998527,1.000000
0.999759,1.000000
1.000000,1.000000


==> CSVs/roc_ngramP.csv <==
fpr,tpr
0,0.116355818
0,0.128306415
0,0.132131607
0,0.138581929
2.86E-05,0.141557078
2.86E-05,0.142232112
2.86E-05,0.144332217
2.86E-05,0.148882444
2.86E-05,0.150557528
2.86E-05,0.151082554
2.86E-05,0.15220761
2.86E-05,0.152907645
2.86E-05,0.154182709
2.86E-05,0.155257763
2.86E-05,0.156857843
5.71E-05,0.157982899
5.71E-05,0.158332917
5.71E-05,0.159482974
5.71E-05,0.160108005
5.71E-05,0.160783039
5.71E-05,0.1620081
5.71E-05,0.162833142
5.71E-05,0.16360818
5.71E-05,0.163958198
5.71E-05,0.164158208
5.71E-05,0.164433222
5.71E-05,0.164533227
5.71E-05,0.164683234
5.71E-05,0.164958248
5.71E-05,0.165158258
8.57E-05,0.165708285
8.57E-05,0.166158308
8.57E-05,0.166733337
8.57E-05,0.167108355
8.57E-05,0.167658383
8.57E-05,0.167908395
8.57E-05,0.168508425
8.57E-05,0.168833442
8.57E-05,0.169083454
8.57E-05,0.16940847
8.57E-05,0.170683534
8.57E-05,0.171458573
8.57E-05,0.172108605
8.57E-05,0.172458623
8.57E-05,0.173383669
8.57E-05,0.173658683
8.57E-05,0.173833692
8.57E-05,0.175258763
8.57E-05,0.175433772
8.57E-05,0.175583779
8.57E-05,0.175658783
8.57E-05,0.175983799
8.57E-05,0.17620881
8.57E-05,0.176883844
8.57E-05,0.178158908
8.57E-05,0.179283964
8.57E-05,0.179508975
0.000142849,0.179858993
0.000142849,0.180134007
0.000142849,0.180359018
0.000142849,0.180434022
0.000142849,0.180659033
0.000142849,0.180859043
0.000142849,0.18100905
0.000142849,0.181234062
0.000142849,0.181434072
0.000142849,0.181834092
0.000171419,0.181884094
0.000171419,0.182034102
0.000171419,0.18280914
0.000171419,0.182859143
0.000171419,0.182884144
0.000171419,0.183084154
0.000171419,0.183334167
0.000171419,0.183384169
0.000171419,0.18340917
0.000171419,0.183459173
0.000171419,0.18580929
0.000171419,0.185934297
0.000171419,0.185959298
0.000171419,0.186059303
0.000171419,0.186109305
0.000171419,0.186309315
0.000171419,0.186434322
0.000171419,0.186484324
0.000171419,0.187959398
0.000171419,0.188084404
0.000171419,0.19020951
0.000171419,0.19040952
0.000171419,0.190509525
0.000171419,0.190534527
0.000171419,0.19060953
0.000171419,0.19080954
0.000171419,0.191709585
0.000228558,0.191859593
0.000228558,0.191909595
0.000228558,0.191984599
0.000228558,0.192159608
0.000228558,0.192434622
0.000228558,0.19260963
0.000228558,0.192834642
0.000228558,0.192859643
0.000228558,0.194034702
0.000228558,0.194359718
0.000228558,0.195709785
0.000228558,0.1960098
0.000228558,0.196084804
0.000228558,0.196109805
0.000228558,0.196259813
0.000228558,0.196384819
0.000228558,0.196709835
0.000228558,0.197484874
0.000228558,0.197634882
0.000228558,0.198309915
0.000228558,0.19880994
0.000228558,0.198834942
0.000228558,0.198934947
0.000228558,0.199109955
0.000228558,0.199359968
0.000228558,0.199459973
0.000228558,0.199559978
0.000228558,0.199709985
0.000228558,0.199734987
0.000228558,0.199834992
0.000228558,0.199884994
0.000228558,0.200110006
0.000228558,0.200210011
0.000228558,0.200335017
0.000228558,0.200685034
0.000228558,0.200785039
0.000228558,0.200935047
0.000228558,0.201285064
0.000228558,0.201410071
0.000228558,0.202835142
0.000228558,0.202910146
0.000228558,0.203160158
0.000228558,0.203560178
0.000228558,0.203760188
0.000228558,0.203785189
0.000228558,0.203885194
0.000228558,0.203910196
0.000228558,0.203985199
0.000228558,0.204435222
0.000228558,0.204485224
0.000228558,0.204585229
0.000228558,0.204635232
0.000228558,0.204885244
0.000228558,0.204960248
0.000228558,0.205410271
0.000228558,0.205485274
0.000228558,0.205510276
0.000228558,0.205635282
0.000228558,0.205685284
0.000228558,0.205810291
0.000228558,0.205885294
0.000228558,0.205935297
0.000228558,0.205960298
0.000257128,0.206010301
0.000257128,0.206035302
0.000257128,0.206235312
0.000257128,0.206260313
0.000257128,0.206360318
0.000257128,0.206435322
0.000257128,0.206610331
0.000257128,0.207085354
0.000257128,0.207110356
0.000257128,0.207260363
0.000285698,0.207285364
0.000285698,0.207360368
0.000485687,0.207385369
0.000485687,0.207410371
0.000485687,0.207510376
0.000485687,0.207635382
0.000485687,0.207685384
0.000485687,0.207710386
0.000485687,0.207785389
0.000485687,0.207835392
0.000485687,0.207985399
0.000485687,0.208085404
0.000485687,0.208110406
0.000485687,0.208785439
0.000485687,0.208835442
0.000485687,0.208910446
0.000485687,0.209110456
0.000485687,0.209160458
0.000485687,0.210435522
0.000485687,0.210460523
0.000485687,0.211060553
0.000485687,0.211110556
0.000514256,0.211385569
0.000514256,0.211435572
0.000514256,0.211535577
0.000514256,0.211610581
0.000514256,0.211735587
0.000514256,0.211885594
0.000514256,0.211910596
0.000514256,0.211960598
0.000514256,0.211985599
0.000514256,0.212035602
0.000514256,0.212110606
0.000514256,0.212460623
0.000514256,0.212560628
0.000514256,0.212585629
0.000514256,0.212685634
0.000514256,0.212760638
0.000514256,0.213785689
0.000514256,0.213985699
0.000514256,0.214135707
0.000514256,0.214310716
0.000514256,0.214460723
0.000514256,0.214485724
0.000514256,0.214610731
0.000514256,0.214660733
0.000542826,0.214685734
0.000542826,0.214710736
0.000542826,0.214885744
0.000542826,0.214960748
0.000542826,0.214985749
0.000542826,0.215035752
0.000542826,0.215060753
0.000542826,0.215335767
0.000542826,0.215385769
0.000542826,0.215485774
0.000542826,0.215535777
0.000599966,0.215610781
0.000599966,0.215660783
0.000599966,0.215785789
0.000599966,0.215885794
0.000599966,0.216110806
0.000599966,0.216435822
0.000599966,0.216460823
0.000599966,0.216635832
0.000599966,0.217010851
0.000599966,0.217160858
0.000599966,0.217235862
0.000599966,0.217260863
0.000599966,0.217460873
0.000599966,0.217485874
0.000599966,0.217635882
0.000599966,0.217710886
0.000599966,0.217835892
0.000599966,0.217960898
0.000599966,0.218010901
0.000599966,0.218160908
0.000599966,0.218210911
0.000599966,0.218460923
0.000599966,0.218485924
0.000599966,0.218535927
0.000599966,0.218560928
0.000599966,0.218610931
0.000599966,0.218635932
0.000599966,0.218710936
0.000599966,0.219360968
0.000599966,0.219385969
0.000599966,0.219560978
0.000599966,0.219610981
0.000599966,0.220011001
0.000599966,0.220061003
0.000599966,0.220111006
0.000599966,0.220886044
0.000599966,0.221086054
0.000599966,0.221136057
0.000599966,0.221361068
0.000599966,0.221811091
0.000599966,0.221886094
0.000599966,0.222011101
0.000599966,0.222086104
0.000599966,0.222336117
0.000599966,0.222386119
0.000599966,0.222436122
0.000599966,0.222486124
0.000599966,0.222561128
0.000599966,0.222586129
0.000599966,0.222886144
0.000599966,0.222936147
0.000599966,0.222961148
0.000599966,0.223036152
0.000599966,0.223086154
0.000599966,0.223161158
0.000599966,0.223211161
0.000599966,0.223236162
0.000599966,0.223586179
0.000599966,0.223661183
0.000599966,0.223686184
0.000599966,0.223936197
0.000599966,0.223986199
0.000599966,0.224011201
0.000599966,0.224361218
0.000599966,0.224461223
0.000599966,0.224611231
0.000599966,0.224686234
0.000599966,0.224736237
0.000599966,0.224811241
0.000599966,0.224911246
0.000599966,0.224961248
0.000599966,0.225011251
0.000599966,0.225061253
0.000599966,0.225161258
0.000599966,0.225261263
0.000599966,0.225286264
0.000599966,0.225336267
0.000599966,0.225411271
0.000599966,0.225436272
0.000599966,0.225536277
0.000599966,0.225586279
0.000599966,0.225686284
0.000599966,0.225811291
0.000599966,0.225886294
0.000599966,0.225911296
0.000599966,0.226111306
0.000599966,0.226161308
0.000599966,0.226311316
0.000599966,0.226336317
0.000599966,0.226386319
0.000599966,0.226411321
0.000599966,0.226586329
0.000599966,0.226636332
0.000599966,0.226736337
0.000599966,0.226786339
0.000599966,0.226811341
0.000599966,0.227161358
0.000599966,0.227211361
0.000599966,0.227661383
0.000599966,0.227686384
0.000599966,0.227861393
0.000599966,0.227936397
0.000599966,0.227986399
0.000599966,0.228061403
0.000599966,0.228111406
0.000599966,0.228186409
0.000599966,0.229261463
0.000599966,0.229311466
0.000599966,0.229411471
0.000599966,0.229486474
0.000599966,0.229561478
0.000599966,0.229636482
0.000599966,0.229761488
0.000599966,0.229811491
0.000599966,0.229836492
0.000599966,0.229911496
0.000599966,0.229961498
0.000599966,0.230111506
0.000599966,0.230211511
0.000599966,0.230261513
0.000599966,0.230336517
0.000599966,0.230436522
0.000599966,0.230486524
0.000599966,0.230686534
0.000599966,0.230711536
0.000599966,0.230761538
0.000599966,0.231411571
0.000599966,0.231486574
0.000599966,0.231536577
0.000599966,0.231636582
0.000599966,0.231911596
0.000599966,0.232061603
0.000599966,0.232086604
0.000599966,0.232186609
0.000599966,0.232236612
0.000599966,0.232361618
0.000599966,0.232411621
0.000599966,0.232436622
0.000599966,0.232486624
0.000599966,0.232736637
0.000599966,0.232786639
0.000599966,0.232811641
0.000599966,0.232861643
0.000599966,0.232886644
0.000599966,0.233186659
0.000599966,0.233286664
0.000599966,0.233336667
0.000599966,0.233436672
0.000599966,0.233486674
0.000599966,0.233711686
0.000599966,0.233786689
0.000599966,0.233836692
0.000599966,0.234761738
0.000599966,0.234861743
0.000599966,0.234886744
0.000599966,0.235036752
0.000599966,0.235086754
0.000599966,0.235161758
0.000599966,0.235236762
0.000599966,0.235361768
0.000599966,0.235386769
0.000599966,0.236236812
0.000599966,0.236636832
0.000599966,0.236661833
0.000599966,0.236711836
0.000599966,0.236761838
0.000599966,0.236811841
0.000599966,0.236836842
0.000599966,0.236986849
0.000599966,0.237036852
0.000599966,0.237086854
0.000599966,0.237286864
0.000599966,0.237311866
0.000599966,0.237636882
0.000599966,0.237736887
0.000599966,0.237836892
0.000599966,0.237936897
0.000599966,0.238511926
0.000599966,0.238786939
0.000599966,0.239861993
0.000599966,0.240537027
0.000599966,0.240612031
0.000599966,0.240762038
0.000599966,0.240862043
0.000599966,0.240912046
0.000599966,0.240962048
0.000599966,0.241162058
0.000599966,0.241262063
0.000599966,0.241437072
0.000599966,0.241762088
0.000599966,0.241837092
0.000599966,0.241937097
0.000599966,0.241962098
0.000599966,0.242012101
0.000599966,0.242037102
0.000599966,0.242212111
0.000599966,0.242262113
0.000599966,0.242362118
0.000599966,0.242712136
0.000599966,0.242787139
0.000599966,0.243462173
0.000599966,0.243587179
0.000599966,0.243762188
0.000599966,0.243887194
0.000628536,0.243887194
0.000628536,0.243937197
0.000628536,0.243962198
0.000628536,0.244062203
0.000628536,0.244112206
0.000628536,0.244212211
0.000628536,0.244237212
0.000628536,0.244562228
0.000628536,0.244662233
0.000628536,0.244712236
0.000628536,0.244737237
0.000628536,0.244787239
0.000628536,0.244862243
0.000628536,0.244937247
0.000628536,0.245037252
0.000628536,0.245212261
0.000628536,0.245262263
0.000628536,0.245287264
0.000628536,0.245387269
0.000628536,0.245412271
0.000628536,0.245887294
0.000628536,0.245937297
0.000628536,0.245962298
0.000628536,0.246212311
0.000628536,0.246312316
0.000628536,0.246387319
0.000628536,0.246437322
0.000628536,0.247062353
0.000628536,0.247087354
0.000628536,0.247162358
0.000628536,0.247287364
0.000628536,0.247387369
0.000628536,0.247462373
0.000628536,0.247537377
0.000628536,0.247562378
0.000628536,0.247612381
0.000628536,0.247637382
0.000628536,0.248587429
0.000628536,0.250387519
0.000628536,0.250437522
0.000628536,0.250462523
0.000628536,0.250637532
0.000628536,0.250737537
0.000628536,0.251062553
0.000628536,0.251087554
0.000628536,0.251187559
0.000628536,0.251262563
0.000628536,0.251412571
0.000628536,0.251462573
0.000628536,0.251512576
0.000628536,0.251537577
0.000628536,0.251637582
0.000628536,0.251712586
0.000628536,0.251762588
0.000628536,0.251837592
0.000628536,0.251862593
0.000628536,0.252062603
0.000628536,0.252087604
0.000628536,0.252412621
0.000628536,0.252437622
0.000628536,0.252487624
0.000628536,0.252537627
0.000628536,0.252587629
0.000628536,0.252662633
0.000628536,0.252762638
0.000628536,0.253212661
0.000628536,0.253762688
0.000628536,0.253837692
0.000628536,0.253862693
0.000628536,0.253912696
0.000628536,0.253937697
0.000628536,0.254012701
0.000628536,0.254087704
0.000628536,0.254137707
0.000628536,0.254237712
0.000628536,0.254262713
0.000628536,0.254312716
0.000628536,0.254337717
0.000628536,0.254387719
0.000628536,0.254512726
0.000628536,0.254562728
0.000628536,0.254612731
0.000628536,0.254787739
0.000628536,0.254837742
0.000628536,0.254887744
0.000628536,0.255087754
0.000628536,0.255337767
0.000628536,0.255362768
0.000628536,0.255412771
0.000628536,0.255437772
0.000628536,0.255487774
0.000628536,0.255537777
0.000628536,0.255587779
0.000628536,0.255712786
0.000628536,0.255812791
0.000628536,0.255837792
0.000628536,0.256012801
0.000628536,0.256162808
0.000628536,0.256212811
0.000628536,0.256237812
0.000628536,0.256387819
0.000628536,0.256462823
0.000628536,0.256562828
0.000628536,0.256612831
0.000628536,0.256812841
0.000628536,0.256912846
0.000628536,0.256987849
0.000628536,0.257037852
0.000628536,0.257337867
0.000628536,0.257387869
0.000628536,0.257487874
0.000628536,0.257537877
0.000628536,0.257637882
0.000628536,0.257662883
0.000628536,0.257762888
0.000628536,0.257912896
0.000628536,0.258137907
0.000628536,0.258537927
0.000628536,0.258587929
0.000628536,0.258662933
0.000628536,0.258687934
0.000628536,0.259087954
0.000628536,0.259162958
0.000628536,0.259187959
0.000628536,0.259237962
0.000628536,0.259312966
0.000628536,0.259362968
0.000628536,0.259437972
0.000628536,0.259612981
0.000657105,0.259612981
0.000657105,0.259737987
0.000657105,0.259787989
0.000685675,0.259787989
0.000685675,0.259837992
0.000685675,0.259937997
0.000685675,0.259962998
0.000685675,0.260063003
0.000685675,0.260113006
0.000714245,0.260138007
0.000714245,0.260213011
0.000714245,0.260413021
0.000714245,0.260438022
0.000714245,0.260613031
0.000714245,0.260663033
0.000714245,0.260738037
0.000714245,0.260788039
0.000714245,0.261538077
0.000714245,0.261763088
0.000714245,0.261813091
0.000714245,0.261838092
0.000714245,0.261888094
0.000714245,0.261963098
0.000714245,0.261988099
0.000714245,0.262363118
0.000714245,0.262388119
0.000714245,0.262438122
0.000714245,0.262613131
0.000714245,0.263288164
0.000714245,0.263363168
0.000714245,0.263413171
0.000714245,0.263638182
0.000714245,0.263688184
0.000714245,0.263738187
0.000714245,0.263763188
0.000714245,0.263813191
0.000714245,0.263913196
0.000714245,0.263988199
0.000714245,0.264088204
0.000714245,0.264113206
0.000714245,0.264188209
0.000714245,0.264763238
0.000714245,0.264788239
0.000714245,0.264888244
0.000714245,0.265113256
0.000714245,0.265313266
0.000714245,0.265363268
0.000714245,0.265413271
0.000771384,0.265463273
0.000771384,0.265513276
0.000771384,0.265563278
0.000771384,0.265613281
0.000771384,0.265663283
0.000771384,0.265688284
0.000771384,0.265788289
0.000771384,0.265813291
0.000771384,0.265863293
0.000771384,0.265888294
0.000771384,0.266013301
0.000771384,0.266038302
0.000771384,0.266138307
0.000771384,0.266238312
0.000771384,0.266263313
0.000771384,0.266313316
0.000771384,0.266363318
0.000771384,0.266413321
0.000771384,0.266613331
0.000771384,0.266838342
0.000771384,0.266863343
0.000771384,0.267963398
0.000771384,0.268113406
0.000771384,0.268313416
0.000771384,0.268338417
0.000771384,0.268963448
0.000771384,0.268988449
0.000771384,0.269063453
0.000771384,0.269088454
0.000771384,0.269263463
0.000771384,0.269388469
0.000771384,0.269538477
0.000771384,0.269713486
0.000771384,0.269788489
0.000771384,0.270063503
0.000771384,0.270113506
0.000771384,0.270188509
0.000771384,0.270238512
0.000771384,0.270288514
0.000771384,0.270413521
0.000771384,0.270613531
0.000771384,0.270713536
0.000771384,0.270838542
0.000771384,0.270888544
0.000771384,0.270938547
0.000771384,0.271013551
0.000771384,0.271088554
0.000771384,0.271138557
0.000771384,0.271163558
0.000771384,0.271238562
0.000771384,0.271338567
0.000771384,0.271363568
0.000771384,0.271538577
0.000771384,0.271588579
0.000771384,0.272538627
0.000771384,0.272613631
0.000771384,0.272663633
0.000771384,0.272763638
0.000771384,0.272938647
0.000771384,0.272988649
0.000771384,0.273313666
0.000771384,0.273388669
0.000771384,0.273413671
0.000771384,0.273663683
0.000771384,0.273788689
0.000771384,0.273838692
0.000771384,0.273863693
0.000771384,0.274238712
0.000771384,0.274563728
0.000771384,0.274638732
0.000771384,0.274763738
0.000771384,0.274788739
0.000771384,0.274913746
0.000771384,0.275063753
0.000771384,0.275163758
0.000771384,0.275263763
0.000771384,0.275288764
0.000771384,0.275563778
0.000771384,0.275588779
0.000771384,0.275713786
0.000771384,0.275788789
0.000771384,0.275863793
0.000771384,0.276163808
0.000771384,0.276188809
0.000771384,0.276363818
0.000771384,0.276463823
0.000771384,0.276488824
0.000771384,0.276713836
0.000771384,0.276738837
0.000771384,0.276813841
0.000771384,0.276838842
0.000771384,0.276888844
0.000771384,0.277638882
0.000771384,0.277788889
0.000771384,0.278438922
0.000771384,0.278863943
0.000771384,0.278938947
0.000771384,0.279038952
0.000771384,0.279563978
0.000771384,0.280439022
0.000771384,0.280489024
0.000771384,0.280514026
0.000771384,0.280589029
0.000771384,0.280639032
0.000771384,0.280689034
0.000771384,0.280864043
0.000771384,0.281089054
0.000771384,0.281114056
0.000771384,0.281164058
0.000771384,0.281214061
0.000771384,0.281314066
0.000771384,0.281339067
0.000771384,0.281439072
0.000771384,0.281514076
0.000771384,0.281614081
0.000771384,0.281664083
0.000771384,0.281739087
0.000771384,0.281789089
0.000771384,0.281889094
0.000771384,0.281914096
0.000771384,0.282064103
0.000771384,0.282089104
0.000771384,0.282239112
0.000771384,0.282289114
0.000771384,0.282364118
0.000771384,0.282414121
0.000771384,0.282514126
0.000771384,0.282664133
0.000771384,0.282939147
0.000771384,0.282964148
0.000771384,0.283089154
0.000771384,0.283139157
0.000771384,0.283239162
0.000771384,0.283289164
0.000771384,0.283464173
0.000771384,0.283489174
0.000771384,0.283539177
0.000771384,0.283739187
0.000771384,0.283789189
0.000771384,0.283939197
0.000771384,0.284164208
0.000771384,0.284189209
0.000771384,0.284239212
0.000771384,0.284289214
0.000771384,0.284364218
0.000771384,0.284489224
0.000771384,0.284789239
0.000771384,0.284864243
0.000771384,0.284964248
0.000771384,0.285039252
0.000771384,0.285089254
0.000771384,0.285339267
0.000771384,0.285414271
0.000771384,0.285589279
0.000799954,0.285714286
0.000799954,0.286039302
0.000799954,0.286089304
0.000799954,0.286214311
0.000799954,0.286239312
0.000799954,0.286489324
0.000799954,0.286539327
0.000799954,0.286639332
0.000799954,0.286664333
0.000799954,0.286714336
0.000799954,0.286914346
0.000799954,0.287014351
0.000799954,0.287064353
0.000799954,0.287139357
0.000828524,0.287164358
0.000828524,0.287239362
0.000828524,0.287314366
0.000828524,0.287389369
0.000828524,0.287439372
0.000828524,0.287514376
0.000828524,0.287614381
0.000828524,0.287689384
0.000828524,0.287739387
0.000828524,0.287789389
0.000828524,0.288014401
0.000828524,0.288039402
0.000828524,0.288339417
0.000828524,0.288839442
0.000828524,0.288889444
0.000828524,0.288964448
0.000828524,0.289039452
0.000828524,0.289064453
0.000828524,0.289114456
0.000828524,0.289139457
0.000828524,0.289189459
0.000828524,0.289289464
0.000828524,0.289314466
0.000828524,0.289564478
0.000828524,0.289589479
0.000828524,0.289639482
0.000828524,0.289889494
0.000857094,0.289889494
0.000857094,0.289939497
0.000857094,0.290414521
0.000857094,0.290589529
0.000857094,0.290689534
0.000857094,0.290839542
0.000857094,0.291464573
0.000857094,0.291564578
0.000885664,0.291564578
0.000885664,0.291664583
0.000885664,0.291714586
0.000885664,0.291789589
0.000885664,0.291839592
0.000885664,0.292014601
0.000885664,0.292139607
0.000885664,0.292289614
0.000885664,0.292339617
0.000885664,0.292389619
0.000885664,0.292789639
0.000885664,0.292864643
0.000885664,0.292914646
0.000885664,0.292939647
0.000885664,0.292989649
0.000885664,0.293014651
0.000885664,0.293089654
0.000885664,0.293139657
0.000885664,0.293189659
0.000885664,0.293239662
0.000885664,0.293314666
0.000885664,0.293364668
0.000885664,0.293439672
0.000885664,0.293514676
0.000885664,0.293564678
0.000885664,0.293639682
0.000914233,0.293664683
0.000914233,0.293739687
0.000914233,0.293814691
0.000914233,0.294089704
0.000914233,0.294164708
0.000914233,0.294189709
0.000914233,0.294239712
0.000914233,0.294314716
0.000914233,0.297489874
0.000914233,0.297539877
0.000914233,0.297564878
0.000914233,0.300340017
0.000914233,0.30039002
0.000914233,0.309415471
0.000914233,0.320691035
0.000914233,0.320766038
0.000914233,0.320941047
0.000914233,0.321016051
0.000914233,0.321066053
0.000914233,0.321141057
0.000914233,0.32219111
0.000914233,0.324741237
0.000914233,0.324866243
0.000914233,0.324891245
0.000914233,0.325091255
0.000914233,0.325166258
0.000914233,0.325266263
0.000914233,0.325316266
0.000914233,0.325441272
0.000914233,0.325466273
0.000914233,0.325641282
0.000914233,0.325916296
0.000914233,0.326016301
0.000942803,0.326016301
0.000942803,0.326041302
0.000942803,0.326166308
0.000942803,0.326266313
0.000942803,0.32639132
0.000942803,0.326441322
0.000999943,0.326441322
0.000999943,0.326491325
0.000999943,0.326941347
0.000999943,0.326966348
0.000999943,0.327066353
0.000999943,0.327116356
0.000999943,0.327216361
0.000999943,0.327241362
0.000999943,0.327616381
0.000999943,0.327641382
0.000999943,0.327691385
0.000999943,0.328091405
0.000999943,0.32819141
0.000999943,0.328741437
0.000999943,0.328766438
0.000999943,0.328841442
0.000999943,0.328866443
0.000999943,0.329266463
0.000999943,0.329316466
0.000999943,0.329366468
0.000999943,0.329741487
0.000999943,0.32979149
0.000999943,0.330291515
0.000999943,0.330366518
0.000999943,0.330416521
0.000999943,0.330491525
0.000999943,0.330541527
0.000999943,0.330716536
0.000999943,0.330766538
0.001028513,0.33079154
0.001057082,0.33079154
0.001142792,0.33079154
0.001142792,0.330816541
0.001142792,0.330891545
0.001142792,0.330916546
0.001171362,0.330916546
0.001171362,0.330966548
0.001171362,0.331066553
0.001171362,0.331141557
0.001171362,0.331166558
0.001199931,0.331166558
0.001199931,0.331316566
0.001199931,0.332141607
0.001199931,0.332166608
0.001199931,0.332466623
0.001199931,0.332516626
0.001199931,0.332566628
0.001199931,0.332666633
0.001199931,0.332716636
0.001199931,0.332766638
0.001228501,0.332766638
0.001228501,0.33299165
0.001228501,0.337241862
0.001228501,0.343117156
0.001228501,0.34319216
0.001228501,0.343242162
0.001228501,0.343367168
0.001228501,0.343717186
0.001228501,0.343742187
0.001228501,0.344242212
0.001228501,0.344292215
0.001228501,0.344667233
0.001228501,0.344692235
0.001228501,0.34479224
0.001228501,0.344817241
0.001228501,0.344892245
0.001228501,0.344942247
0.001228501,0.345217261
0.001228501,0.345242262
0.001228501,0.345492275
0.001228501,0.345642282
0.001228501,0.345742287
0.001228501,0.345842292
0.001228501,0.345892295
0.001228501,0.346117306
0.001228501,0.346217311
0.001228501,0.346242312
0.001228501,0.346342317
0.001228501,0.346367318
0.001228501,0.346492325
0.001228501,0.346542327
0.001228501,0.346617331
0.001228501,0.34679234
0.001228501,0.346842342
0.001228501,0.346867343
0.001228501,0.347717386
0.001257071,0.347717386
0.001257071,0.347892395
0.001257071,0.349067453
0.001257071,0.349467473
0.001285641,0.349467473
0.00134278,0.349467473
0.00134278,0.349492475
0.00134278,0.349542477
0.00134278,0.349567478
0.00137135,0.349567478
0.00137135,0.34979249
0.00137135,0.349842492
0.00137135,0.349867493
0.00137135,0.349942497
0.00137135,0.350167508
0.00137135,0.350492525
0.00137135,0.350617531
0.00137135,0.350692535
0.00137135,0.350767538
0.00137135,0.35099255
0.00137135,0.351017551
0.00137135,0.35119256
0.00137135,0.351317566
0.00137135,0.351517576
0.00137135,0.351617581
0.00137135,0.351692585
0.00137135,0.352167608
0.00137135,0.352217611
0.00137135,0.352367618
0.00137135,0.352442622
0.00137135,0.352492625
0.00139992,0.352492625
0.00139992,0.352517626
0.00139992,0.352567628
0.00139992,0.352667633
0.00139992,0.352717636
0.00139992,0.352917646
0.00139992,0.352967648
0.00139992,0.35299265
0.00139992,0.353042652
0.00139992,0.353167658
0.00142849,0.353167658
0.00142849,0.353217661
0.00142849,0.353317666
0.00142849,0.353717686
0.00142849,0.353767688
0.00145706,0.353767688
0.00145706,0.353867693
0.00145706,0.353967698
0.00145706,0.354017701
0.00145706,0.354242712
0.00145706,0.354342717
0.00145706,0.35459273
0.001485629,0.35459273
0.001485629,0.354667733
0.001485629,0.354767738
0.001485629,0.354917746
0.001485629,0.35499275
0.001485629,0.355092755
0.001485629,0.355142757
0.001485629,0.355292765
0.001485629,0.355342767
0.001485629,0.355417771
0.001485629,0.355467773
0.001485629,0.355517776
0.001485629,0.355567778
0.001485629,0.35559278
0.001485629,0.355642782
0.001485629,0.35579279
0.001485629,0.355842792
0.001485629,0.355867793
0.001514199,0.355867793
0.001514199,0.356017801
0.001514199,0.356067803
0.001514199,0.356292815
0.001514199,0.356467823
0.001514199,0.35659283
0.001542769,0.35659283
0.001542769,0.356642832
0.001542769,0.356692835
0.001542769,0.356767838
0.001542769,0.356842842
0.001542769,0.356867843
0.001542769,0.356917846
0.001542769,0.356967848
0.001542769,0.357017851
0.001542769,0.357067853
0.001542769,0.357317866
0.001714188,0.357317866
0.001714188,0.357417871
0.001714188,0.357767888
0.001714188,0.357892895
0.001714188,0.357967898
0.001714188,0.358042902
0.001714188,0.358092905
0.001714188,0.358142907
0.001714188,0.35819291
0.001714188,0.358242912
0.001714188,0.358517926
0.001714188,0.360268013
0.001714188,0.36039302
0.001714188,0.360418021
0.001714188,0.360468023
0.001771327,0.360468023
0.001771327,0.360618031
0.001771327,0.360668033
0.001771327,0.360893045
0.001771327,0.360943047
0.001771327,0.360968048
0.001799897,0.360968048
0.001799897,0.361068053
0.001799897,0.361118056
0.001799897,0.361143057
0.001799897,0.361368068
0.001799897,0.36139307
0.001799897,0.361468073
0.001799897,0.361493075
0.001799897,0.361543077
0.001799897,0.361618081
0.001799897,0.361693085
0.001799897,0.36179309
0.001799897,0.361843092
0.001799897,0.361868093
0.001799897,0.361943097
0.001799897,0.3619931
0.001799897,0.362093105
0.001799897,0.362143107
0.001799897,0.362418121
0.001799897,0.36339317
0.001799897,0.363418171
0.001799897,0.363618181
0.001799897,0.363643182
0.001799897,0.3639932
0.001799897,0.364043202
0.001799897,0.364068203
0.001828467,0.364068203
0.001828467,0.364168208
0.001828467,0.364268213
0.001828467,0.364343217
0.001857037,0.364368218
0.001857037,0.364443222
0.001857037,0.364643232
0.001857037,0.364743237
0.001857037,0.364843242
0.001857037,0.365043252
0.001857037,0.365093255
0.001885607,0.365093255
0.001885607,0.365243262
0.001885607,0.365293265
0.001885607,0.365368268
0.001885607,0.365568278
0.001885607,0.365618281
0.001885607,0.365643282
0.001885607,0.365693285
0.001885607,0.365743287
0.001885607,0.365818291
0.001885607,0.365968298
0.001885607,0.366143307
0.001885607,0.36639332
0.001885607,0.366443322
0.001885607,0.366568328
0.001885607,0.366618331
0.001885607,0.366643332
0.001885607,0.366693335
0.001885607,0.36679334
0.001885607,0.366843342
0.001885607,0.366893345
0.001885607,0.367068353
0.001885607,0.367093355
0.001914176,0.367093355
0.001914176,0.367143357
0.001914176,0.36719336
0.001914176,0.367368368
0.001914176,0.367443372
0.001914176,0.367568378
0.001914176,0.367618381
0.001914176,0.367668383
0.001914176,0.367718386
0.001914176,0.367743387
0.001942746,0.367743387
0.001942746,0.36779339
0.001942746,0.368043402
0.001942746,0.368318416
0.001942746,0.368368418
0.001971316,0.368368418
0.001971316,0.368493425
0.001971316,0.368543427
0.001971316,0.36919346
0.001971316,0.369293465
0.001999886,0.369293465
0.001999886,0.369468473
0.001999886,0.369518476
0.001999886,0.369568478
0.001999886,0.369618481
0.001999886,0.369668483
0.001999886,0.369718486
0.001999886,0.369743487
0.001999886,0.36979349
0.001999886,0.369893495
0.001999886,0.369943497
0.001999886,0.3699935
0.001999886,0.370043502
0.001999886,0.370218511
0.001999886,0.370268513
0.001999886,0.370368518
0.001999886,0.370443522
0.001999886,0.370493525
0.001999886,0.370568528
0.001999886,0.370618531
0.001999886,0.370693535
0.001999886,0.37079354
0.001999886,0.37099355
0.001999886,0.371043552
0.001999886,0.371168558
0.001999886,0.371218561
0.001999886,0.371443572
0.001999886,0.371518576
0.001999886,0.371618581
0.001999886,0.371668583
0.001999886,0.371843592
0.001999886,0.371918596
0.001999886,0.372143607
0.001999886,0.372618631
0.001999886,0.372693635
0.001999886,0.372768638
0.001999886,0.372868643
0.001999886,0.372943647
0.001999886,0.373168658
0.002028456,0.373168658
0.002028456,0.373218661
0.002028456,0.373268663
0.002028456,0.373468673
0.002028456,0.373543677
0.002028456,0.37359368
0.002028456,0.373743687
0.002028456,0.37379369
0.002028456,0.373843692
0.002028456,0.373943697
0.002028456,0.373968698
0.002028456,0.374018701
0.002028456,0.374068703
0.002028456,0.374118706
0.002028456,0.374143707
0.002028456,0.37419371
0.002028456,0.374243712
0.002028456,0.374368718
0.002028456,0.37439372
0.002028456,0.374443722
0.002028456,0.374718736
0.002028456,0.374768738
0.002028456,0.374868743
0.002028456,0.374943747
0.002028456,0.375018751
0.002028456,0.375068753
0.002028456,0.375118756
0.002028456,0.375168758
0.002028456,0.375343767
0.002028456,0.37539377
0.002028456,0.375518776
0.002028456,0.375568778
0.002028456,0.375693785
0.002028456,0.375768788
0.002028456,0.375868793
0.002028456,0.375968798
0.002085595,0.375968798
0.002085595,0.376043802
0.002085595,0.376118806
0.002085595,0.376168808
0.002085595,0.376243812
0.002085595,0.376843842
0.002085595,0.376868843
0.002085595,0.376918846
0.002085595,0.376943847
0.002085595,0.37699385
0.002085595,0.377168858
0.002085595,0.377293865
0.002085595,0.377343867
0.002085595,0.377368868
0.002085595,0.377418871
0.002085595,0.377443872
0.002085595,0.377493875
0.002085595,0.377743887
0.002085595,0.37779389
0.002085595,0.377843892
0.002085595,0.377918896
0.002085595,0.378068903
0.002085595,0.378293915
0.002085595,0.378343917
0.002085595,0.378418921
0.002085595,0.37859393
0.002085595,0.378643932
0.002085595,0.378818941
0.002085595,0.378918946
0.002085595,0.37919396
0.002085595,0.379243962
0.002085595,0.379368968
0.002085595,0.379418971
0.002085595,0.379568978
0.002085595,0.379618981
0.002085595,0.379918996
0.002085595,0.380069003
0.002085595,0.380144007
0.002085595,0.38019401
0.002085595,0.380319016
0.002085595,0.380419021
0.002085595,0.381444072
0.002085595,0.381519076
0.002085595,0.381744087
0.002085595,0.381894095
0.002085595,0.381944097
0.002085595,0.382019101
0.002085595,0.382119106
0.002085595,0.382144107
0.002085595,0.382244112
0.002085595,0.382519126
0.002085595,0.382569128
0.002085595,0.382619131
0.002085595,0.382669133
0.002085595,0.382694135
0.002085595,0.382744137
0.002085595,0.382769138
0.002085595,0.382819141
0.002114165,0.382819141
0.002114165,0.382844142
0.002114165,0.38299415
0.002114165,0.383044152
0.002114165,0.383094155
0.002114165,0.383319166
0.002114165,0.383419171
0.002114165,0.383444172
0.002114165,0.383494175
0.002114165,0.383644182
0.002114165,0.385119256
0.002114165,0.385244262
0.002114165,0.385344267
0.002114165,0.385694285
0.002114165,0.38579429
0.002114165,0.385919296
0.002114165,0.385969298
0.002114165,0.386044302
0.002114165,0.386094305
0.002114165,0.386219311
0.002114165,0.386294315
0.002114165,0.386319316
0.002114165,0.386369318
0.002114165,0.386469323
0.002114165,0.386619331
0.002114165,0.386694335
0.002114165,0.387069353
0.002114165,0.387119356
0.002114165,0.387219361
0.002114165,0.387319366
0.002114165,0.387419371
0.002114165,0.387744387
0.002114165,0.387819391
0.002114165,0.387869393
0.002114165,0.387944397
0.002114165,0.387969398
0.002114165,0.388069403
0.002114165,0.388144407
0.002114165,0.388519426
0.002114165,0.388769438
0.002114165,0.388869443
0.002142735,0.388869443
0.002142735,0.38919446
0.002142735,0.389219461
0.002142735,0.389869493
0.002142735,0.389919496
0.002142735,0.390169508
0.002142735,0.390219511
0.002142735,0.390244512
0.002142735,0.390294515
0.002142735,0.390369518
0.002142735,0.390469523
0.002142735,0.390544527
0.002142735,0.390644532
0.002142735,0.390669533
0.002142735,0.390769538
0.002142735,0.390819541
0.002142735,0.390869543
0.002142735,0.390944547
0.002142735,0.39099455
0.002142735,0.391069553
0.002142735,0.391919596
0.002142735,0.392169608
0.002142735,0.392269613
0.002142735,0.392344617
0.002142735,0.39239462
0.002142735,0.392444622
0.002142735,0.39279464
0.002142735,0.392844642
0.002171304,0.392844642
0.002171304,0.39299465
0.002171304,0.393044652
0.002171304,0.393144657
0.002199874,0.393144657
0.002199874,0.393269663
0.002199874,0.393319666
0.002199874,0.393369668
0.002199874,0.393419671
0.002199874,0.393469673
0.002199874,0.393544677
0.002199874,0.393719686
0.002199874,0.393744687
0.002199874,0.39379469
0.002199874,0.393844692
0.002199874,0.393894695
0.002199874,0.3939947
0.002199874,0.394644732
0.002199874,0.394669733
0.002199874,0.394719736
0.002199874,0.394844742
0.002199874,0.394894745
0.002199874,0.395069753
0.002199874,0.395119756
0.002199874,0.395169758
0.002199874,0.395619781
0.002199874,0.395644782
0.002199874,0.395719786
0.002199874,0.395869793
0.002199874,0.395919796
0.002199874,0.396069803
0.002228444,0.396069803
0.002228444,0.396094805
0.002228444,0.39619481
0.002228444,0.396244812
0.002257014,0.396244812
0.002257014,0.396419821
0.002257014,0.396819841
0.002257014,0.396919846
0.002257014,0.397119856
0.002257014,0.397169858
0.002257014,0.397294865
0.002257014,0.397344867
0.002257014,0.397719886
0.002257014,0.397744887
0.002257014,0.39779489
0.002257014,0.397969898
0.002257014,0.398094905
0.002257014,0.398144907
0.002257014,0.398244912
0.002257014,0.398444922
0.002257014,0.398494925
0.002257014,0.39859493
0.002257014,0.398669933
0.002257014,0.39879494
0.002257014,0.398869943
0.002257014,0.398919946
0.002257014,0.398969948
0.002257014,0.399094955
0.002285584,0.399094955
0.002285584,0.399144957
0.002314153,0.399144957
0.002314153,0.399169958
0.002342723,0.399169958
0.002342723,0.399219961
0.002342723,0.399269963
0.002342723,0.39939497
0.002342723,0.399444972
0.002342723,0.399644982
0.002342723,0.399844992
0.002342723,0.399894995
0.002342723,0.399995
0.002342723,0.400095005
0.002342723,0.40019501
0.002342723,0.400245012
0.002342723,0.400270014
0.002342723,0.40059503
0.002342723,0.400670034
0.002342723,0.400745037
0.002342723,0.40079504
0.002342723,0.400870044
0.002342723,0.400945047
0.002342723,0.401070054
0.002342723,0.401170059
0.002342723,0.401270064
0.002342723,0.401320066
0.002342723,0.401495075
0.002342723,0.401545077
0.002342723,0.401620081
0.002342723,0.401645082
0.002342723,0.401895095
0.002342723,0.401920096
0.002342723,0.401970099
0.002342723,0.4019951
0.002342723,0.402045102
0.002342723,0.402070104
0.002342723,0.402120106
0.002342723,0.402245112
0.002342723,0.402345117
0.002342723,0.402570129
0.002342723,0.402620131
0.002342723,0.402695135
0.002342723,0.402745137
0.002342723,0.402820141
0.002342723,0.402870144
0.002342723,0.402970149
0.002371293,0.402970149
0.002371293,0.40319516
0.002371293,0.403295165
0.002371293,0.403320166
0.002371293,0.403370169
0.002371293,0.403470174
0.002371293,0.403520176
0.002371293,0.403620181
0.002371293,0.403820191
0.002371293,0.403920196
0.002371293,0.4039952
0.002399863,0.4039952
0.002399863,0.404045202
0.002399863,0.404095205
0.002399863,0.404245212
0.002399863,0.404295215
0.002399863,0.404445222
0.002399863,0.404495225
0.002399863,0.404645232
0.002399863,0.404920246
0.002428433,0.404920246
0.002428433,0.405170259
0.002428433,0.405970299
0.002428433,0.406020301
0.002428433,0.406295315
0.002428433,0.406520326
0.002428433,0.406570329
0.002428433,0.406895345
0.002428433,0.406945347
0.002428433,0.40699535
0.002428433,0.407045352
0.002428433,0.407145357
0.002428433,0.40719536
0.002428433,0.407220361
0.002428433,0.40779539
0.002428433,0.407820391
0.002428433,0.407870394
0.002428433,0.408070404
0.002428433,0.408120406
0.002428433,0.408570429
0.002428433,0.40859543
0.002428433,0.408745437
0.002428433,0.409295465
0.002428433,0.410320516
0.002428433,0.410445522
0.002428433,0.410545527
0.002428433,0.410570529
0.002428433,0.410620531
0.002428433,0.410670534
0.002428433,0.410720536
0.002428433,0.41079554
0.002428433,0.411170559
0.002428433,0.411220561
0.002428433,0.411245562
0.002428433,0.411295565
0.002428433,0.411345567
0.002428433,0.411445572
0.002428433,0.412045602
0.002428433,0.412095605
0.002428433,0.412145607
0.002428433,0.412170609
0.002428433,0.412970649
0.002428433,0.41299565
0.002428433,0.413120656
0.002428433,0.413145657
0.002428433,0.41359568
0.002428433,0.413670684
0.002428433,0.413845692
0.002428433,0.414095705
0.002428433,0.414120706
0.002428433,0.414170709
0.002428433,0.414870744
0.002428433,0.414920746
0.002428433,0.415495775
0.002428433,0.415645782
0.002428433,0.415820791
0.002428433,0.415870794
0.002428433,0.4159958
0.002457002,0.4159958
0.002457002,0.416220811
0.002457002,0.416270814
0.002457002,0.416295815
0.002457002,0.417120856
0.002457002,0.417170859
0.002457002,0.417345867
0.002457002,0.41739587
0.002457002,0.41779589
0.002457002,0.417845892
0.002457002,0.417870894
0.002457002,0.417920896
0.002457002,0.418170909
0.002457002,0.418220911
0.002457002,0.418245912
0.002457002,0.418320916
0.002457002,0.418370919
0.002457002,0.418445922
0.002457002,0.418520926
0.002457002,0.418620931
0.002457002,0.418695935
0.002457002,0.41879594
0.002457002,0.418845942
0.002457002,0.418945947
0.002457002,0.41899595
0.002457002,0.419095955
0.002457002,0.419145957
0.002457002,0.419220961
0.002457002,0.419270964
0.002485572,0.419270964
0.002485572,0.419345967
0.002485572,0.419445972
0.002485572,0.419495975
0.002485572,0.41959598
0.002485572,0.419620981
0.002485572,0.419670984
0.002485572,0.41979599
0.002485572,0.419895995
0.002485572,0.419945997
0.002485572,0.419996
0.002485572,0.420171009
0.002485572,0.420221011
0.002485572,0.420496025
0.002485572,0.420546027
0.002485572,0.420721036
0.002485572,0.420771039
0.002485572,0.420896045
0.002485572,0.420971049
0.002514142,0.421821091
0.002514142,0.421846092
0.002514142,0.421946097
0.002514142,0.422046102
0.002514142,0.422096105
0.002514142,0.422121106
0.002514142,0.422171109
0.002514142,0.422296115
0.002628421,0.422296115
0.002714131,0.422296115
0.002714131,0.422471124
0.002714131,0.422571129
0.002714131,0.42259613
0.002714131,0.422646132
0.002714131,0.422671134
0.002714131,0.422721136
0.002714131,0.422871144
0.002714131,0.422946147
0.002714131,0.42299615
0.002714131,0.423146157
0.002714131,0.423171159
0.002714131,0.423296165
0.002714131,0.423571179
0.0027427,0.423571179
0.0027427,0.423721186
0.00279984,0.423721186
0.00279984,0.423896195
0.00282841,0.423896195
0.00282841,0.423946197
0.00282841,0.424021201
0.00282841,0.424121206
0.00282841,0.42419621
0.00282841,0.424246212
0.00282841,0.42439622
0.00282841,0.424446222
0.00282841,0.42459623
0.00282841,0.424646232
0.00282841,0.424671234
0.002885549,0.424671234
0.002885549,0.424771239
0.002885549,0.424846242
0.002885549,0.424871244
0.002885549,0.424921246
0.002885549,0.425071254
0.002885549,0.425446272
0.002885549,0.425571279
0.002885549,0.425646282
0.002885549,0.4259963
0.002885549,0.426046302
0.002885549,0.426071304
0.002885549,0.426121306
0.002885549,0.426146307
0.002885549,0.427096355
0.002885549,0.427221361
0.002914119,0.427221361
0.002914119,0.427271364
0.002942689,0.427296365
0.002942689,0.427371369
0.002971259,0.427371369
0.002999829,0.42739637
0.002999829,0.427446372
0.002999829,0.427471374
0.002999829,0.427521376
0.002999829,0.427621381
0.002999829,0.427821391
0.003028398,0.427821391
0.003028398,0.427871394
0.003056968,0.427871394
0.003056968,0.427921396
0.003056968,0.428096405
0.003056968,0.428146407
0.003056968,0.428246412
0.003056968,0.428296415
0.003056968,0.42839642
0.003056968,0.428446422
0.003056968,0.428571429
0.003056968,0.428621431
0.003056968,0.428821441
0.003056968,0.428871444
0.003056968,0.428896445
0.003056968,0.428946447
0.003056968,0.429046452
0.003056968,0.430121506
0.003056968,0.430221511
0.003085538,0.430221511
0.003085538,0.430271514
0.003085538,0.430321516
0.003085538,0.430621531
0.003085538,0.430646532
0.003085538,0.430746537
0.003085538,0.430896545
0.003085538,0.430946547
0.003085538,0.431021551
0.003085538,0.431071554
0.003085538,0.43119656
0.003114108,0.43119656
0.003114108,0.431321566
0.003114108,0.431371569
0.003114108,0.43139657
0.003114108,0.432096605
0.003114108,0.432146607
0.003114108,0.43219661
0.003114108,0.432371619
0.003114108,0.432471624
0.003114108,0.432521626
0.003114108,0.432546627
0.003114108,0.432671634
0.003114108,0.432871644
0.003142678,0.432896645
0.003142678,0.433096655
0.003142678,0.433146657
0.003142678,0.433171659
0.003142678,0.433221661
0.003142678,0.433296665
0.003142678,0.433371669
0.003142678,0.433421671
0.003142678,0.433471674
0.003142678,0.43359668
0.003142678,0.433646682
0.003142678,0.43439672
0.003142678,0.434446722
0.003142678,0.434496725
0.003142678,0.434521726
0.003171247,0.434521726
0.003171247,0.434571729
0.003171247,0.434646732
0.003171247,0.434671734
0.003171247,0.434971749
0.003171247,0.435046752
0.003171247,0.435096755
0.003171247,0.435221761
0.003171247,0.435271764
0.003171247,0.435471774
0.003171247,0.435521776
0.003171247,0.435621781
0.003171247,0.438021901
0.003171247,0.438071904
0.003171247,0.438121906
0.003171247,0.438246912
0.003171247,0.438946947
0.003171247,0.438971949
0.003171247,0.439046952
0.003171247,0.439071954
0.003199817,0.439071954
0.003199817,0.439096955
0.003199817,0.43919696
0.003199817,0.439246962
0.003199817,0.439421971
0.003228387,0.439421971
0.003228387,0.439471974
0.003228387,0.439671984
0.003256957,0.439671984
0.003256957,0.439821991
0.003285527,0.439821991
0.003285527,0.440097005
0.003285527,0.440722036
0.003285527,0.440822041
0.003285527,0.440897045
0.003285527,0.440972049
0.003285527,0.441147057
0.003285527,0.441297065
0.003285527,0.441772089
0.003285527,0.441822091
0.003285527,0.442072104
0.003285527,0.442122106
0.003285527,0.44219711
0.003285527,0.442222111
0.003285527,0.442322116
0.003285527,0.442472124
0.003285527,0.444122206
0.003285527,0.444272214
0.003285527,0.444322216
0.003285527,0.444347217
0.003285527,0.444447222
0.003285527,0.444472224
0.003285527,0.444697235
0.003285527,0.444747237
0.003285527,0.445147257
0.003285527,0.445572279
0.003285527,0.445647282
0.003285527,0.445947297
0.003285527,0.446022301
0.003285527,0.44619731
0.003285527,0.446222311
0.003285527,0.446297315
0.003285527,0.446522326
0.003285527,0.44659733
0.003285527,0.446722336
0.003285527,0.446972349
0.003314096,0.446972349
0.003314096,0.447172359
0.003314096,0.447772389
0.003314096,0.447897395
0.003314096,0.447947397
0.003314096,0.447972399
0.003314096,0.448022401
0.003314096,0.448172409
0.003314096,0.448272414
0.003314096,0.448347417
0.003314096,0.44839742
0.003342666,0.44839742
0.003342666,0.448522426
0.003371236,0.448522426
0.003371236,0.448822441
0.003371236,0.448872444
0.003371236,0.44899745
0.003371236,0.449047452
0.003371236,0.449322466
0.003371236,0.449347467
0.003371236,0.44939747
0.003371236,0.449522476
0.003371236,0.449672484
0.003371236,0.449697485
0.003371236,0.450097505
0.003371236,0.450122506
0.003371236,0.450347517
0.003371236,0.450372519
0.003371236,0.450447522
0.003371236,0.45059753
0.003371236,0.450672534
0.003371236,0.45079754
0.003371236,0.450847542
0.003371236,0.450872544
0.003371236,0.450922546
0.003371236,0.451022551
0.003399806,0.451022551
0.003399806,0.45119756
0.003399806,0.451247562
0.003399806,0.451447572
0.003399806,0.451572579
0.003399806,0.451672584
0.003399806,0.451722586
0.003399806,0.45179759
0.003399806,0.451847592
0.003399806,0.451897595
0.003399806,0.4519976
0.003399806,0.452047602
0.003399806,0.452222611
0.003456945,0.452222611
0.003456945,0.45239762
0.003485515,0.45239762
0.003485515,0.452447622
0.003542655,0.452447622
0.003542655,0.452522626
0.003542655,0.452747637
0.003542655,0.45279764
0.003542655,0.452847642
0.003542655,0.453897695
0.003542655,0.454122706
0.003542655,0.45419771
0.003542655,0.464448222
0.003542655,0.464498225
0.003628364,0.464498225
0.003628364,0.464523226
0.003628364,0.46459823
0.003628364,0.46479824
0.003628364,0.464848242
0.003628364,0.466223311
0.003628364,0.466248312
0.003628364,0.46639832
0.003628364,0.466448322
0.003628364,0.466523326
0.003628364,0.466573329
0.003628364,0.466623331
0.003628364,0.466723336
0.003628364,0.466773339
0.003628364,0.46679834
0.003628364,0.466848342
0.003628364,0.466898345
0.003628364,0.466948347
0.003628364,0.46719836
0.003656934,0.46719836
0.003656934,0.467348367
0.003656934,0.46739837
0.003656934,0.46759838
0.003685504,0.46759838
0.003685504,0.467623381
0.003742643,0.467623381
0.003742643,0.467898395
0.003771213,0.467898395
0.003771213,0.467973399
0.003799783,0.467973399
0.003799783,0.468048402
0.003799783,0.468673434
0.003799783,0.468898445
0.003828353,0.468898445
0.003828353,0.468973449
0.003828353,0.469023451
0.003828353,0.469748487
0.003828353,0.469823491
0.003828353,0.469873494
0.003828353,0.470148507
0.003828353,0.470248512
0.003828353,0.470298515
0.003828353,0.470498525
0.003828353,0.471073554
0.003828353,0.471098555
0.003828353,0.471148557
0.003856922,0.471148557
0.003856922,0.471448572
0.003856922,0.471498575
0.003885492,0.471498575
0.003885492,0.471573579
0.003885492,0.471748587
0.003885492,0.47179859
0.003885492,0.471898595
0.003885492,0.472023601
0.003885492,0.472073604
0.003885492,0.472123606
0.003942632,0.472123606
0.003942632,0.472223611
0.003942632,0.472273614
0.003971202,0.472273614
0.003971202,0.472298615
0.003971202,0.472373619
0.003971202,0.47239862
0.003971202,0.472448622
0.003971202,0.472548627
0.003971202,0.47259863
0.003971202,0.472898645
0.003971202,0.472948647
0.003971202,0.473123656
0.004028341,0.473123656
0.004028341,0.47359868
0.004056911,0.47359868
0.004056911,0.473698685
0.004056911,0.473823691
0.004056911,0.473923696
0.004085481,0.473923696
0.004085481,0.473948697
0.004114051,0.473948697
0.004114051,0.474123706
0.004114051,0.474173709
0.004114051,0.474373719
0.004114051,0.474898745
0.004114051,0.475173759
0.004114051,0.476273814
0.00414262,0.476273814
0.00414262,0.476298815
0.00414262,0.476373819
0.00414262,0.476523826
0.00414262,0.476673834
0.00414262,0.476698835
0.00417119,0.476698835
0.00417119,0.476748837
0.00417119,0.476848842
0.00417119,0.476898845
0.00417119,0.476948847
0.00417119,0.477298865
0.00417119,0.477348867
0.00417119,0.478098905
0.00417119,0.478698935
0.00417119,0.478748937
0.00417119,0.479098955
0.00419976,0.479098955
0.00419976,0.479123956
0.00419976,0.479173959
0.00419976,0.479248962
0.00422833,0.479248962
0.00422833,0.479298965
0.00422833,0.479323966
0.00422833,0.479373969
0.00422833,0.47959898
0.00422833,0.479648982
0.00422833,0.480049002
0.00422833,0.48019901
0.00422833,0.480349017
0.00422833,0.480424021
0.00422833,0.480499025
0.00422833,0.480549027
0.00422833,0.480749037
0.00422833,0.480824041
0.00422833,0.480874044
0.00422833,0.480924046
0.00422833,0.481049052
0.00422833,0.481099055
0.00422833,0.481149057
0.00422833,0.481224061
0.00422833,0.481274064
0.00422833,0.481524076
0.00422833,0.481574079
0.00422833,0.481699085
0.0042569,0.481699085
0.0042569,0.481724086
0.004285469,0.481724086
0.004285469,0.481749087
0.004285469,0.48179909
0.004314039,0.48179909
0.004314039,0.481899095
0.004314039,0.481949097
0.004314039,0.4819991
0.004314039,0.482049102
0.004314039,0.48219911
0.004342609,0.48219911
0.004342609,0.482224111
0.004371179,0.482224111
0.004371179,0.482324116
0.004371179,0.482449122
0.004371179,0.482474124
0.004399749,0.482474124
0.004399749,0.482524126
0.004399749,0.482649132
0.004399749,0.482774139
0.004399749,0.483149157
0.004428318,0.483149157
0.004428318,0.483174159
0.004485458,0.483174159
0.004485458,0.48319916
0.004514028,0.48319916
0.004514028,0.483274164
0.004542598,0.483274164
0.004542598,0.483299165
0.004542598,0.483349167
0.004542598,0.483374169
0.004571167,0.483374169
0.004571167,0.483574179
0.004599737,0.483574179
0.004599737,0.483974199
0.004599737,0.484024201
0.004599737,0.484099205
0.004656877,0.484099205
0.004714016,0.484099205
0.004714016,0.48419921
0.004885435,0.48419921
0.004885435,0.484299215
0.004885435,0.48439922
0.004885435,0.484449222
0.004914005,0.484449222
0.004914005,0.484474224
0.004914005,0.484524226
0.004914005,0.48459923
0.004942575,0.48459923
0.004942575,0.484749237
0.004971145,0.484749237
0.004971145,0.48479924
0.004971145,0.485149257
0.005028284,0.485149257
0.005028284,0.485174259
0.005028284,0.485224261
0.005028284,0.485324266
0.005028284,0.485549277
0.005028284,0.485574279
0.005028284,0.486124306
0.005028284,0.486374319
0.005028284,0.486424321
0.005028284,0.486524326
0.005028284,0.48659933
0.005028284,0.486624331
0.005028284,0.486674334
0.005028284,0.486824341
0.005028284,0.486874344
0.005028284,0.487024351
0.005028284,0.487074354
0.005028284,0.487099355
0.005028284,0.48719936
0.005028284,0.487224361
0.005028284,0.487374369
0.005085424,0.48739937
0.005085424,0.487449372
0.005113993,0.487449372
0.005113993,0.487499375
0.005113993,0.48759938
0.005113993,0.487624381
0.005113993,0.487724386
0.005113993,0.487749387
0.005113993,0.487849392
0.005113993,0.487974399
0.005113993,0.48819941
0.005113993,0.488249412
0.005113993,0.488299415
0.005113993,0.488349417
0.005142563,0.488349417
0.005142563,0.488424421
0.005199703,0.488424421
0.005199703,0.488499425
0.005199703,0.488549427
0.005199703,0.489099455
0.005199703,0.489124456
0.005285412,0.489124456
0.005285412,0.489174459
0.005313982,0.489174459
0.005313982,0.489449472
0.005342552,0.489449472
0.005342552,0.489524476
0.005342552,0.489849492
0.005371122,0.489849492
0.005371122,0.489924496
0.005399691,0.489924496
0.005399691,0.490099505
0.005428261,0.490099505
0.005513971,0.490099505
0.005513971,0.490124506
0.00554254,0.490124506
0.00554254,0.490149507
0.00559968,0.490149507
0.00559968,0.49019951
0.00559968,0.490249512
0.00559968,0.490349517
0.00562825,0.490349517
0.00562825,0.49039952
0.00562825,0.490474524
0.00562825,0.490524526
0.00562825,0.490574529
0.00562825,0.490649532
0.00562825,0.490699535
0.00562825,0.490724536
0.00565682,0.490749537
0.00565682,0.49079954
0.00565682,0.491174559
0.00565682,0.491524576
0.00565682,0.491574579
0.00565682,0.491749587
0.005713959,0.491749587
0.005742529,0.491749587
0.005742529,0.49179959
0.005742529,0.491874594
0.005742529,0.492149607
0.005742529,0.49219961
0.005742529,0.492274614
0.005742529,0.493324666
0.005771099,0.493324666
0.005771099,0.49339967
0.005771099,0.493474674
0.005771099,0.493524676
0.005771099,0.493624681
0.005771099,0.494349717
0.005771099,0.49439972
0.005771099,0.494424721
0.005799669,0.494424721
0.005913948,0.494424721
0.006313925,0.494424721
0.006313925,0.494474724
0.006371065,0.494474724
0.006371065,0.494524726
0.006399634,0.494524726
0.006399634,0.49459973
0.006456774,0.49459973
0.006456774,0.494724736
0.006456774,0.494774739
0.006456774,0.494899745
0.006456774,0.494949747
0.006456774,0.495149757
0.006485344,0.495149757
0.006485344,0.495224761
0.006571053,0.495224761
0.006571053,0.495249762
0.006599623,0.495249762
0.006599623,0.495574779
0.006628193,0.495574779
0.006628193,0.49559978
0.006656762,0.49559978
0.006656762,0.495624781
0.006713902,0.495624781
0.006713902,0.49579979
0.006713902,0.495924796
0.006713902,0.495974799
0.006713902,0.496049802
0.006713902,0.496224811
0.006742472,0.496224811
0.006742472,0.496249812
0.006771042,0.496249812
0.006771042,0.496324816
0.006771042,0.496449822
0.006771042,0.496499825
0.006771042,0.496574829
0.006771042,0.496699835
0.006771042,0.496774839
0.006799611,0.496774839
0.006799611,0.496824841
0.006799611,0.496874844
0.006799611,0.496924846
0.006799611,0.49699985
0.006799611,0.497099855
0.006799611,0.497149857
0.006828181,0.497149857
0.006828181,0.49719986
0.006828181,0.497249862
0.006856751,0.497249862
0.006856751,0.49739987
0.006885321,0.49739987
0.006885321,0.497474874
0.006885321,0.497524876
0.006885321,0.497649882
0.006885321,0.49779989
0.006913891,0.49779989
0.006913891,0.497924896
0.006913891,0.497974899
0.006913891,0.498049902
0.006913891,0.498274914
0.006913891,0.49839992
0.006913891,0.498499925
0.006913891,0.498549927
0.00697103,0.498549927
0.00697103,0.499024951
0.00702817,0.499024951
0.00702817,0.499049952
0.00702817,0.499099955
0.00702817,0.499349967
0.00702817,0.499499975
0.00702817,0.499574979
0.00702817,0.499674984
0.00702817,0.499874994
0.00705674,0.499874994
0.00705674,0.499974999
0.00705674,0.500100005
0.00705674,0.50020001
0.00705674,0.500300015
0.00705674,0.500375019
0.00705674,0.500450023
0.00705674,0.500475024
0.00705674,0.500525026
0.00705674,0.500650033
0.00705674,0.500750038
0.00705674,0.50080004
0.007085309,0.50080004
0.007085309,0.500850043
0.007085309,0.501050053
0.007085309,0.501100055
0.007199589,0.501100055
0.007228158,0.501100055
0.007228158,0.501125056
0.007228158,0.501175059
0.007228158,0.501300065
0.007285298,0.501300065
0.007285298,0.501325066
0.007285298,0.501425071
0.007285298,0.501475074
0.007285298,0.501650083
0.007285298,0.501725086
0.007285298,0.501875094
0.007285298,0.501925096
0.007285298,0.501975099
0.007285298,0.502025101
0.007285298,0.502100105
0.007285298,0.502350118
0.007285298,0.502375119
0.007313868,0.502375119
0.007313868,0.502450123
0.007313868,0.502500125
0.007313868,0.50260013
0.007313868,0.502700135
0.007313868,0.502750138
0.007313868,0.502900145
0.007313868,0.502975149
0.007313868,0.503025151
0.007313868,0.503075154
0.007313868,0.503125156
0.007313868,0.50320016
0.007313868,0.503300165
0.007313868,0.503425171
0.007342438,0.503425171
0.007342438,0.503450173
0.007342438,0.503525176
0.007342438,0.503575179
0.007371007,0.503575179
0.007371007,0.503650183
0.007371007,0.503700185
0.007371007,0.503825191
0.007371007,0.504025201
0.007371007,0.504075204
0.007399577,0.504075204
0.007399577,0.504125206
0.007399577,0.504175209
0.007399577,0.504225211
0.007399577,0.504325216
0.007399577,0.504550228
0.007399577,0.504650233
0.007399577,0.504675234
0.007399577,0.504725236
0.007399577,0.504850243
0.007428147,0.504850243
0.007428147,0.504900245
0.007428147,0.504950248
0.007428147,0.50500025
0.007513856,0.50500025
0.007513856,0.505125256
0.007770985,0.505125256
0.007885264,0.505125256
0.008999486,0.505125256
0.009056625,0.505125256
0.009628021,0.505125256
0.009656591,0.505125256
0.009913719,0.505125256
0.011485058,0.505125256
0.012256442,0.505125256
0.01254214,0.505125256
0.014884864,0.505125256
0.014884864,0.50540027
0.014884864,0.506450323
0.014942003,0.506450323
0.014942003,0.506550328
0.014970573,0.506550328
0.014970573,0.506725336
0.014970573,0.50680034
0.014970573,0.506900345
0.014999143,0.506900345
0.014999143,0.507250363
0.014999143,0.507300365
0.014999143,0.507375369
0.014999143,0.507425371
0.014999143,0.507450373
0.015027713,0.507450373
0.015027713,0.507900395
0.015027713,0.507975399
0.015027713,0.508375419
0.015027713,0.50840042
0.015027713,0.508650433
0.015027713,0.508825441
0.015056282,0.508825441
0.015056282,0.508950448
0.015084852,0.508950448
0.015084852,0.508975449
0.015084852,0.509025451
0.015084852,0.509050453
0.015113422,0.509050453
0.015113422,0.509075454
0.015113422,0.509125456
0.015113422,0.509150458
0.015113422,0.509375469
0.015113422,0.509500475
0.015113422,0.509575479
0.015113422,0.509675484
0.015113422,0.510075504
0.015113422,0.510100505
0.015113422,0.510425521
0.015141992,0.510425521
0.015141992,0.510750538
0.015170562,0.510750538
0.015170562,0.510875544
0.015199131,0.510875544
0.015199131,0.510975549
0.015199131,0.511025551
0.015199131,0.511175559
0.015199131,0.511225561
0.015199131,0.511325566
0.015256271,0.511325566
0.015256271,0.51140057
0.015284841,0.51140057
0.015284841,0.511425571
0.015284841,0.511500575
0.015284841,0.511575579
0.015284841,0.511650583
0.015284841,0.511725586
0.015313411,0.511725586
0.015313411,0.511750588
0.015313411,0.512300615
0.015313411,0.512350618
0.01534198,0.512350618
0.01534198,0.51240062
0.01534198,0.512425621
0.01534198,0.512525626
0.01534198,0.512575629
0.01534198,0.512625631
0.01534198,0.512825641
0.01534198,0.513675684
0.01534198,0.513725686
0.01534198,0.513925696
0.01534198,0.514075704
0.01534198,0.514100705
0.01534198,0.514150708
0.01534198,0.514175709
0.01537055,0.514175709
0.01537055,0.514625731
0.01542769,0.514625731
0.01542769,0.514650733
0.01542769,0.514775739
0.01542769,0.51480074
0.01542769,0.514850743
0.01542769,0.51500075
0.01545626,0.51500075
0.01545626,0.515050753
0.01545626,0.515275764
0.01545626,0.515325766
0.01545626,0.515450773
0.015513399,0.515450773
0.015513399,0.515725786
0.015513399,0.515850793
0.015513399,0.515925796
0.015513399,0.516025801
0.015513399,0.516075804
0.015599109,0.516075804
0.015599109,0.516100805
0.015627678,0.516100805
0.015627678,0.516125806
0.015627678,0.516250813
0.015627678,0.516350818
0.015627678,0.51640082
0.015627678,0.516425821
0.015656248,0.516425821
0.015656248,0.516450823
0.015656248,0.516525826
0.015656248,0.516575829
0.015656248,0.516625831
0.015656248,0.516675834
0.015656248,0.516725836
0.015656248,0.516975849
0.015684818,0.516975849
0.015684818,0.517100855
0.015684818,0.517150858
0.015684818,0.517225861
0.015713388,0.517225861
0.015713388,0.517350868
0.015741958,0.517350868
0.015741958,0.51740087
0.015741958,0.517500875
0.015741958,0.517850893
0.015770527,0.517850893
0.015770527,0.517925896
0.015770527,0.517975899
0.015770527,0.51880094
0.015770527,0.518975949
0.015799097,0.518975949
0.015799097,0.519100955
0.015856237,0.519100955
0.015856237,0.519150958
0.015856237,0.51920096
0.015856237,0.519225961
0.015856237,0.519275964
0.015856237,0.519300965
0.015884807,0.519300965
0.015884807,0.519450973
0.015913376,0.519450973
0.015913376,0.519975999
0.015913376,0.520051003
0.015913376,0.520176009
0.015913376,0.520226011
0.015913376,0.520351018
0.015913376,0.521226061
0.015913376,0.521426071
0.015913376,0.521476074
0.015913376,0.521726086
0.015913376,0.521751088
0.015913376,0.52180109
0.015913376,0.521901095
0.015913376,0.521951098
0.015913376,0.521976099
0.015913376,0.522551128
0.015941946,0.522551128
0.015941946,0.522576129
0.015999086,0.522576129
0.015999086,0.52260113
0.016027656,0.52260113
0.016027656,0.522651133
0.016027656,0.522726136
0.016056225,0.522726136
0.016113365,0.522726136
0.016141935,0.522726136
0.016141935,0.522751138
0.016141935,0.52280114
0.016170505,0.52280114
0.016170505,0.522876144
0.016170505,0.523526176
0.016170505,0.523626181
0.016170505,0.523851193
0.016170505,0.523876194
0.016199074,0.523876194
0.016199074,0.5240012
0.016199074,0.52420121
0.016227644,0.52420121
0.016227644,0.524251213
0.016227644,0.524301215
0.016227644,0.524326216
0.016227644,0.524376219
0.016227644,0.524576229
0.016227644,0.524626231
0.016227644,0.524751238
0.016227644,0.524876244
0.016227644,0.524926246
0.016256214,0.524926246
0.016256214,0.524976249
0.016256214,0.52500125
0.016284784,0.52500125
0.016284784,0.52540127
0.016341923,0.52540127
0.016341923,0.52560128
0.016341923,0.525651283
0.016341923,0.525676284
0.016370493,0.525676284
0.016370493,0.526076304
0.016370493,0.526126306
0.016370493,0.52660133
0.016370493,0.52680134
0.016370493,0.526876344
0.016370493,0.527026351
0.016370493,0.527076354
0.016370493,0.527176359
0.016370493,0.527276364
0.016370493,0.527501375
0.016370493,0.527551378
0.016370493,0.527651383
0.016399063,0.527651383
0.016399063,0.527901395
0.016399063,0.527951398
0.016427633,0.527951398
0.016427633,0.5280014
0.016427633,0.528501425
0.016427633,0.529026451
0.016427633,0.529051453
0.016484772,0.529051453
0.016484772,0.529101455
0.016484772,0.529151458
0.016484772,0.52940147
0.016513342,0.52940147
0.016513342,0.529451473
0.016513342,0.529826491
0.016513342,0.529876494
0.016513342,0.529926496
0.016513342,0.530101505
0.016513342,0.530826541
0.016513342,0.530951548
0.016541912,0.530951548
0.016541912,0.530976549
0.016541912,0.531026551
0.016541912,0.531101555
0.016541912,0.531151558
0.016541912,0.531226561
0.016541912,0.531826591
0.016541912,0.531901595
0.016541912,0.5320016
0.016541912,0.532151608
0.016541912,0.532926646
0.016541912,0.533226661
0.016541912,0.533276664
0.016541912,0.533376669
0.016541912,0.533501675
0.016541912,0.53360168
0.016541912,0.533976699
0.016541912,0.534101705
0.016541912,0.534301715
0.016541912,0.534501725
0.016570482,0.534501725
0.016570482,0.53460173
0.016570482,0.534676734
0.016570482,0.534751738
0.016570482,0.534876744
0.016570482,0.535576779
0.016599051,0.535576779
0.016599051,0.53580179
0.016627621,0.53580179
0.016627621,0.535876794
0.016627621,0.535976799
0.016627621,0.536026801
0.016656191,0.536026801
0.016656191,0.536051803
0.016656191,0.536176809
0.016656191,0.536651833
0.016656191,0.536676834
0.016656191,0.536726836
0.016656191,0.536851843
0.016656191,0.536901845
0.016656191,0.537051853
0.016656191,0.539876994
0.016656191,0.540127006
0.016656191,0.54020201
0.016684761,0.54020201
0.016684761,0.540352018
0.016713331,0.540377019
0.016713331,0.54040202
0.016713331,0.540452023
0.016713331,0.540552028
0.0167419,0.540577029
0.0167419,0.540702035
0.0167419,0.540752038
0.0167419,0.54080204
0.0167419,0.541552078
0.01677047,0.541552078
0.01677047,0.541627081
0.01682761,0.541627081
0.01682761,0.541677084
0.01685618,0.541677084
0.01685618,0.541727086
0.016884749,0.541727086
0.016884749,0.541827091
0.016884749,0.541877094
0.016884749,0.5420021
0.016913319,0.542027101
0.016913319,0.542052103
0.016970459,0.542052103
0.016970459,0.542102105
0.016970459,0.542177109
0.016970459,0.542252113
0.016970459,0.542377119
0.016999029,0.542377119
0.016999029,0.542427121
0.016999029,0.542777139
0.017027598,0.542777139
0.017027598,0.542827141
0.017027598,0.543452173
0.017056168,0.543452173
0.017056168,0.543627181
0.017056168,0.543677184
0.017056168,0.543727186
0.017056168,0.543777189
0.017056168,0.544252213
0.017056168,0.544327216
0.017056168,0.544427221
0.017056168,0.544452223
0.017056168,0.544502225
0.017056168,0.544527226
0.017056168,0.54460223
0.017056168,0.544652233
0.017056168,0.544752238
0.017056168,0.544777239
0.017056168,0.544877244
0.017056168,0.545052253
0.017056168,0.545102255
0.017056168,0.545227261
0.017056168,0.545302265
0.017056168,0.545352268
0.017056168,0.54560228
0.017056168,0.545827291
0.017056168,0.545902295
0.017056168,0.545952298
0.017056168,0.546027301
0.017056168,0.546277314
0.017056168,0.546302315
0.017056168,0.546552328
0.017056168,0.546577329
0.017084738,0.546577329
0.017084738,0.546677334
0.017084738,0.546777339
0.017084738,0.546827341
0.017084738,0.54700235
0.017084738,0.54720236
0.017084738,0.547277364
0.017084738,0.547352368
0.017084738,0.54740237
0.017084738,0.54760238
0.017113308,0.54760238
0.017113308,0.547777389
0.017141878,0.547777389
0.017141878,0.54780239
0.017141878,0.547852393
0.017141878,0.548077404
0.017170447,0.548077404
0.017170447,0.548527426
0.017170447,0.548877444
0.017170447,0.548902445
0.017256157,0.548902445
0.017256157,0.549027451
0.017256157,0.549127456
0.017313296,0.549127456
0.017856123,0.549127456
0.017856123,0.549152458
0.017884692,0.549152458
0.017884692,0.549352468
0.017884692,0.549502475
0.017884692,0.549552478
0.017884692,0.549702485
0.017884692,0.549827491
0.017884692,0.549852493
0.017884692,0.549902495
0.017884692,0.549977499
0.017884692,0.550027501
0.017884692,0.550052503
0.017884692,0.550127506
0.017884692,0.550577529
0.017884692,0.550627531
0.017884692,0.550827541
0.017884692,0.55100255
0.017884692,0.551252563
0.017913262,0.551252563
0.017998971,0.551252563
0.017998971,0.551302565
0.017998971,0.551352568
0.018027541,0.551352568
0.018027541,0.551502575
0.018027541,0.551552578
0.018084681,0.551552578
0.018084681,0.551577579
0.018113251,0.551577579
0.018113251,0.551677584
0.018113251,0.551727586
0.018113251,0.552227611
0.018113251,0.552277614
0.018113251,0.552327616
0.01817039,0.552327616
0.01817039,0.552502625
0.01819896,0.552502625
0.01819896,0.55280264
0.01819896,0.552852643
0.01819896,0.553102655
0.01822753,0.553102655
0.01822753,0.553152658
0.01822753,0.553302665
0.01822753,0.553352668
0.01822753,0.553577679
0.0182561,0.553577679
0.0182561,0.553977699
0.018284669,0.553977699
0.018284669,0.554102705
0.018284669,0.554152708
0.018284669,0.554277714
0.018313239,0.554277714
0.018313239,0.554452723
0.018313239,0.554502725
0.018313239,0.554527726
0.018313239,0.554677734
0.018341809,0.554677734
0.018341809,0.554702735
0.018370379,0.554702735
0.018370379,0.55500275
0.018427518,0.55500275
0.018427518,0.555102755
0.018456088,0.555102755
0.018456088,0.555127756
0.018456088,0.555177759
0.018456088,0.555252763
0.018456088,0.555302765
0.018484658,0.555302765
0.018484658,0.555352768
0.018484658,0.555452773
0.018484658,0.555502775
0.018484658,0.555552778
0.018484658,0.55560278
0.018513228,0.55560278
0.018513228,0.555677784
0.018513228,0.555727786
0.018513228,0.555752788
0.018541798,0.555752788
0.018541798,0.555852793
0.018541798,0.555902795
0.018541798,0.556027801
0.018541798,0.556127806
0.018570367,0.556127806
0.018570367,0.556252813
0.018598937,0.556252813
0.018598937,0.556277814
0.018598937,0.556327816
0.018598937,0.556677834
0.018598937,0.556752838
0.018598937,0.556777839
0.018598937,0.556877844
0.018598937,0.556902845
0.018598937,0.556952848
0.018598937,0.560303015
0.018598937,0.560328016
0.018598937,0.56040302
0.018598937,0.560478024
0.018598937,0.561478074
0.018598937,0.561728086
0.018598937,0.562103105
0.018598937,0.562153108
0.018598937,0.562228111
0.018627507,0.562228111
0.018627507,0.562753138
0.018627507,0.562828141
0.018627507,0.56340317
0.018627507,0.563478174
0.018656077,0.563478174
0.018656077,0.563503175
0.018684647,0.563503175
0.018684647,0.563528176
0.018713216,0.563528176
0.018713216,0.563553178
0.018741786,0.563553178
0.018741786,0.563653183
0.018741786,0.563753188
0.018741786,0.56380319
0.018741786,0.563878194
0.018741786,0.563953198
0.018741786,0.564053203
0.018741786,0.564228211
0.018741786,0.564328216
0.018741786,0.564553228
0.018741786,0.565178259
0.018741786,0.565228261
0.018741786,0.565303265
0.018741786,0.565503275
0.018741786,0.565628281
0.018741786,0.565728286
0.018741786,0.565878294
0.018741786,0.566278314
0.018741786,0.566303315
0.018741786,0.566353318
0.018741786,0.56660333
0.018741786,0.566828341
0.018741786,0.566878344
0.018741786,0.566978349
0.018741786,0.567228361
0.018741786,0.56740337
0.018741786,0.567428371
0.018770356,0.567428371
0.018770356,0.567478374
0.018770356,0.567528376
0.018770356,0.567628381
0.018798926,0.567628381
0.018798926,0.567828391
0.018856065,0.567828391
0.018856065,0.567853393
0.018884635,0.567853393
0.018884635,0.568128406
0.018884635,0.568253413
0.018884635,0.568553428
0.018884635,0.56860343
0.018884635,0.568703435
0.018884635,0.568778439
0.018884635,0.569078454
0.018941775,0.569078454
0.018941775,0.569103455
0.018970345,0.569103455
0.018970345,0.569153458
0.019170333,0.569153458
0.019170333,0.569178459
0.019227473,0.569178459
0.019227473,0.56920346
0.019256043,0.56920346
0.019256043,0.569778489
0.019256043,0.569828491
0.019256043,0.570303515
0.019256043,0.570353518
0.019256043,0.570378519
0.019284612,0.570378519
0.019284612,0.570553528
0.019284612,0.570628531
0.019284612,0.570678534
0.019284612,0.571303565
0.019313182,0.571303565
0.019313182,0.571453573
0.019313182,0.571578579
0.019313182,0.57160358
0.019313182,0.571678584
0.019313182,0.571703585
0.019313182,0.571878594
0.019313182,0.571928596
0.019313182,0.572028601
0.019313182,0.572078604
0.019313182,0.572278614
0.019313182,0.572628631
0.019313182,0.572678634
0.019313182,0.572928646
0.019313182,0.572978649
0.019313182,0.573078654
0.019313182,0.573128656
0.019313182,0.573153658
0.019313182,0.57320366
0.019313182,0.573428671
0.019313182,0.573528676
0.019341752,0.573528676
0.019341752,0.573578679
0.019341752,0.573628681
0.019341752,0.573828691
0.019341752,0.573928696
0.019341752,0.573978699
0.019370322,0.573978699
0.019370322,0.574053703
0.01959888,0.574053703
0.019684589,0.574053703
0.019713159,0.574053703
0.019827438,0.574053703
0.019856008,0.574053703
0.020255985,0.574053703
0.020255985,0.574228711
0.020255985,0.574278714
0.020255985,0.574353718
0.020255985,0.574428721
0.020255985,0.574453723
0.020255985,0.574553728
0.020255985,0.574628731
0.020341695,0.574628731
0.020341695,0.574778739
0.020370265,0.574778739
0.020370265,0.57480374
0.020541683,0.57480374
0.020598823,0.57480374
0.020598823,0.574828741
0.020627393,0.574828741
0.020627393,0.574953748
0.020627393,0.57500375
0.020627393,0.575178759
0.020627393,0.575253763
0.020627393,0.575703785
0.020627393,0.575778789
0.020627393,0.5760038
0.020627393,0.576228811
0.020655963,0.576228811
0.020655963,0.576328816
0.020655963,0.57640382
0.020655963,0.576553828
0.020655963,0.57660383
0.020655963,0.576753838
0.020684532,0.576753838
0.020684532,0.57680384
0.020684532,0.576903845
0.020684532,0.577228861
0.020684532,0.577303865
0.020684532,0.577328866
0.020713102,0.577328866
0.020713102,0.577378869
0.020713102,0.577928896
0.020713102,0.577978899
0.020741672,0.577978899
0.020741672,0.57820391
0.020741672,0.578478924
0.020741672,0.578728936
0.020741672,0.578778939
0.020741672,0.57880394
0.020741672,0.578878944
0.020741672,0.578978949
0.020741672,0.579103955
0.020741672,0.579228961
0.020770242,0.579228961
0.020770242,0.579678984
0.020770242,0.579728986
0.020770242,0.579903995
0.020770242,0.579953998
0.020770242,0.580504025
0.020770242,0.580579029
0.020798811,0.580579029
0.020798811,0.581329066
0.020798811,0.58140407
0.020798811,0.581704085
0.020798811,0.581779089
0.020798811,0.581979099
0.020798811,0.582029101
0.020798811,0.582179109
0.020827381,0.582179109
0.020827381,0.58220411
0.020827381,0.582254113
0.020855951,0.582254113
0.020855951,0.582304115
0.020884521,0.582304115
0.020884521,0.582354118
0.020884521,0.582579129
0.020884521,0.582679134
0.020884521,0.582754138
0.020884521,0.583029151
0.020884521,0.583054153
0.020913091,0.583054153
0.020913091,0.583279164
0.020913091,0.583354168
0.020913091,0.583554178
0.020913091,0.58360418
0.020913091,0.583679184
0.02094166,0.583679184
0.02094166,0.583704185
0.02097023,0.583704185
0.02097023,0.583954198
0.0209988,0.583954198
0.0209988,0.5840042
0.0209988,0.584104205
0.0209988,0.584129206
0.0209988,0.584179209
0.0209988,0.584229211
0.0209988,0.584279214
0.0209988,0.58440422
0.0209988,0.584479224
0.0209988,0.584554228
0.0209988,0.58460423
0.0209988,0.584829241
0.02102737,0.584829241
0.02102737,0.58500425
0.02102737,0.585054253
0.02102737,0.585179259
0.02105594,0.585179259
0.02105594,0.585229261
0.02105594,0.585304265
0.02105594,0.585454273
0.021084509,0.585454273
0.021084509,0.585579279
0.021084509,0.585654283
0.021084509,0.585679284
0.021084509,0.585754288
0.021084509,0.58580429
0.021084509,0.586054303
0.021084509,0.586454323
0.021084509,0.586529326
0.021084509,0.586629331
0.021084509,0.586654333
0.021084509,0.586754338
0.021084509,0.58720436
0.021113079,0.58720436
0.021113079,0.587454373
0.021141649,0.587454373
0.021141649,0.587504375
0.021141649,0.587554378
0.021141649,0.587654383
0.021227358,0.587654383
0.021227358,0.587679384
0.021227358,0.587729386
0.021227358,0.587754388
0.021227358,0.58780439
0.021227358,0.587854393
0.021227358,0.5880044
0.021227358,0.588129406
0.021227358,0.588179409
0.021227358,0.588254413
0.021255928,0.588254413
0.021255928,0.588654433
0.021255928,0.588704435
0.021255928,0.588929446
0.021255928,0.589229461
0.021255928,0.589254463
0.021255928,0.589304465
0.021255928,0.589329466
0.021255928,0.589379469
0.021255928,0.589629481
0.021255928,0.589679484
0.021284498,0.589679484
0.021284498,0.589729486
0.021370207,0.589729486
0.021370207,0.589779489
0.021370207,0.589854493
0.021455917,0.589854493
0.021455917,0.589879494
0.021513056,0.589904495
0.021513056,0.589979499
0.021513056,0.590079504
0.021513056,0.59020451
0.021541626,0.59020451
0.021541626,0.590279514
0.021541626,0.590329516
0.021541626,0.590579529
0.021541626,0.590654533
0.021541626,0.590704535
0.021570196,0.590704535
0.021570196,0.59100455
0.021570196,0.591054553
0.021570196,0.591079554
0.021598766,0.591079554
0.021598766,0.591104555
0.021598766,0.591154558
0.021598766,0.591329566
0.021627336,0.591329566
0.021627336,0.591454573
0.021627336,0.591504575
0.021627336,0.591654583
0.021627336,0.591704585
0.021627336,0.591729586
0.021627336,0.592254613
0.021627336,0.592279614
0.021655905,0.592279614
0.021655905,0.592304615
0.021684475,0.592304615
0.021684475,0.592529626
0.021684475,0.592579629
0.021713045,0.592579629
0.021713045,0.592954648
0.021713045,0.593754688
0.021713045,0.593829691
0.021713045,0.594104705
0.021713045,0.594154708
0.021713045,0.594379719
0.021713045,0.594429721
0.021713045,0.594479724
0.021713045,0.594579729
0.021713045,0.59460473
0.021713045,0.594654733
0.021713045,0.594779739
0.021741615,0.594779739
0.021741615,0.594954748
0.021770185,0.594954748
0.021770185,0.59500475
0.021770185,0.595029751
0.021770185,0.595104755
0.021770185,0.595304765
0.021770185,0.595329766
0.021798754,0.595329766
0.021798754,0.595429771
0.021798754,0.595479774
0.021798754,0.595579779
0.021798754,0.595654783
0.021798754,0.59580479
0.021798754,0.595879794
0.021798754,0.595929796
0.021798754,0.596054803
0.021798754,0.59620481
0.021798754,0.596304815
0.021798754,0.596329816
0.021798754,0.59640482
0.021827324,0.59640482
0.021827324,0.596429821
0.021827324,0.596504825
0.021827324,0.596579829
0.021998743,0.596579829
0.022027313,0.596579829
0.022027313,0.59660483
0.022084452,0.59660483
0.022170162,0.59660483
0.022170162,0.596729836
0.022170162,0.59680484
0.022170162,0.596829841
0.022170162,0.596879844
0.022170162,0.596954848
0.022170162,0.597029851
0.022170162,0.597079854
0.022170162,0.597229861
0.022170162,0.597279864
0.022170162,0.597354868
0.022170162,0.597429871
0.022198732,0.597429871
0.022198732,0.59780489
0.022198732,0.597904895
0.022198732,0.598054903
0.022198732,0.598154908
0.022198732,0.59860493
0.022198732,0.598654933
0.022227301,0.598654933
0.022227301,0.599129956
0.022227301,0.599304965
0.022227301,0.599379969
0.022227301,0.599529976
0.022227301,0.59980499
0.022227301,0.599854993
0.022227301,0.599954998
0.022227301,0.600005
0.022255871,0.600005
0.022255871,0.600055003
0.022255871,0.600330017
0.022255871,0.600680034
0.022255871,0.601030052
0.022255871,0.601080054
0.022255871,0.601105055
0.022284441,0.601105055
0.022284441,0.601130057
0.022313011,0.601130057
0.022313011,0.601380069
0.02234158,0.601380069
0.02234158,0.601430072
0.02234158,0.601530077
0.02234158,0.60160508
0.02237015,0.60160508
0.02237015,0.601630082
0.02237015,0.601680084
0.02237015,0.601705085
0.02239872,0.601705085
0.02239872,0.601880094
0.02239872,0.601955098
0.02239872,0.602080104
0.02245586,0.602080104
0.02245586,0.602130107
0.022484429,0.602130107
0.022484429,0.602305115
0.022484429,0.602355118
0.022484429,0.602505125
0.022484429,0.602555128
0.022484429,0.602755138
0.022484429,0.60280514
0.022484429,0.60300515
0.022484429,0.603105155
0.022484429,0.60340517
0.022512999,0.60340517
0.022512999,0.603455173
0.022512999,0.603505175
0.022512999,0.603680184
0.022512999,0.603730187
0.022512999,0.603755188
0.022541569,0.603755188
0.022541569,0.603780189
0.022541569,0.603830192
0.022541569,0.603855193
0.022541569,0.604030202
0.022541569,0.604105205
0.022541569,0.604155208
0.022541569,0.604280214
0.022541569,0.604330217
0.022541569,0.604755238
0.022570139,0.604755238
0.022570139,0.60480524
0.022570139,0.604855243
0.022570139,0.604905245
0.022598709,0.604905245
0.022598709,0.605055253
0.022598709,0.605105255
0.022598709,0.605555278
0.022627278,0.605555278
0.022627278,0.605705285
0.022684418,0.605705285
0.022684418,0.605730287
0.022741558,0.605730287
0.022741558,0.605755288
0.022798697,0.605755288
0.022798697,0.605930297
0.022827267,0.605930297
0.022827267,0.606030302
0.022855837,0.606030302
0.022855837,0.606155308
0.022884407,0.606155308
0.022884407,0.606255313
0.022912976,0.606255313
0.022912976,0.606330317
0.022912976,0.606380319
0.022912976,0.60640532
0.022941546,0.60640532
0.022941546,0.606455323
0.022970116,0.606455323
0.022970116,0.606780339
0.022998686,0.606780339
0.022998686,0.606880344
0.022998686,0.607030352
0.022998686,0.607080354
0.022998686,0.607105355
0.022998686,0.607180359
0.022998686,0.607330367
0.022998686,0.607380369
0.022998686,0.607480374
0.023198674,0.607480374
0.023198674,0.607555378
0.023198674,0.607955398
0.023198674,0.607980399
0.023198674,0.608080404
0.023198674,0.608180409
0.023284384,0.608180409
0.023284384,0.608305415
0.023312954,0.608305415
0.023312954,0.608730437
0.023370093,0.608730437
0.023427233,0.608730437
0.023427233,0.608780439
0.023484372,0.608780439
0.023484372,0.609105455
0.023512942,0.609105455
0.023512942,0.609255463
0.023541512,0.609255463
0.023541512,0.609355468
0.023541512,0.60940547
0.023541512,0.609705485
0.023541512,0.60980549
0.023541512,0.609855493
0.023541512,0.609905495
0.023541512,0.609980499
0.023541512,0.610130507
0.023541512,0.610180509
0.023541512,0.610455523
0.023541512,0.610530527
0.023570082,0.610530527
0.023570082,0.610705535
0.023570082,0.61100555
0.023570082,0.611055553
0.023570082,0.611155558
0.023598652,0.611155558
0.023598652,0.611255563
0.023627221,0.611255563
0.023627221,0.611280564
0.023655791,0.611280564
0.023655791,0.611305565
0.023655791,0.611355568
0.023655791,0.611380569
0.023684361,0.611380569
0.023684361,0.611530577
0.023684361,0.611655583
0.023684361,0.611680584
0.023712931,0.611680584
0.023712931,0.611755588
0.02377007,0.611755588
0.02377007,0.61240562
0.02377007,0.612555628
0.02379864,0.612555628
0.02379864,0.612580629
0.02382721,0.612580629
0.02382721,0.613905695
0.02382721,0.613955698
0.02385578,0.613955698
0.02385578,0.614030702
0.02385578,0.614080704
0.02385578,0.614555728
0.02385578,0.61460573
0.02385578,0.614905745
0.023884349,0.614905745
0.023884349,0.615055753
0.023912919,0.615055753
0.023912919,0.615155758
0.023912919,0.615255763
0.023912919,0.615380769
0.023912919,0.615430772
0.023912919,0.615705785
0.023941489,0.615705785
0.023941489,0.615730787
0.023941489,0.615780789
0.023941489,0.615855793
0.023970059,0.615855793
0.023970059,0.616280814
0.023970059,0.616355818
0.023970059,0.616380819
0.023998629,0.616380819
0.023998629,0.616580829
0.023998629,0.616680834
0.023998629,0.616780839
0.023998629,0.616855843
0.023998629,0.616905845
0.023998629,0.617255863
0.024027198,0.617255863
0.024027198,0.617305865
0.024055768,0.617305865
0.024055768,0.617480874
0.024084338,0.617480874
0.024084338,0.617505875
0.024084338,0.617680884
0.024084338,0.617830892
0.024084338,0.617930897
0.024084338,0.617955898
0.024112908,0.617955898
0.024112908,0.617980899
0.024141478,0.617980899
0.024141478,0.618155908
0.024198617,0.618155908
0.024198617,0.618330917
0.024198617,0.618380919
0.024198617,0.618430922
0.024198617,0.618480924
0.024198617,0.618530927
0.024198617,0.618580929
0.024198617,0.618980949
0.024198617,0.619180959
0.024198617,0.619530977
0.024198617,0.619580979
0.024198617,0.619655983
0.024198617,0.619830992
0.024198617,0.619880994
0.024198617,0.619930997
0.024198617,0.620006
0.024198617,0.620106005
0.024198617,0.620331017
0.024198617,0.620581029
0.024227187,0.620581029
0.024227187,0.62060603
0.024255757,0.62060603
0.024255757,0.620756038
0.024255757,0.62080604
0.024255757,0.621081054
0.024255757,0.621131057
0.024255757,0.621556078
0.024255757,0.62160608
0.024255757,0.621631082
0.024255757,0.621681084
0.024255757,0.621831092
0.024255757,0.621881094
0.024255757,0.621981099
0.024255757,0.622106105
0.024255757,0.622356118
0.024255757,0.622506125
0.024255757,0.622531127
0.024312896,0.622531127
0.024312896,0.622631132
0.024341466,0.622631132
0.024341466,0.622681134
0.024341466,0.622881144
0.024341466,0.622956148
0.024370036,0.622956148
0.024370036,0.62300615
0.024427176,0.62300615
0.024427176,0.623031152
0.024427176,0.623131157
0.024455745,0.623131157
0.024455745,0.623231162
0.024484315,0.623231162
0.024484315,0.623356168
0.024484315,0.62340617
0.024484315,0.623481174
0.024484315,0.623556178
0.024484315,0.62360618
0.024484315,0.623631182
0.024541455,0.623631182
0.024541455,0.623706185
0.024541455,0.623731187
0.024570025,0.623731187
0.024570025,0.624131207
0.024570025,0.624181209
0.024570025,0.624456223
0.024570025,0.624506225
0.024570025,0.624581229
0.024570025,0.624656233
0.024570025,0.624706235
0.024570025,0.62480624
0.024570025,0.624856243
0.024570025,0.625056253
0.024570025,0.625106255
0.024598594,0.625106255
0.024598594,0.62520626
0.024684304,0.62520626
0.024684304,0.625256263
0.024684304,0.625331267
0.024684304,0.625706285
0.024684304,0.625756288
0.024684304,0.625856293
0.024770013,0.625856293
0.024770013,0.626331317
0.024770013,0.62640632
0.024770013,0.626506325
0.024770013,0.626656333
0.024770013,0.626731337
0.024770013,0.626781339
0.024770013,0.626931347
0.024798583,0.626931347
0.024798583,0.627106355
0.024855723,0.627106355
0.024855723,0.627306365
0.026398492,0.627306365
0.026398492,0.627331367
0.026427061,0.627331367
0.026427061,0.62760638
0.026427061,0.627781389
0.026427061,0.627831392
0.026427061,0.627931397
0.026455631,0.627931397
0.026455631,0.627981399
0.026455631,0.628156408
0.026455631,0.628306415
0.026455631,0.628356418
0.026455631,0.628431422
0.026455631,0.628581429
0.026455631,0.628656433
0.026455631,0.62880644
0.026455631,0.628906445
0.026455631,0.628956448
0.026455631,0.629131457
0.026484201,0.629131457
0.026484201,0.629181459
0.026512771,0.629181459
0.026512771,0.629231462
0.02654134,0.629231462
0.02654134,0.629306465
0.02654134,0.62940647
0.02654134,0.629431472
0.02654134,0.629581479
0.02654134,0.629656483
0.02654134,0.630081504
0.02654134,0.630106505
0.02656991,0.630106505
0.02656991,0.630231512
0.02656991,0.630281514
0.02656991,0.630306515
0.02656991,0.630356518
0.02656991,0.630456523
0.02656991,0.630506525
0.02656991,0.63080654
0.02659848,0.63080654
0.02659848,0.631031552
0.02659848,0.631106555
0.02659848,0.631156558
0.02659848,0.631256563
0.02659848,0.631306565
0.026684189,0.631306565
0.026684189,0.63140657
0.026712759,0.63140657
0.026712759,0.631656583
0.026741329,0.631656583
0.026741329,0.63180659
0.026769899,0.63180659
0.026769899,0.631981599
0.026769899,0.632031602
0.026769899,0.632181609
0.026769899,0.632256613
0.026769899,0.63240662
0.026769899,0.632856643
0.026769899,0.632906645
0.026769899,0.632956648
0.026769899,0.632981649
0.026798469,0.632981649
0.026798469,0.63300665
0.026827038,0.63300665
0.026827038,0.633081654
0.026827038,0.633156658
0.026827038,0.633231662
0.026855608,0.633231662
0.026855608,0.633506675
0.026884178,0.633506675
0.026884178,0.633781689
0.026884178,0.633831692
0.026884178,0.634556728
0.026884178,0.63460673
0.026884178,0.634706735
0.026884178,0.634756738
0.026884178,0.634781739
0.026884178,0.634856743
0.026884178,0.634931747
0.026884178,0.634981749
0.026884178,0.635306765
0.026884178,0.635356768
0.026884178,0.635431772
0.026884178,0.635481774
0.026884178,0.635556778
0.026884178,0.63560678
0.026884178,0.636056803
0.026884178,0.636106805
0.026884178,0.636781839
0.026912748,0.636781839
0.026912748,0.63680684
0.027027027,0.63680684
0.027027027,0.636981849
0.027027027,0.637031852
0.027027027,0.637081854
0.027112736,0.637081854
0.027112736,0.637106855
0.027141306,0.637106855
0.027141306,0.637131857
0.027141306,0.637181859
0.027141306,0.637281864
0.027141306,0.637356868
0.027141306,0.637381869
0.027169876,0.637381869
0.027169876,0.63740687
0.027312725,0.63740687
0.027312725,0.637531877
0.027341295,0.637531877
0.027341295,0.637681884
0.027341295,0.637731887
0.027341295,0.637781889
0.027341295,0.637856893
0.027341295,0.638031902
0.027369865,0.638031902
0.027369865,0.638106905
0.027398434,0.638106905
0.027398434,0.638281914
0.027427004,0.638281914
0.027427004,0.638356918
0.027427004,0.638431922
0.027427004,0.638556928
0.027427004,0.63860693
0.027427004,0.638931947
0.027427004,0.638981949
0.027427004,0.639031952
0.027484144,0.639031952
0.027484144,0.639181959
0.027484144,0.639231962
0.027484144,0.639281964
0.027484144,0.639331967
0.027484144,0.639456973
0.027484144,0.639506975
0.027484144,0.639531977
0.027598423,0.639531977
0.027598423,0.639556978
0.027598423,0.63960698
0.027598423,0.639881994
0.027598423,0.640157008
0.027626993,0.640157008
0.027626993,0.64020701
0.027655563,0.64020701
0.027655563,0.640332017
0.027655563,0.640457023
0.027655563,0.640532027
0.027655563,0.64140707
0.027655563,0.641482074
0.027712702,0.641482074
0.027712702,0.641632082
0.027712702,0.641682084
0.027712702,0.642257113
0.027712702,0.642307115
0.027741272,0.642307115
0.027741272,0.642757138
0.027769842,0.642757138
0.027769842,0.64280714
0.027769842,0.642857143
0.027769842,0.642907145
0.027798412,0.642907145
0.027798412,0.642982149
0.027798412,0.643032152
0.027798412,0.643057153
0.027826981,0.643057153
0.027826981,0.643082154
0.027855551,0.643082154
0.027855551,0.643132157
0.027912691,0.643132157
0.027912691,0.64340717
0.02794126,0.64340717
0.02794126,0.643457173
0.02794126,0.643532177
0.02796983,0.643532177
0.02796983,0.64360718
0.02796983,0.643657183
0.0279984,0.643657183
0.0279984,0.64380719
0.0279984,0.643857193
0.02802697,0.643857193
0.02802697,0.643882194
0.02805554,0.643882194
0.02805554,0.64420721
0.028084109,0.64420721
0.028084109,0.644382219
0.028084109,0.644432222
0.028084109,0.64460723
0.028112679,0.64460723
0.028112679,0.644707235
0.028169819,0.644707235
0.028169819,0.644757238
0.028169819,0.644832242
0.028169819,0.64500725
0.028169819,0.645057253
0.028169819,0.645132257
0.028169819,0.645182259
0.028169819,0.64540727
0.028198389,0.64540727
0.028198389,0.645507275
0.028226958,0.645507275
0.028226958,0.645532277
0.028284098,0.645532277
0.028284098,0.646032302
0.028312668,0.646032302
0.028312668,0.646082304
0.028598366,0.646082304
0.028598366,0.646132307
0.028626936,0.646132307
0.028626936,0.646332317
0.028655505,0.646332317
0.028655505,0.64640732
0.028655505,0.646457323
0.028655505,0.646582329
0.028655505,0.64660733
0.028655505,0.646682334
0.028655505,0.646707335
0.028655505,0.646757338
0.028655505,0.646907345
0.028655505,0.647432372
0.028684075,0.647432372
0.028684075,0.647457373
0.028684075,0.647532377
0.028855494,0.647532377
0.028855494,0.647707385
0.028884064,0.647707385
0.028884064,0.647882394
0.028912634,0.647882394
0.028912634,0.647982399
0.028912634,0.648382419
0.028912634,0.648632432
0.028912634,0.648682434
0.028912634,0.649332467
0.028912634,0.649382469
0.028912634,0.649532477
0.028912634,0.649582479
0.028912634,0.649882494
0.028912634,0.650057503
0.028912634,0.650132507
0.028941203,0.650132507
0.028941203,0.650157508
0.029026913,0.650157508
0.029026913,0.650232512
0.029026913,0.650307515
0.029026913,0.650332517
0.029026913,0.650382519
0.029026913,0.65040752
0.029055483,0.65040752
0.029055483,0.650457523
0.029055483,0.650557528
0.029084052,0.650557528
0.029084052,0.650657533
0.029112622,0.650657533
0.029112622,0.650757538
0.029112622,0.650832542
0.029112622,0.650882544
0.029112622,0.650932547
0.029112622,0.651032552
0.029141192,0.651032552
0.029141192,0.651057553
0.029141192,0.651107555
0.029141192,0.651132557
0.029141192,0.651182559
0.029169762,0.651182559
0.029169762,0.651232562
0.029198332,0.651232562
0.029198332,0.651307565
0.029226901,0.651307565
0.029226901,0.651482574
0.029255471,0.651482574
0.029255471,0.651557578
0.029255471,0.651707585
0.029255471,0.651757588
0.029255471,0.65180759
0.029255471,0.651832592
0.029255471,0.651907595
0.029255471,0.652157608
0.029255471,0.65240762
0.029255471,0.652582629
0.029255471,0.652632632
0.029255471,0.652707635
0.029255471,0.652757638
0.029255471,0.652932647
0.029255471,0.65300765
0.029255471,0.653057653
0.029255471,0.653257663
0.029255471,0.653307665
0.029255471,0.653357668
0.029255471,0.653457673
0.029255471,0.653932697
0.029255471,0.653982699
0.029284041,0.653982699
0.029284041,0.654107705
0.029284041,0.654157708
0.029284041,0.654332717
0.029341181,0.654332717
0.029341181,0.654382719
0.02936975,0.654382719
0.02936975,0.654457723
0.02939832,0.654457723
0.02939832,0.654682734
0.02942689,0.654682734
0.02942689,0.654757738
0.029512599,0.654757738
0.029512599,0.654882744
0.029512599,0.654982749
0.029512599,0.655082754
0.029569739,0.655082754
0.029569739,0.655182759
0.029569739,0.655357768
0.029569739,0.655382769
0.029598309,0.655382769
0.029598309,0.65560778
0.029655448,0.65560778
0.029655448,0.655732787
0.029684018,0.655732787
0.029684018,0.655757788
0.029712588,0.655757788
0.029712588,0.65580779
0.029712588,0.655857793
0.029712588,0.655907795
0.029712588,0.655957798
0.029712588,0.656057803
0.029741158,0.656057803
0.029741158,0.656482824
0.029741158,0.656532827
0.029741158,0.656782839
0.029741158,0.657507875
0.029741158,0.6580079
0.029741158,0.658432922
0.029741158,0.658482924
0.029741158,0.658557928
0.029741158,0.65860793
0.029741158,0.658657933
0.029741158,0.658707935
0.029741158,0.658732937
0.029741158,0.658782939
0.029741158,0.658882944
0.029741158,0.658932947
0.029741158,0.658957948
0.029741158,0.65900795
0.029741158,0.65920796
0.029741158,0.659307965
0.029741158,0.659382969
0.029741158,0.659432972
0.029741158,0.659482974
0.029741158,0.659732987
0.029741158,0.659857993
0.029769727,0.659857993
0.029769727,0.659882994
0.029826867,0.659882994
0.029826867,0.660033002
0.029855437,0.660033002
0.029855437,0.660633032
0.029884007,0.660633032
0.031598194,0.660633032
0.031626764,0.660633032
0.031626764,0.660683034
0.031626764,0.66080804
0.031626764,0.660933047
0.031655334,0.660933047
0.031655334,0.66100805
0.031683904,0.66100805
0.031683904,0.661158058
0.031683904,0.66120806
0.031683904,0.661433072
0.031683904,0.661483074
0.031683904,0.661783089
0.031741043,0.661783089
0.031741043,0.661883094
0.031741043,0.661933097
0.031741043,0.662083104
0.031769613,0.662083104
0.031769613,0.662108105
0.031798183,0.662108105
0.031798183,0.662133107
0.031826753,0.662133107
0.031826753,0.662283114
0.031855323,0.662283114
0.031855323,0.662383119
0.031912462,0.662383119
0.031912462,0.66240812
0.031941032,0.66240812
0.031941032,0.662533127
0.031941032,0.662583129
0.031998172,0.662583129
0.031998172,0.662683134
0.032026741,0.662708135
0.032026741,0.662783139
0.032083881,0.662783139
0.032083881,0.66280814
0.032112451,0.66280814
0.032112451,0.662833142
0.032112451,0.662933147
0.032112451,0.663033152
0.032141021,0.663033152
0.032141021,0.663083154
0.032141021,0.663133157
0.032141021,0.66320816
0.032141021,0.663258163
0.032141021,0.66340817
0.03216959,0.66340817
0.03216959,0.663483174
0.03219816,0.663483174
0.0322553,0.663483174
0.0322553,0.663533177
0.0322553,0.663558178
0.0322553,0.663708185
0.0322553,0.663758188
0.032283869,0.663758188
0.032283869,0.66380819
0.032341009,0.66380819
0.032341009,0.663858193
0.032455288,0.663858193
0.032455288,0.664033202
0.032483858,0.664033202
0.032483858,0.664108205
0.032483858,0.664183209
0.032483858,0.66420821
0.032483858,0.664283214
0.032483858,0.664333217
0.032540998,0.664333217
0.032540998,0.66440822
0.032540998,0.664458223
0.032540998,0.664483224
0.032540998,0.664533227
0.032598137,0.664533227
0.032598137,0.664708235
0.032598137,0.664958248
0.032598137,0.665033252
0.032626707,0.665033252
0.032626707,0.665133257
0.032626707,0.665233262
0.032626707,0.665258263
0.032626707,0.665333267
0.032626707,0.665558278
0.032626707,0.665683284
0.032626707,0.66580829
0.032626707,0.665858293
0.032626707,0.665958298
0.032626707,0.6660083
0.032683847,0.6660083
0.032683847,0.666358318
0.032712416,0.666358318
0.032712416,0.66640832
0.032712416,0.666458323
0.032712416,0.666558328
0.032740986,0.666558328
0.032740986,0.666658333
0.032798126,0.666658333
0.032798126,0.666758338
0.032798126,0.666833342
0.032798126,0.666933347
0.032798126,0.666983349
0.032798126,0.66720836
0.032798126,0.667283364
0.032798126,0.667308365
0.032826696,0.667308365
0.032826696,0.667458373
0.032855265,0.667458373
0.032855265,0.667783389
0.032883835,0.667783389
0.032883835,0.667833392
0.032883835,0.667883394
0.032912405,0.667883394
0.032912405,0.668108405
0.032969545,0.668108405
0.032969545,0.668233412
0.032998114,0.668233412
0.032998114,0.668308415
0.032998114,0.668358418
0.032998114,0.669083454
0.032998114,0.669233462
0.033083824,0.669233462
0.033083824,0.669283464
0.033112394,0.669283464
0.033112394,0.669308465
0.033112394,0.669358468
0.033112394,0.669558478
0.033140963,0.669558478
0.033140963,0.669683484
0.033169533,0.669683484
0.033169533,0.669783489
0.033198103,0.669783489
0.033198103,0.669908495
0.033226673,0.669908495
0.033226673,0.669983499
0.033283812,0.669983499
0.033283812,0.6700085
0.033340952,0.6700085
0.033340952,0.670033502
0.033340952,0.670108505
0.033340952,0.670133507
0.033369522,0.670133507
0.033369522,0.670158508
0.033369522,0.67020851
0.033369522,0.670308515
0.033369522,0.67040852
0.033369522,0.670433522
0.033369522,0.670483524
0.033398092,0.670483524
0.033398092,0.670583529
0.033398092,0.670683534
0.033398092,0.670733537
0.033426661,0.670733537
0.033512371,0.670733537
0.033540941,0.670733537
0.033540941,0.670858543
0.033540941,0.670908545
0.033540941,0.670958548
0.033540941,0.671108555
0.033540941,0.671158558
0.03356951,0.671158558
0.03356951,0.67120856
0.03356951,0.671258563
0.03356951,0.671508575
0.03356951,0.67900895
0.03356951,0.679033952
0.03359808,0.679033952
0.03359808,0.679158958
0.03362665,0.679158958
0.03362665,0.67920896
0.033683789,0.67920896
0.033683789,0.679333967
0.033712359,0.679333967
0.033712359,0.67940897
0.033740929,0.67940897
0.033740929,0.679683984
0.033769499,0.679683984
0.033769499,0.679758988
0.033798069,0.679758988
0.033798069,0.680259013
0.033798069,0.680359018
0.033798069,0.680484024
0.033798069,0.68060903
0.033883778,0.68060903
0.033883778,0.680659033
0.033883778,0.680709035
0.033883778,0.68080904
0.033912348,0.68080904
0.033912348,0.680834042
0.033969487,0.680834042
0.034055197,0.680834042
0.034055197,0.680934047
0.034055197,0.680984049
0.034055197,0.68100905
0.034055197,0.681084054
0.034055197,0.681134057
0.034055197,0.681459073
0.034083767,0.681459073
0.034083767,0.681509075
0.034083767,0.681559078
0.034083767,0.68160908
0.034083767,0.681659083
0.034083767,0.681684084
0.034083767,0.681734087
0.034083767,0.681759088
0.034112336,0.681759088
0.034112336,0.681834092
0.034112336,0.681934097
0.034140906,0.681934097
0.034140906,0.681959098
0.034140906,0.682034102
0.034140906,0.682084104
0.034140906,0.682134107
0.034198046,0.682134107
0.034198046,0.68220911
0.034226616,0.68220911
0.034226616,0.682359118
0.034226616,0.68240912
0.034226616,0.682484124
0.034255185,0.682484124
0.034255185,0.682634132
0.034255185,0.682684134
0.034255185,0.682734137
0.034283755,0.682734137
0.034283755,0.682759138
0.034283755,0.682934147
0.034283755,0.683034152
0.034283755,0.683159158
0.034283755,0.68320916
0.034312325,0.68320916
0.034312325,0.683284164
0.034312325,0.683309165
0.034340895,0.683309165
0.034340895,0.683334167
0.034340895,0.683459173
0.034369465,0.683459173
0.034369465,0.683484174
0.034455174,0.683484174
0.034455174,0.683759188
0.034455174,0.68380919
0.034483744,0.68380919
0.034483744,0.683834192
0.034483744,0.683884194
0.034483744,0.683984199
0.034483744,0.684034202
0.034483744,0.684059203
0.034569453,0.684059203
0.034569453,0.684109205
0.034569453,0.684184209
0.034569453,0.684284214
0.034569453,0.684384219
0.034598023,0.684384219
0.034598023,0.68440922
0.034626593,0.68440922
0.034626593,0.684434222
0.034655163,0.684434222
0.034655163,0.684509225
0.034655163,0.684559228
0.034655163,0.68460923
0.034655163,0.684659233
0.034655163,0.684709235
0.034655163,0.684784239
0.034655163,0.684959248
0.034683732,0.684959248
0.034683732,0.685034252
0.034712302,0.685034252
0.034712302,0.685084254
0.034740872,0.685084254
0.034740872,0.68520926
0.034740872,0.685259263
0.034740872,0.685284264
0.034769442,0.685284264
0.034769442,0.685309265
0.034798012,0.685309265
0.034798012,0.685534277
0.034798012,0.68560928
0.034798012,0.685859293
0.034826581,0.685859293
0.034826581,0.685959298
0.034883721,0.685959298
0.034883721,0.6860093
0.034912291,0.6860093
0.034912291,0.686034302
0.034998,0.686034302
0.03502657,0.686034302
0.03502657,0.686084304
0.03502657,0.686109305
0.03502657,0.686159308
0.03502657,0.68620931
0.03505514,0.68620931
0.03505514,0.686484324
0.035112279,0.686484324
0.035112279,0.686509325
0.035140849,0.686509325
0.035140849,0.686759338
0.035197989,0.686759338
0.035197989,0.686784339
0.035255128,0.686784339
0.035255128,0.686834342
0.035312268,0.686834342
0.035312268,0.686909345
0.035312268,0.687159358
0.035312268,0.687184359
0.035312268,0.687234362
0.035312268,0.687434372
0.035340838,0.687434372
0.035340838,0.687509375
0.035369407,0.687509375
0.035369407,0.687884394
0.035369407,0.687934397
0.035369407,0.688034402
0.035397977,0.688034402
0.035397977,0.688184409
0.035426547,0.688184409
0.035426547,0.688459423
0.035426547,0.688534427
0.035426547,0.688584429
0.035512256,0.688584429
0.035540826,0.688584429
0.035540826,0.68880944
0.035540826,0.689234462
0.035540826,0.689334467
0.035569396,0.689334467
0.035569396,0.689559478
0.035569396,0.689634482
0.035597966,0.689634482
0.035597966,0.689709485
0.035626536,0.689709485
0.035626536,0.689834492
0.035626536,0.689884494
0.035626536,0.689959498
0.035626536,0.690159508
0.035626536,0.69020951
0.035626536,0.690259513
0.035626536,0.690384519
0.035626536,0.690434522
0.035626536,0.69060953
0.035655105,0.69060953
0.035655105,0.690659533
0.035655105,0.690734537
0.035655105,0.690784539
0.035683675,0.690784539
0.035683675,0.690859543
0.035712245,0.690859543
0.035712245,0.690909545
0.035712245,0.690934547
0.035712245,0.691234562
0.035712245,0.691259563
0.035712245,0.69160958
0.035712245,0.691659583
0.035740815,0.691659583
0.035740815,0.691709585
0.035769385,0.691709585
0.035769385,0.69180959
0.035797954,0.69180959
0.035797954,0.691834592
0.035797954,0.691884594
0.035797954,0.691984599
0.035855094,0.691984599
0.035855094,0.692284614
0.035883664,0.692284614
0.035883664,0.692434622
0.035883664,0.692484624
0.035940803,0.692484624
0.035940803,0.692884644
0.035940803,0.692934647
0.035969373,0.692934647
0.035969373,0.692959648
0.035997943,0.692959648
0.035997943,0.69300965
0.036026513,0.69300965
0.036026513,0.693034652
0.036226501,0.693034652
0.037512142,0.693034652
0.037512142,0.69320966
0.037540712,0.69320966
0.037540712,0.693309665
0.037569282,0.693309665
0.037654991,0.693309665
0.037712131,0.693309665
0.037712131,0.693434672
0.037740701,0.693434672
0.037740701,0.693534677
0.037740701,0.693584679
0.03776927,0.693584679
0.03776927,0.693634682
0.03779784,0.693634682
0.03779784,0.693734687
0.03779784,0.69380969
0.03779784,0.693834692
0.03785498,0.693834692
0.03785498,0.693859693
0.037912119,0.693859693
0.037912119,0.693884694
0.037912119,0.6940097
0.037969259,0.6940097
0.037969259,0.694109705
0.037969259,0.694259713
0.037969259,0.694284714
0.037969259,0.694459723
0.037997829,0.694459723
0.037997829,0.694559728
0.038083538,0.694559728
0.038083538,0.694659733
0.038083538,0.694834742
0.038083538,0.694859743
0.038112108,0.694859743
0.038112108,0.695059753
0.038140678,0.695059753
0.038140678,0.695259763
0.038140678,0.69540977
0.038140678,0.695834792
0.038140678,0.695909795
0.038169247,0.695909795
0.038169247,0.696259813
0.038197817,0.696259813
0.038197817,0.696309815
0.038226387,0.696309815
0.038226387,0.69640982
0.038340666,0.69640982
0.038340666,0.696659833
0.038340666,0.696709835
0.038340666,0.696959848
0.038369236,0.696959848
0.038369236,0.697034852
0.038397806,0.697034852
0.038397806,0.697234862
0.038426376,0.697234862
0.038426376,0.697309865
0.038426376,0.697359868
0.038426376,0.697459873
0.038426376,0.697584879
0.038426376,0.697734887
0.038454945,0.697734887
0.038454945,0.697784889
0.038483515,0.697784889
0.038483515,0.697859893
0.038483515,0.698034902
0.038483515,0.698109905
0.038483515,0.698184909
0.038483515,0.698234912
0.038512085,0.698234912
0.038512085,0.698684934
0.038512085,0.698934947
0.038512085,0.699234962
0.038512085,0.699259963
0.038569225,0.699259963
0.038569225,0.699584979
0.038569225,0.699684984
0.038569225,0.699859993
0.038569225,0.699984999
0.038569225,0.700035002
0.038569225,0.700110006
0.038569225,0.700235012
0.038569225,0.700435022
0.038569225,0.700510026
0.038626364,0.700510026
0.038626364,0.700585029
0.038626364,0.700635032
0.038626364,0.700710036
0.038626364,0.700860043
0.038626364,0.701160058
0.038626364,0.701260063
0.038626364,0.701510076
0.038626364,0.701560078
0.038654934,0.701560078
0.038654934,0.701610081
0.038740643,0.701610081
0.038740643,0.701635082
0.038769213,0.701635082
0.038769213,0.701685084
0.038769213,0.701760088
0.038769213,0.701960098
0.038797783,0.701960098
0.038797783,0.701985099
0.038826353,0.701985099
0.038826353,0.702110106
0.038826353,0.702185109
0.038826353,0.702385119
0.038826353,0.702435122
0.038826353,0.702485124
0.038826353,0.702585129
0.038826353,0.702785139
0.038826353,0.702910146
0.038826353,0.702935147
0.038854923,0.702935147
0.038854923,0.703010151
0.038883492,0.703010151
0.038883492,0.703035152
0.038912062,0.703035152
0.038912062,0.703360168
0.038912062,0.703535177
0.038912062,0.703735187
0.038940632,0.703735187
0.038940632,0.703810191
0.038969202,0.703810191
0.038969202,0.703885194
0.039054911,0.703885194
0.039054911,0.704135207
0.03916919,0.704135207
0.03919776,0.704135207
0.03919776,0.704185209
0.03919776,0.704260213
0.0392549,0.704260213
0.0392549,0.704285214
0.03928347,0.704285214
0.03928347,0.704410221
0.039340609,0.704410221
0.039340609,0.704510226
0.039340609,0.704560228
0.039340609,0.704635232
0.039340609,0.704910246
0.039340609,0.704960248
0.039340609,0.705035252
0.039340609,0.705060253
0.039340609,0.705135257
0.039340609,0.705160258
0.039369179,0.705160258
0.039369179,0.705235262
0.039397749,0.705235262
0.039397749,0.705285264
0.039397749,0.705335267
0.039426318,0.705335267
0.039426318,0.705385269
0.039426318,0.705410271
0.039454888,0.705410271
0.039569167,0.705410271
0.039569167,0.705435272
0.039597737,0.705435272
0.039712016,0.705435272
0.039712016,0.705460273
0.039740586,0.705460273
0.039740586,0.705710286
0.039769156,0.705710286
0.039769156,0.705810291
0.039797726,0.705810291
0.039797726,0.705985299
0.039797726,0.706035302
0.039797726,0.706060303
0.039826296,0.706060303
0.039826296,0.706185309
0.039826296,0.706235312
0.039854865,0.706235312
0.039854865,0.706285314
0.039854865,0.706410321
0.039854865,0.706435322
0.039854865,0.706510326
0.039854865,0.706535327
0.039854865,0.706610331
0.039854865,0.706635332
0.039883435,0.706635332
0.039883435,0.706735337
0.039940575,0.706735337
0.039940575,0.706760338
0.039969145,0.706760338
0.039969145,0.706835342
0.039969145,0.706935347
0.039969145,0.707085354
0.039969145,0.707135357
0.039969145,0.707310366
0.039997714,0.707310366
0.039997714,0.707335367
0.040026284,0.707360368
0.040026284,0.707385369
0.040026284,0.707435372
0.040026284,0.707585379
0.040026284,0.707635382
0.040026284,0.707935397
0.040026284,0.707960398
0.040026284,0.708010401
0.040026284,0.708285414
0.040026284,0.708410421
0.040054854,0.708410421
0.040054854,0.708460423
0.040083424,0.708460423
0.040083424,0.708535427
0.040083424,0.708610431
0.040111994,0.708610431
0.040111994,0.708635432
0.040140563,0.708635432
0.040140563,0.708710436
0.040140563,0.708835442
0.040140563,0.708910446
0.040140563,0.708960448
0.040140563,0.709010451
0.040169133,0.709010451
0.040169133,0.709035452
0.040197703,0.709060453
0.040197703,0.709085454
0.040226273,0.709085454
0.040226273,0.709160458
0.040226273,0.709285464
0.040483401,0.709285464
0.040483401,0.709385469
0.040483401,0.709435472
0.040483401,0.709460473
0.040511971,0.709460473
0.040511971,0.709510476
0.040540541,0.709510476
0.040540541,0.709535477
0.04059768,0.709535477
0.04059768,0.709610481
0.04059768,0.709660483
0.04059768,0.709685484
0.04062625,0.709685484
0.04062625,0.709935497
0.040711959,0.709935497
0.040711959,0.709960498
0.040769099,0.709960498
0.040769099,0.709985499
0.040769099,0.710035502
0.040797669,0.710035502
0.040797669,0.710135507
0.040854808,0.710135507
0.040854808,0.710185509
0.040911948,0.710185509
0.040911948,0.710235512
0.040940518,0.710235512
0.040940518,0.710260513
0.040969087,0.710260513
0.040969087,0.710285514
0.040997657,0.710285514
0.040997657,0.710360518
0.041026227,0.710360518
0.041026227,0.710410521
0.041026227,0.710435522
0.041054797,0.710435522
0.041054797,0.710460523
0.041083367,0.710460523
0.041083367,0.710610531
0.041111936,0.710610531
0.041111936,0.710685534
0.041140506,0.710685534
0.041140506,0.710785539
0.041140506,0.710960548
0.041140506,0.711110556
0.041197646,0.711110556
0.041197646,0.711185559
0.041226216,0.711185559
0.041226216,0.711210561
0.041254785,0.711210561
0.041254785,0.711235562
0.041369065,0.711235562
0.041369065,0.711360568
0.041397634,0.711360568
0.041397634,0.711460573
0.041426204,0.711460573
0.041426204,0.711635582
0.041426204,0.711710586
0.041426204,0.711735587
0.041426204,0.711785589
0.041454774,0.711785589
0.041454774,0.711835592
0.041454774,0.711910596
0.041483344,0.711910596
0.041483344,0.711935597
0.041483344,0.711985599
0.041483344,0.712010601
0.041540483,0.712010601
0.041540483,0.712060603
0.041569053,0.712060603
0.041569053,0.712110606
0.041626193,0.712110606
0.041626193,0.712185609
0.041683332,0.712185609
0.041683332,0.712235612
0.041711902,0.712235612
0.041711902,0.712460623
0.041740472,0.712460623
0.041740472,0.712485624
0.041769042,0.712485624
0.041769042,0.712610631
0.041797612,0.712610631
0.041797612,0.712660633
0.041797612,0.712710636
0.041797612,0.712760638
0.041797612,0.712885644
0.041797612,0.713110656
0.041854751,0.713110656
0.041854751,0.713385669
0.041854751,0.713485674
0.041854751,0.713535677
0.041883321,0.713535677
0.041883321,0.713610681
0.041911891,0.713610681
0.041911891,0.713760688
0.041940461,0.713760688
0.041940461,0.713960698
0.04196903,0.713960698
0.04196903,0.714135707
0.0419976,0.714135707
0.0419976,0.714185709
0.04205474,0.714185709
0.04205474,0.714235712
0.04208331,0.714235712
0.04208331,0.714310716
0.04208331,0.714460723
0.042111879,0.714460723
0.042111879,0.714535727
0.042169019,0.714535727
0.042169019,0.714560728
0.042197589,0.714560728
0.045083138,0.714560728
0.045083138,0.714610731
0.045083138,0.714660733
0.045083138,0.714760738
0.045140278,0.714760738
0.045140278,0.715085754
0.045140278,0.715135757
0.045140278,0.715710786
0.045140278,0.715960798
0.045140278,0.716085804
0.045140278,0.716160808
0.045168847,0.716160808
0.045168847,0.716285814
0.045168847,0.716360818
0.045168847,0.716410821
0.045168847,0.717110856
0.045168847,0.717185859
0.045168847,0.717235862
0.045197417,0.717235862
0.045197417,0.717335867
0.045225987,0.717335867
0.045225987,0.717435872
0.045225987,0.717535877
0.045225987,0.717610881
0.045225987,0.717635882
0.045225987,0.717685884
0.045225987,0.717935897
0.045254557,0.717935897
0.045254557,0.718160908
0.045283127,0.718160908
0.045283127,0.718260913
0.045311696,0.718260913
0.045311696,0.718510926
0.045340266,0.718510926
0.045454545,0.718510926
0.045540255,0.718510926
0.045597394,0.718510926
0.045683104,0.718510926
0.045683104,0.718785939
0.045711674,0.718785939
0.045711674,0.718910946
0.045740243,0.718910946
0.045740243,0.719060953
0.045768813,0.719060953
0.045768813,0.719385969
0.045768813,0.719435972
0.045768813,0.719585979
0.045768813,0.719635982
0.045768813,0.719760988
0.045768813,0.719935997
0.045768813,0.719960998
0.045797383,0.719960998
0.045797383,0.720061003
0.045797383,0.720186009
0.045825953,0.720186009
0.045825953,0.720211011
0.045825953,0.720261013
0.045825953,0.720286014
0.045825953,0.720336017
0.045825953,0.720486024
0.045854523,0.720486024
0.045854523,0.720511026
0.045883092,0.720511026
0.045883092,0.720586029
0.045883092,0.720686034
0.045883092,0.720836042
0.045911662,0.720836042
0.045911662,0.720911046
0.045940232,0.720911046
0.045940232,0.720961048
0.045968802,0.720961048
0.045968802,0.721136057
0.046025941,0.721136057
0.046025941,0.721186059
0.046054511,0.721186059
0.046054511,0.721261063
0.046083081,0.721261063
0.046083081,0.721311066
0.046111651,0.721311066
0.046111651,0.721361068
0.046140221,0.721361068
0.046140221,0.721686084
0.04616879,0.721686084
0.04616879,0.721736087
0.04619736,0.721736087
0.04619736,0.722111106
0.04622593,0.722111106
0.04622593,0.722486124
0.04628307,0.722486124
0.04628307,0.722511126
0.046311639,0.722511126
0.046311639,0.722711136
0.046311639,0.722761138
0.046340209,0.722761138
0.046340209,0.723086154
0.046368779,0.723086154
0.046368779,0.723136157
0.046368779,0.723286164
0.046368779,0.723311166
0.046397349,0.723311166
0.046397349,0.723336167
0.046397349,0.723586179
0.046425919,0.723586179
0.046425919,0.723636182
0.046597337,0.723636182
0.046597337,0.723661183
0.046683047,0.723661183
0.046740186,0.723661183
0.046740186,0.723711186
0.046768756,0.723711186
0.046768756,0.723886194
0.046768756,0.723936197
0.046768756,0.724161208
0.046797326,0.724161208
0.046797326,0.724186209
0.046825896,0.724186209
0.046825896,0.724236212
0.046825896,0.724361218
0.046825896,0.724411221
0.046854465,0.724411221
0.046854465,0.724586229
0.046854465,0.724686234
0.046854465,0.724761238
0.046883035,0.724761238
0.046883035,0.724836242
0.046883035,0.724936247
0.046883035,0.725061253
0.046911605,0.725061253
0.046911605,0.725111256
0.046911605,0.725186259
0.046911605,0.725311266
0.046968745,0.725311266
0.046968745,0.725336267
0.046997314,0.725336267
0.046997314,0.725411271
0.047025884,0.725411271
0.047025884,0.725436272
0.047054454,0.725436272
0.047054454,0.725461273
0.047854408,0.725461273
0.047854408,0.725611281
0.047882978,0.725611281
0.047882978,0.725661283
0.047940118,0.725661283
0.047940118,0.725786289
0.048025827,0.725786289
0.048025827,0.725836292
0.048054397,0.725836292
0.048054397,0.725911296
0.048054397,0.725961298
0.048054397,0.726236312
0.048054397,0.726286314
0.048111536,0.726286314
0.048111536,0.726361318
0.048111536,0.726411321
0.048140106,0.726411321
0.048140106,0.726661333
0.048168676,0.726661333
0.048168676,0.726761338
0.048197246,0.726761338
0.048197246,0.726811341
0.048254385,0.726811341
0.048254385,0.726986349
0.048282955,0.726986349
0.048282955,0.727061353
0.048282955,0.727211361
0.048340095,0.727211361
0.048340095,0.727286364
0.048368665,0.727286364
0.048368665,0.727311366
0.048425804,0.727311366
0.048425804,0.727336367
0.048454374,0.727336367
0.048454374,0.727386369
0.048454374,0.727411371
0.048482944,0.727411371
0.048482944,0.727561378
0.048511514,0.727561378
0.048511514,0.727661383
0.048568653,0.727661383
0.048568653,0.727686384
0.048597223,0.727686384
0.048597223,0.727761388
0.048597223,0.727811391
0.048597223,0.727861393
0.048625793,0.727861393
0.048625793,0.727911396
0.048625793,0.728136407
0.048654363,0.728136407
0.048654363,0.728261413
0.048682932,0.728261413
0.048682932,0.728486424
0.048682932,0.728536427
0.048682932,0.728561428
0.048711502,0.728561428
0.048711502,0.728636432
0.048711502,0.728811441
0.048711502,0.728986449
0.048711502,0.729236462
0.048711502,0.729336467
0.048711502,0.729461473
0.048711502,0.729661483
0.048768642,0.729661483
0.048768642,0.729836492
0.048825781,0.729836492
0.048825781,0.730061503
0.048854351,0.730061503
0.048854351,0.730086504
0.048854351,0.730136507
0.048854351,0.730236512
0.048882921,0.730236512
0.048882921,0.730286514
0.048940061,0.730286514
0.048940061,0.730386519
0.04896863,0.730386519
0.04896863,0.730461523
0.0489972,0.730461523
0.0489972,0.730536527
0.04902577,0.730536527
0.04902577,0.730686534
0.04905434,0.730686534
0.04905434,0.730736537
0.04908291,0.730736537
0.04908291,0.730886544
0.04908291,0.730936547
0.04908291,0.731161558
0.049111479,0.731161558
0.049111479,0.731186559
0.049168619,0.731186559
0.049168619,0.731211561
0.049197189,0.731211561
0.049197189,0.731261563
0.049197189,0.731361568
0.049225759,0.731361568
0.049225759,0.731411571
0.049254328,0.731411571
0.049254328,0.731461573
0.049397177,0.731461573
0.049397177,0.731511576
0.049397177,0.731611581
0.049397177,0.731811591
0.049397177,0.732086604
0.049482887,0.732086604
0.049482887,0.732111606
0.049482887,0.732236612
0.049482887,0.732286614
0.049540026,0.732286614
0.049540026,0.732361618
0.049568596,0.732361618
0.049568596,0.732411621
0.049597166,0.732411621
0.049597166,0.732511626
0.049625736,0.732511626
0.049625736,0.732561628
0.049625736,0.732586629
0.049625736,0.732636632
0.049625736,0.732736637
0.049625736,0.732786639
0.049625736,0.732836642
0.049625736,0.732886644
0.049654305,0.732886644
0.049654305,0.733011651
0.049797154,0.733011651
0.049797154,0.733061653
0.049825724,0.733061653
0.049825724,0.733086654
0.049854294,0.733086654
0.049854294,0.733136657
0.049854294,0.733186659
0.049854294,0.733211661
0.049882864,0.733211661
0.049882864,0.733286664
0.049940003,0.733286664
0.049940003,0.733311666
0.049968573,0.733311666
0.049968573,0.733336667
0.049968573,0.734136707
0.049968573,0.735786789
0.049968573,0.735811791
0.049997143,0.735811791
0.049997143,0.735936797
0.050054283,0.735936797
0.050054283,0.735961798
0.050111422,0.735961798
0.050111422,0.736036802
0.050139992,0.736036802
0.050139992,0.736111806
0.050197132,0.736111806
0.050197132,0.736186809
0.050197132,0.736236812
0.050225701,0.736236812
0.050225701,0.736261813
0.050225701,0.736436822
0.050225701,0.736461823
0.050339981,0.736461823
0.050339981,0.736561828
0.05036855,0.736561828
0.05036855,0.736586829
0.05039712,0.736586829
0.05039712,0.736636832
0.05045426,0.736636832
0.05045426,0.736686834
0.05048283,0.736686834
0.050539969,0.736686834
0.050568539,0.736686834
0.050568539,0.736711836
0.050597109,0.736711836
0.050597109,0.736886844
0.050625679,0.736886844
0.050625679,0.736936847
0.050654248,0.736936847
0.050654248,0.736961848
0.050654248,0.737011851
0.050654248,0.737086854
0.050682818,0.737086854
0.050682818,0.737311866
0.050711388,0.737311866
0.050711388,0.737361868
0.050711388,0.737411871
0.050711388,0.737511876
0.050711388,0.737536877
0.050711388,0.737586879
0.050739958,0.737586879
0.050739958,0.737636882
0.050739958,0.737661883
0.050797097,0.737661883
0.050797097,0.737711886
0.050825667,0.737711886
0.050825667,0.737736887
0.050854237,0.737736887
0.050854237,0.737836892
0.050854237,0.737911896
0.050854237,0.738186909
0.050911376,0.738186909
0.050939946,0.738186909
0.050939946,0.738361918
0.050968516,0.738361918
0.050968516,0.738586929
0.051025656,0.738586929
0.051054225,0.738586929
0.051054225,0.738611931
0.051082795,0.738611931
0.051082795,0.738761938
0.051139935,0.738761938
0.051139935,0.738786939
0.051168505,0.738786939
0.051168505,0.739136957
0.051225644,0.739136957
0.051225644,0.739161958
0.051282784,0.739161958
0.051282784,0.739236962
0.051311354,0.739236962
0.051311354,0.739286964
0.051311354,0.739511976
0.051311354,0.739586979
0.051311354,0.739611981
0.051311354,0.739661983
0.051311354,0.739686984
0.051339923,0.739686984
0.051339923,0.739761988
0.051339923,0.739811991
0.051339923,0.739911996
0.051368493,0.739911996
0.051368493,0.740012001
0.051368493,0.740062003
0.051368493,0.740112006
0.051397063,0.740112006
0.051397063,0.740137007
0.051425633,0.740137007
0.051425633,0.740237012
0.051511342,0.740237012
0.051511342,0.740287014
0.051539912,0.740287014
0.051539912,0.740387019
0.051568482,0.740387019
0.051568482,0.740412021
0.051568482,0.740462023
0.051568482,0.740487024
0.051568482,0.740587029
0.051568482,0.740837042
0.051568482,0.740987049
0.051568482,0.741037052
0.051568482,0.741212061
0.051568482,0.741387069
0.051597052,0.741387069
0.051597052,0.741487074
0.051597052,0.741537077
0.051597052,0.741737087
0.051625621,0.741737087
0.051625621,0.741787089
0.051625621,0.741862093
0.051625621,0.741887094
0.051654191,0.741887094
0.051654191,0.741912096
0.051682761,0.741912096
0.051682761,0.741962098
0.051682761,0.742012101
0.051682761,0.742037102
0.051711331,0.742037102
0.051711331,0.742162108
0.051711331,0.742212111
0.051711331,0.742362118
0.051739901,0.742362118
0.051739901,0.742587129
0.051739901,0.742637132
0.05179704,0.742637132
0.05179704,0.743012151
0.05188275,0.743012151
0.05188275,0.743062153
0.051911319,0.743062153
0.051911319,0.743087154
0.051939889,0.743087154
0.051939889,0.743162158
0.051968459,0.743162158
0.051968459,0.743237162
0.051997029,0.743237162
0.051997029,0.743262163
0.052025599,0.743262163
0.052025599,0.743287164
0.052054168,0.743287164
0.052054168,0.743312166
0.052082738,0.743312166
0.052082738,0.743362168
0.052082738,0.743437172
0.052082738,0.743537177
0.052111308,0.743537177
0.052111308,0.743562178
0.052139878,0.743562178
0.052139878,0.743587179
0.052197017,0.743587179
0.052197017,0.743612181
0.052225587,0.743612181
0.052654134,0.743612181
0.052654134,0.743637182
0.052711274,0.743637182
0.052711274,0.743662183
0.052739843,0.743662183
0.052739843,0.743737187
0.052854123,0.743737187
0.052854123,0.743812191
0.052882692,0.743812191
0.052882692,0.743987199
0.052911262,0.743987199
0.052911262,0.744037202
0.052939832,0.744037202
0.052939832,0.744087204
0.052968402,0.744087204
0.052968402,0.744237212
0.052968402,0.744287214
0.053025541,0.744287214
0.053025541,0.744362218
0.053054111,0.744362218
0.053054111,0.744412221
0.053054111,0.744437222
0.053054111,0.744512226
0.053054111,0.744637232
0.053082681,0.744637232
0.053082681,0.744662233
0.053082681,0.744762238
0.053082681,0.744912246
0.053082681,0.744987249
0.053082681,0.745312266
0.053111251,0.745312266
0.053111251,0.745362268
0.053111251,0.745462273
0.053111251,0.745562278
0.053111251,0.745762288
0.053139821,0.745762288
0.053139821,0.745837292
0.053139821,0.745887294
0.053139821,0.745962298
0.053139821,0.746762338
0.053139821,0.747212361
0.053139821,0.747237362
0.053139821,0.747362368
0.053139821,0.747462373
0.05319696,0.747462373
0.05319696,0.747487374
0.05322553,0.747487374
0.05322553,0.747562378
0.0532541,0.747562378
0.0532541,0.747812391
0.0532541,0.747862393
0.05328267,0.747862393
0.05328267,0.747962398
0.053311239,0.747962398
0.053311239,0.748012401
0.053311239,0.748062403
0.053311239,0.748162408
0.053339809,0.748162408
0.053339809,0.748262413
0.053368379,0.748262413
0.053368379,0.748287414
0.053396949,0.748287414
0.053396949,0.748312416
0.053425519,0.748312416
0.053425519,0.748337417
0.053482658,0.748337417
0.053482658,0.748462423
0.053511228,0.748462423
0.053511228,0.748712436
0.053539798,0.748712436
0.053539798,0.748887444
0.053539798,0.749012451
0.053539798,0.749237462
0.053625507,0.749237462
0.053625507,0.749362468
0.053625507,0.749412471
0.053625507,0.749487474
0.053654077,0.749487474
0.053654077,0.749687484
0.053654077,0.749737487
0.053654077,0.749962498
0.053654077,0.750037502
0.053654077,0.750062503
0.053654077,0.750137507
0.053654077,0.750162508
0.053682647,0.750162508
0.053682647,0.750187509
0.053711217,0.750187509
0.053711217,0.750212511
0.053796926,0.750212511
0.053796926,0.750237512
0.053854065,0.750237512
0.053854065,0.750337517
0.053854065,0.750387519
0.053854065,0.750437522
0.053854065,0.750487524
0.053854065,0.750537527
0.053854065,0.750787539
0.053854065,0.750912546
0.053854065,0.750962548
0.053911205,0.750962548
0.053911205,0.751037552
0.053911205,0.751087554
0.053911205,0.751162558
0.053911205,0.751287564
0.053911205,0.751387569
0.053911205,0.751437572
0.053911205,0.751512576
0.053939775,0.751512576
0.053939775,0.751687584
0.053968345,0.751687584
0.053968345,0.751737587
0.053968345,0.751787589
0.053968345,0.751837592
0.053996914,0.751837592
0.053996914,0.751862593
0.054025484,0.751862593
0.054025484,0.751912596
0.054054054,0.751912596
0.054054054,0.751962598
0.054082624,0.751962598
0.054082624,0.752012601
0.054082624,0.752062603
0.054082624,0.752087604
0.054196903,0.752087604
0.054196903,0.752137607
0.054225473,0.752137607
0.054225473,0.752212611
0.054254043,0.752212611
0.054254043,0.752287614
0.054311182,0.752287614
0.054311182,0.752437622
0.054368322,0.752437622
0.054368322,0.752462623
0.054396892,0.752462623
0.054396892,0.752512626
0.054482601,0.752512626
0.054482601,0.752537627
0.05459688,0.752537627
0.05459688,0.752562628
0.05459688,0.752612631
0.05459688,0.752662633
0.05462545,0.752662633
0.05462545,0.752737637
0.05462545,0.752787639
0.05462545,0.752887644
0.05465402,0.752887644
0.05465402,0.752937647
0.05468259,0.752937647
0.05468259,0.753037652
0.054739729,0.753037652
0.054739729,0.753087654
0.054739729,0.753287664
0.054768299,0.753287664
0.054768299,0.753387669
0.054796869,0.753387669
0.054796869,0.753462673
0.054796869,0.753512676
0.054796869,0.753587679
0.054796869,0.753637682
0.054796869,0.753762688
0.054882578,0.753762688
0.054882578,0.753787689
0.054939718,0.753787689
0.054939718,0.753962698
0.054968288,0.753962698
0.054968288,0.753987699
0.055111137,0.753987699
0.055111137,0.754112706
0.055139706,0.754112706
0.055139706,0.754137707
0.055168276,0.754137707
0.055168276,0.754187709
0.055196846,0.754187709
0.055196846,0.754312716
0.055225416,0.754312716
0.055225416,0.754412721
0.055253985,0.754412721
0.055253985,0.754587729
0.055282555,0.754587729
0.055282555,0.754687734
0.055282555,0.754762738
0.055282555,0.754862743
0.055282555,0.754887744
0.055311125,0.754887744
0.055311125,0.754962748
0.055396834,0.754962748
0.055396834,0.755137757
0.055453974,0.755137757
0.055453974,0.755212761
0.055453974,0.755262763
0.055511114,0.755262763
0.055511114,0.755312766
0.055568253,0.755312766
0.055568253,0.755362768
0.055568253,0.755462773
0.055568253,0.755762788
0.055568253,0.756462823
0.055568253,0.756512826
0.055596823,0.756512826
0.055596823,0.756562828
0.055596823,0.756687834
0.055596823,0.756737837
0.055596823,0.756787839
0.055653963,0.756787839
0.055653963,0.756912846
0.055653963,0.757312866
0.055653963,0.757362868
0.055682532,0.757362868
0.055682532,0.757562878
0.055711102,0.757562878
0.055711102,0.757612881
0.055711102,0.757687884
0.055711102,0.757762888
0.055739672,0.757762888
0.055739672,0.757837892
0.055796812,0.757837892
0.055825381,0.757837892
0.055825381,0.757862893
0.055911091,0.757862893
0.055911091,0.757987899
0.055939661,0.757987899
0.0559968,0.757987899
0.05608251,0.757987899
0.056168219,0.757987899
0.056168219,0.758012901
0.056196789,0.758012901
0.056196789,0.758062903
0.056253928,0.758062903
0.056253928,0.758312916
0.056311068,0.758312916
0.056311068,0.758362918
0.056311068,0.758687934
0.056311068,0.758737937
0.056311068,0.758837942
0.056311068,0.758987949
0.056311068,0.759037952
0.056311068,0.759512976
0.056311068,0.759662983
0.056311068,0.759912996
0.056311068,0.760038002
0.056339638,0.760038002
0.056339638,0.760063003
0.056339638,0.760113006
0.056339638,0.760138007
0.056396777,0.760138007
0.056396777,0.760163008
0.056453917,0.760163008
0.056453917,0.760263013
0.056482487,0.760263013
0.056482487,0.760338017
0.056539626,0.760338017
0.056539626,0.760363018
0.056596766,0.760363018
0.056596766,0.760388019
0.056625336,0.760388019
0.056825324,0.760388019
0.056911034,0.760388019
0.056911034,0.760538027
0.056939603,0.760538027
0.056939603,0.760638032
0.056939603,0.760688034
0.056968173,0.760688034
0.056968173,0.760763038
0.056968173,0.760813041
0.056968173,0.760863043
0.056996743,0.760863043
0.056996743,0.760988049
0.057053883,0.760988049
0.057053883,0.761038052
0.057053883,0.761088054
0.057082452,0.761088054
0.057082452,0.761113056
0.057111022,0.761113056
0.057111022,0.761138057
0.057139592,0.761138057
0.057139592,0.761363068
0.057168162,0.761363068
0.057168162,0.761563078
0.057196732,0.761563078
0.057196732,0.761638082
0.057225301,0.761638082
0.057225301,0.761663083
0.057253871,0.761663083
0.057253871,0.761713086
0.057282441,0.761713086
0.057282441,0.761788089
0.057282441,0.761838092
0.057282441,0.761863093
0.057311011,0.761863093
0.057311011,0.761888094
0.057339581,0.761888094
0.057339581,0.761913096
0.05736815,0.761913096
0.05736815,0.762013101
0.05736815,0.762088104
0.05736815,0.762188109
0.05736815,0.762288114
0.05736815,0.762363118
0.05736815,0.762513126
0.05736815,0.762788139
0.05739672,0.762788139
0.05739672,0.762813141
0.05739672,0.762863143
0.05739672,0.762938147
0.05739672,0.762988149
0.05739672,0.763013151
0.05742529,0.763013151
0.05742529,0.763113156
0.05745386,0.763113156
0.05745386,0.763188159
0.05745386,0.763288164
0.05745386,0.763738187
0.05748243,0.763738187
0.05748243,0.763788189
0.05748243,0.763863193
0.05748243,0.763913196
0.05748243,0.763988199
0.05748243,0.764013201
0.057539569,0.764013201
0.057539569,0.764063203
0.057568139,0.764063203
0.057568139,0.764188209
0.057568139,0.764438222
0.057568139,0.764488224
0.057596709,0.764488224
0.057596709,0.764538227
0.057625279,0.764538227
0.057625279,0.764688234
0.057625279,0.764763238
0.057625279,0.764813241
0.057625279,0.764863243
0.057625279,0.764988249
0.057653848,0.764988249
0.057653848,0.765013251
0.057682418,0.765013251
0.057682418,0.765088254
0.057710988,0.765088254
0.057710988,0.765163258
0.057710988,0.765463273
0.057710988,0.765638282
0.057710988,0.765713286
0.057710988,0.765763288
0.057739558,0.765763288
0.057739558,0.765988299
0.057739558,0.766088304
0.057739558,0.766138307
0.057768128,0.766138307
0.057768128,0.766263313
0.057796697,0.766263313
0.057796697,0.766363318
0.057825267,0.766363318
0.057825267,0.766413321
0.057853837,0.766413321
0.057853837,0.766438322
0.057939546,0.766438322
0.058053825,0.766438322
0.058053825,0.766463323
0.058225244,0.766463323
0.058253814,0.766463323
0.058253814,0.766488324
0.058253814,0.766538327
0.058253814,0.766613331
0.058568082,0.766613331
0.058568082,0.766663333
0.058568082,0.766738337
0.058568082,0.766788339
0.058568082,0.766888344
0.058568082,0.766913346
0.058568082,0.767138357
0.058625221,0.767138357
0.058625221,0.767163358
0.058625221,0.767213361
0.058625221,0.767413371
0.058653791,0.767413371
0.058653791,0.767538377
0.058682361,0.767538377
0.058682361,0.767563378
0.058739501,0.767563378
0.058739501,0.767588379
0.05876807,0.767588379
0.05876807,0.767613381
0.05879664,0.767613381
0.05879664,0.767663383
0.05882521,0.767663383
0.05882521,0.767913396
0.05885378,0.767913396
0.05885378,0.767963398
0.05888235,0.767963398
0.05888235,0.768063403
0.05888235,0.768113406
0.05888235,0.768138407
0.058910919,0.768138407
0.058910919,0.768263413
0.058910919,0.768338417
0.058910919,0.768363418
0.058910919,0.768413421
0.058910919,0.768488424
0.058939489,0.768488424
0.058939489,0.768613431
0.058939489,0.768738437
0.058968059,0.768738437
0.058968059,0.768838442
0.059053768,0.768838442
0.059053768,0.769063453
0.059082338,0.769063453
0.059082338,0.769113456
0.059110908,0.769113456
0.059110908,0.769163458
0.059396606,0.769163458
0.059396606,0.769213461
0.059396606,0.769288464
0.059425176,0.769288464
0.059539455,0.769288464
0.059539455,0.769313466
0.059568025,0.769313466
0.059568025,0.769363468
0.059682304,0.769363468
0.059682304,0.769538477
0.059682304,0.769588479
0.059682304,0.769663483
0.059710874,0.769663483
0.059710874,0.769688484
0.059739443,0.769688484
0.059739443,0.769813491
0.059739443,0.769863493
0.059739443,0.769913496
0.059768013,0.769913496
0.059768013,0.769963498
0.059768013,0.770313516
0.059768013,0.770413521
0.059796583,0.770413521
0.059796583,0.771913596
0.059825153,0.771913596
0.059825153,0.772038602
0.059825153,0.772088604
0.059825153,0.772263613
0.059853723,0.772263613
0.059853723,0.772288614
0.059882292,0.772288614
0.059882292,0.772338617
0.059910862,0.772338617
0.059910862,0.772388619
0.059910862,0.772463623
0.059910862,0.772488624
0.059939432,0.772488624
0.059939432,0.772538627
0.059968002,0.772538627
0.059968002,0.772663633
0.059996572,0.772663633
0.059996572,0.772713636
0.060053711,0.772713636
0.060053711,0.772763638
0.060053711,0.772863643
0.060053711,0.773038652
0.060053711,0.773088654
0.060053711,0.773263663
0.060082281,0.773263663
0.060082281,0.773363668
0.060110851,0.773363668
0.060110851,0.773413671
0.060139421,0.773413671
0.060139421,0.773463673
0.06022513,0.773463673
0.06022513,0.773613681
0.0602537,0.773613681
0.0602537,0.773788689
0.06028227,0.773788689
0.06028227,0.773813691
0.06028227,0.774488724
0.06028227,0.774538727
0.060310839,0.774538727
0.060310839,0.774613731
0.060339409,0.774613731
0.060339409,0.774663733
0.060339409,0.774713736
0.060339409,0.774888744
0.060396549,0.774888744
0.060396549,0.774913746
0.060453688,0.774913746
0.060453688,0.775013751
0.060482258,0.775013751
0.060482258,0.775113756
0.060510828,0.775113756
0.060510828,0.775138757
0.060567968,0.775138757
0.060567968,0.775163758
0.060567968,0.775213761
0.060567968,0.775263763
0.060653677,0.775263763
0.060653677,0.775313766
0.060682247,0.775313766
0.060682247,0.775363768
0.060710817,0.775363768
0.060767956,0.775363768
0.060767956,0.775388769
0.060796526,0.775388769
0.060796526,0.775463773
0.060796526,0.775613781
0.060853666,0.775613781
0.060853666,0.775638782
0.060882235,0.775638782
0.060882235,0.775838792
0.060996514,0.775838792
0.060996514,0.775863793
0.061025084,0.775863793
0.061025084,0.775888794
0.061053654,0.775888794
0.061053654,0.775988799
0.061053654,0.776038802
0.061053654,0.776138807
0.061053654,0.776188809
0.061053654,0.776288814
0.061053654,0.777888894
0.061053654,0.777963898
0.061082224,0.777963898
0.061082224,0.777988899
0.061110794,0.777988899
0.061110794,0.778338917
0.061139363,0.778338917
0.061139363,0.778488924
0.061139363,0.778563928
0.061167933,0.778563928
0.061167933,0.778588929
0.061167933,0.778663933
0.061167933,0.778763938
0.061225073,0.778763938
0.061225073,0.778863943
0.061225073,0.778988949
0.061225073,0.779313966
0.061225073,0.779513976
0.061225073,0.779638982
0.061225073,0.779688984
0.061225073,0.779963998
0.061253643,0.779963998
0.061253643,0.780039002
0.061310782,0.780039002
0.061310782,0.780114006
0.061310782,0.780189009
0.061310782,0.780314016
0.061339352,0.780314016
0.061339352,0.780339017
0.061396492,0.780339017
0.061396492,0.780589029
0.061425061,0.780589029
0.061425061,0.780639032
0.061453631,0.780639032
0.061453631,0.780689034
0.061453631,0.780764038
0.061453631,0.780839042
0.061482201,0.780839042
0.061482201,0.780889044
0.061510771,0.780889044
0.061510771,0.780914046
0.061510771,0.781564078
0.061510771,0.781664083
0.061539341,0.781664083
0.061539341,0.781789089
0.06156791,0.781789089
0.06156791,0.781814091
0.06159648,0.781814091
0.06159648,0.781839092
0.06162505,0.781839092
0.06162505,0.781864093
0.061710759,0.781864093
0.061710759,0.781889094
0.061739329,0.781889094
0.061739329,0.782064103
0.061825039,0.782064103
0.061825039,0.782139107
0.061853608,0.782139107
0.061853608,0.782164108
0.061882178,0.782164108
0.061882178,0.782214111
0.061882178,0.782289114
0.061882178,0.782414121
0.061882178,0.782439122
0.061882178,0.782739137
0.061882178,0.782789139
0.061882178,0.783039152
0.061882178,0.783139157
0.061882178,0.783389169
0.061882178,0.783439172
0.061882178,0.783489174
0.061882178,0.783739187
0.061882178,0.783814191
0.061882178,0.783864193
0.061882178,0.783889194
0.061882178,0.784014201
0.061882178,0.784064203
0.061882178,0.784189209
0.061882178,0.784239212
0.061882178,0.784264213
0.061882178,0.784489224
0.061910748,0.784489224
0.061910748,0.784714236
0.061939318,0.784714236
0.061939318,0.784889244
0.061939318,0.785089254
0.061939318,0.785114256
0.061939318,0.785214261
0.061939318,0.785339267
0.061967888,0.785339267
0.061967888,0.785389269
0.061996457,0.785389269
0.061996457,0.785489274
0.061996457,0.785539277
0.061996457,0.785589279
0.061996457,0.785639282
0.061996457,0.785764288
0.062025027,0.785764288
0.062025027,0.786789339
0.062053597,0.786789339
0.062053597,0.786889344
0.062082167,0.786889344
0.062082167,0.786914346
0.062082167,0.787564378
0.062110737,0.787564378
0.062110737,0.787739387
0.062110737,0.787789389
0.062110737,0.788014401
0.062139306,0.788014401
0.062139306,0.788039402
0.062167876,0.788039402
0.062167876,0.788164408
0.062196446,0.788164408
0.062196446,0.788189409
0.062225016,0.788189409
0.062225016,0.788239412
0.062253586,0.788239412
0.062253586,0.788289414
0.062253586,0.788339417
0.062253586,0.788364418
0.062282155,0.788364418
0.062282155,0.788789439
0.062310725,0.788789439
0.062310725,0.788864443
0.062310725,0.788989449
0.062310725,0.789039452
0.062310725,0.789139457
0.062310725,0.789364468
0.062339295,0.789364468
0.062339295,0.789414471
0.062367865,0.789414471
0.062367865,0.789439472
0.062396434,0.789439472
0.062396434,0.789464473
0.062425004,0.789464473
0.062425004,0.789564478
0.062453574,0.789564478
0.062453574,0.789689484
0.062453574,0.789789489
0.062453574,0.789864493
0.062453574,0.789889494
0.062453574,0.790014501
0.062453574,0.790039502
0.062482144,0.790039502
0.062482144,0.790089504
0.062482144,0.790139507
0.062482144,0.790189509
0.062482144,0.790264513
0.062482144,0.790389519
0.062482144,0.790439522
0.062482144,0.790464523
0.062539283,0.790464523
0.062539283,0.790489524
0.062624993,0.790489524
0.062624993,0.790564528
0.062653563,0.790564528
0.062653563,0.790664533
0.062710702,0.790664533
0.062710702,0.790739537
0.062710702,0.790814541
0.062710702,0.790939547
0.062739272,0.790939547
0.062739272,0.791039552
0.062739272,0.791289564
0.062796412,0.791289564
0.062796412,0.791314566
0.062824981,0.791314566
0.062824981,0.791514576
0.062853551,0.791514576
0.062853551,0.791539577
0.062853551,0.791589579
0.062853551,0.791639582
0.062882121,0.791639582
0.062939261,0.791639582
0.062939261,0.791689584
0.062939261,0.792514626
0.062939261,0.792564628
0.06296783,0.792564628
0.06296783,0.792614631
0.0629964,0.792614631
0.0629964,0.792639632
0.06305354,0.792639632
0.06305354,0.792914646
0.06308211,0.792914646
0.06308211,0.793014651
0.063224959,0.793014651
0.063224959,0.793039652
0.063253528,0.793039652
0.063253528,0.793114656
0.063282098,0.793114656
0.063282098,0.793189659
0.063310668,0.793189659
0.063310668,0.793289664
0.063339238,0.793289664
0.063339238,0.793314666
0.063339238,0.793489674
0.063367808,0.793489674
0.063367808,0.793539677
0.063396377,0.793539677
0.063396377,0.793589679
0.063424947,0.793589679
0.063424947,0.793614681
0.063453517,0.793614681
0.063453517,0.793689684
0.063482087,0.793689684
0.063482087,0.793714686
0.063482087,0.793764688
0.063482087,0.796439822
0.063510657,0.796439822
0.063510657,0.796564828
0.063510657,0.796689834
0.063539226,0.796689834
0.063539226,0.796714836
0.063567796,0.796714836
0.063567796,0.796789839
0.063596366,0.796789839
0.063596366,0.796839842
0.063882064,0.796839842
0.063882064,0.796864843
0.063910634,0.796864843
0.063910634,0.796964848
0.063910634,0.797014851
0.063910634,0.797289864
0.063939203,0.797289864
0.063939203,0.797314866
0.063996343,0.797314866
0.063996343,0.797364868
0.064024913,0.797364868
0.064024913,0.797389869
0.064053483,0.797389869
0.064053483,0.797439872
0.064110622,0.797439872
0.064110622,0.797539877
0.064110622,0.797839892
0.064110622,0.797989899
0.064110622,0.798089904
0.064110622,0.798139907
0.064110622,0.798239912
0.064139192,0.798239912
0.064139192,0.798389919
0.064196332,0.798389919
0.064196332,0.798489924
0.064196332,0.798564928
0.064224901,0.798564928
0.064224901,0.798889944
0.064224901,0.798939947
0.064253471,0.798939947
0.064253471,0.799064953
0.064253471,0.799114956
0.064253471,0.799164958
0.064282041,0.799164958
0.064282041,0.799289964
0.064282041,0.799339967
0.064310611,0.799339967
0.064310611,0.799364968
0.064310611,0.799414971
0.064339181,0.799414971
0.064339181,0.799464973
0.06436775,0.799464973
0.06436775,0.799564978
0.06439632,0.799564978
0.06439632,0.799589979
0.06445346,0.799589979
0.064596309,0.799589979
0.064596309,0.799614981
0.064624879,0.799614981
0.064624879,0.799714986
0.064682018,0.799714986
0.064682018,0.799739987
0.064739158,0.799739987
0.064739158,0.799814991
0.064767728,0.799814991
0.064767728,0.799939997
0.064767728,0.799989999
0.064767728,0.800140007
0.064796297,0.800140007
0.064796297,0.80019001
0.064824867,0.80019001
0.064824867,0.800240012
0.064882007,0.800240012
0.064882007,0.800265013
0.064882007,0.800315016
0.064910577,0.800315016
0.064910577,0.800415021
0.064996286,0.800415021
0.064996286,0.800440022
0.064996286,0.800490025
0.064996286,0.800565028
0.065024856,0.800565028
0.065024856,0.800615031
0.065053426,0.800615031
0.065053426,0.800690035
0.065053426,0.800740037
0.065053426,0.800815041
0.065081995,0.800815041
0.065081995,0.800840042
0.065110565,0.800840042
0.065110565,0.801015051
0.065139135,0.801015051
0.065139135,0.801065053
0.065167705,0.801065053
0.065167705,0.801215061
0.065167705,0.801290065
0.065167705,0.801340067
0.065196274,0.801340067
0.065196274,0.80139007
0.065224844,0.80139007
0.065224844,0.801415071
0.065253414,0.801415071
0.065253414,0.801440072
0.065281984,0.801440072
0.065281984,0.801515076
0.065339123,0.801515076
0.06576767,0.801515076
0.06576767,0.801565078
0.06576767,0.801665083
0.06576767,0.801815091
0.06579624,0.801815091
0.06579624,0.801865093
0.06582481,0.801865093
0.06582481,0.801940097
0.06582481,0.8019901
0.06582481,0.802140107
0.06585338,0.802140107
0.06585338,0.802165108
0.06588195,0.802165108
0.06588195,0.802215111
0.065910519,0.802215111
0.066596195,0.802215111
0.066596195,0.802265113
0.066910462,0.802265113
0.066910462,0.802290115
0.066939032,0.802290115
0.066939032,0.802340117
0.066939032,0.80239012
0.066939032,0.802440122
0.066967602,0.802440122
0.066967602,0.802515126
0.066967602,0.802665133
0.066996172,0.802665133
0.066996172,0.802715136
0.067053311,0.802715136
0.067053311,0.80279014
0.067053311,0.802840142
0.067053311,0.802865143
0.067053311,0.802915146
0.067053311,0.803040152
0.067081881,0.803040152
0.067081881,0.803115156
0.06716759,0.803115156
0.06716759,0.803165158
0.06716759,0.80579029
0.06722473,0.80579029
0.06722473,0.805940297
0.0672533,0.805940297
0.0672533,0.806090305
0.06728187,0.806090305
0.06728187,0.806140307
0.067310439,0.806140307
0.067310439,0.806165308
0.067339009,0.806165308
0.067339009,0.806215311
0.067367579,0.806215311
0.067367579,0.806290315
0.067424719,0.806290315
0.067424719,0.806465323
0.067453288,0.806465323
0.067453288,0.806515326
0.067453288,0.80659033
0.067453288,0.806815341
0.067481858,0.806815341
0.067481858,0.806890345
0.067510428,0.806890345
0.067510428,0.806940347
0.067538998,0.806940347
0.067538998,0.806965348
0.067538998,0.807015351
0.067567568,0.807015351
0.067567568,0.80719036
0.067596137,0.80719036
0.067596137,0.807240362
0.067624707,0.807240362
0.067624707,0.807315366
0.067653277,0.807315366
0.067653277,0.807365368
0.067681847,0.807365368
0.067681847,0.807490375
0.067710417,0.807490375
0.067710417,0.807565378
0.067738986,0.807565378
0.067738986,0.807640382
0.067767556,0.807640382
0.067767556,0.807815391
0.067796126,0.807815391
0.067796126,0.8079904
0.067824696,0.8079904
0.067824696,0.808140407
0.067853266,0.808140407
0.067853266,0.808415421
0.067881835,0.808415421
0.067881835,0.808440422
0.067881835,0.808490425
0.067881835,0.80859043
0.067910405,0.80859043
0.067910405,0.808615431
0.067938975,0.808615431
0.067938975,0.808765438
0.067967545,0.808765438
0.067967545,0.808840442
0.067967545,0.808890445
0.068053254,0.808890445
0.068053254,0.808940447
0.068081824,0.808940447
0.068081824,0.808965448
0.068110394,0.808965448
0.068110394,0.809040452
0.068138963,0.809040452
0.068138963,0.809215461
0.068196103,0.809215461
0.068196103,0.80959048
0.068224673,0.80959048
0.068224673,0.809890495
0.068253243,0.809890495
0.068253243,0.810090505
0.068281812,0.810090505
0.068281812,0.81019051
0.068310382,0.81019051
0.068310382,0.810240512
0.068338952,0.810240512
0.068338952,0.810265513
0.068338952,0.810315516
0.068338952,0.810340517
0.068367522,0.810340517
0.068367522,0.810365518
0.068424661,0.810365518
0.068424661,0.810440522
0.068424661,0.810465523
0.068453231,0.810465523
0.068453231,0.810515526
0.068453231,0.810540527
0.068481801,0.810540527
0.068481801,0.810865543
0.068538941,0.810865543
0.068538941,0.811015551
0.068538941,0.811165558
0.068538941,0.811340567
0.06856751,0.811340567
0.06856751,0.811415571
0.06859608,0.811415571
0.06859608,0.811465573
0.06862465,0.811465573
0.06862465,0.81159058
0.06862465,0.811640582
0.06865322,0.811640582
0.06865322,0.811665583
0.06865322,0.811740587
0.06865322,0.811815591
0.06868179,0.811815591
0.06868179,0.811840592
0.06868179,0.812040602
0.06868179,0.812165608
0.06868179,0.812215611
0.06868179,0.812340617
0.068710359,0.812340617
0.068710359,0.812415621
0.068738929,0.812415621
0.068738929,0.81259063
0.068767499,0.81259063
0.068767499,0.812615631
0.068796069,0.812615631
0.068796069,0.812640632
0.068824639,0.812640632
0.068824639,0.812665633
0.068853208,0.812665633
0.068853208,0.812740637
0.068853208,0.812890645
0.068853208,0.812940647
0.068853208,0.81319066
0.068853208,0.813240662
0.068853208,0.813315666
0.068853208,0.813415671
0.068881778,0.813415671
0.068881778,0.813440672
0.068910348,0.813440672
0.068910348,0.813490675
0.068938918,0.813490675
0.068938918,0.813540677
0.068967488,0.813540677
0.068967488,0.81359068
0.068996057,0.81359068
0.068996057,0.813640682
0.069053197,0.813640682
0.069053197,0.813690685
0.069053197,0.813740687
0.069081767,0.813740687
0.069081767,0.813940697
0.069110337,0.813940697
0.069110337,0.813965698
0.069167476,0.813965698
0.069167476,0.8139907
0.069196046,0.8139907
0.069196046,0.814065703
0.069253186,0.814065703
0.069281755,0.814065703
0.069281755,0.814090705
0.069310325,0.814090705
0.069310325,0.814165708
0.069338895,0.814165708
0.069338895,0.81419071
0.069367465,0.81419071
0.069367465,0.814215711
0.069396035,0.814215711
0.069396035,0.814265713
0.069424604,0.814265713
0.069424604,0.814515726
0.069453174,0.814515726
0.069453174,0.814840742
0.069481744,0.814840742
0.069481744,0.814890745
0.069538883,0.814890745
0.069538883,0.814940747
0.069538883,0.815015751
0.069538883,0.815165758
0.069567453,0.815165758
0.069567453,0.815240762
0.069567453,0.815290765
0.069567453,0.81539077
0.069596023,0.81539077
0.069596023,0.81559078
0.069624593,0.81559078
0.069624593,0.815615781
0.069710302,0.815615781
0.069710302,0.815640782
0.069738872,0.815640782
0.069738872,0.815690785
0.069767442,0.815690785
0.069767442,0.815715786
0.069796012,0.815715786
0.069796012,0.81579079
0.069824581,0.81579079
0.069824581,0.815815791
0.069853151,0.815815791
0.069853151,0.815940797
0.069881721,0.815940797
0.069881721,0.816215811
0.069938861,0.816215811
0.069938861,0.816265813
0.06996743,0.816265813
0.06996743,0.816290815
0.07002457,0.816290815
0.07002457,0.816365818
0.07005314,0.816365818
0.07005314,0.816440822
0.07005314,0.816565828
0.07008171,0.816565828
0.07008171,0.816665833
0.070110279,0.816665833
0.070110279,0.816765838
0.070110279,0.817165858
0.070167419,0.817165858
0.070167419,0.817215861
0.070195989,0.817215861
0.070195989,0.817290865
0.070195989,0.817340867
0.070195989,0.817415871
0.070195989,0.817465873
0.070224559,0.817465873
0.070224559,0.817540877
0.070224559,0.817565878
0.070224559,0.817615881
0.070253128,0.817615881
0.070253128,0.817640882
0.070281698,0.817640882
0.070281698,0.817715886
0.070281698,0.817815891
0.070281698,0.817840892
0.070281698,0.817890895
0.070281698,0.817965898
0.070310268,0.817965898
0.070310268,0.818015901
0.070338838,0.818015901
0.070338838,0.818140907
0.070395977,0.818140907
0.070395977,0.818315916
0.070395977,0.818365918
0.070395977,0.81839092
0.070424547,0.81839092
0.070424547,0.818415921
0.070424547,0.818490925
0.070538826,0.818490925
0.070538826,0.818765938
0.070595966,0.818765938
0.070595966,0.818815941
0.070624536,0.818815941
0.070624536,0.818890945
0.070681675,0.818890945
0.070681675,0.818915946
0.070710245,0.818915946
0.070710245,0.819340967
0.070710245,0.819440972
0.070738815,0.819440972
0.070795955,0.819440972
0.070824524,0.819440972
0.070824524,0.819490975
0.070853094,0.819490975
0.070853094,0.81959098
0.070910234,0.81959098
0.070910234,0.81979099
0.070938803,0.81979099
0.070938803,0.819815991
0.070967373,0.819815991
0.070967373,0.819940997
0.071024513,0.819940997
0.071024513,0.819965998
0.071081652,0.819965998
0.071167362,0.819965998
0.071253071,0.819965998
0.071253071,0.819991
0.071338781,0.819991
0.071338781,0.82019101
0.07136735,0.82019101
0.07136735,0.820241012
0.07139592,0.820241012
0.07139592,0.820466023
0.07148163,0.820466023
0.07148163,0.820541027
0.071510199,0.820541027
0.071510199,0.820641032
0.071510199,0.820691035
0.071510199,0.820741037
0.071538769,0.820741037
0.071538769,0.820941047
0.071567339,0.820941047
0.071567339,0.821041052
0.071681618,0.821041052
0.071681618,0.82119106
0.071710188,0.82119106
0.071710188,0.821241062
0.071767328,0.821241062
0.071767328,0.821266063
0.071795897,0.821266063
0.071795897,0.821316066
0.071853037,0.821316066
0.071853037,0.821416071
0.071938746,0.821416071
0.071938746,0.821441072
0.071967316,0.821441072
0.071967316,0.821491075
0.071995886,0.821491075
0.071995886,0.821666083
0.072053026,0.821666083
0.072053026,0.821716086
0.072110165,0.821716086
0.072110165,0.822091105
0.072138735,0.822091105
0.072138735,0.822116106
0.072167305,0.822116106
0.072167305,0.822416121
0.072195875,0.822416121
0.072195875,0.822516126
0.072224444,0.822516126
0.072224444,0.822541127
0.072281584,0.822541127
0.072281584,0.822566128
0.072310154,0.822566128
0.072310154,0.822691135
0.072367293,0.822691135
0.072367293,0.822741137
0.072395863,0.822741137
0.072395863,0.82279114
0.072424433,0.82279114
0.072424433,0.822841142
0.072453003,0.822841142
0.072453003,0.822891145
0.072453003,0.822916146
0.072481572,0.822916146
0.072481572,0.822941147
0.072567282,0.822941147
0.072567282,0.82299115
0.072595852,0.82299115
0.072595852,0.823041152
0.072624421,0.823041152
0.072624421,0.823091155
0.072652991,0.823091155
0.072652991,0.823141157
0.072652991,0.823241162
0.072681561,0.823241162
0.072681561,0.823291165
0.07276727,0.823291165
0.07276727,0.823316166
0.07279584,0.823316166
0.07279584,0.823416171
0.07282441,0.823416171
0.07282441,0.823466173
0.07285298,0.823466173
0.07285298,0.823566178
0.07288155,0.823566178
0.07288155,0.82379119
0.072910119,0.82379119
0.072910119,0.823941197
0.072910119,0.82419121
0.072910119,0.824416221
0.072938689,0.824416221
0.072938689,0.824691235
0.072967259,0.824691235
0.072967259,0.824716236
0.072967259,0.824766238
0.072967259,0.824891245
0.072967259,0.824916246
0.072995829,0.824916246
0.072995829,0.825016251
0.073024399,0.825041252
0.073024399,0.825066253
0.073024399,0.825216261
0.073024399,0.825416271
0.073081538,0.825416271
0.073081538,0.825616281
0.073110108,0.825616281
0.073110108,0.825666283
0.073138678,0.825666283
0.073138678,0.825691285
0.073195817,0.825691285
0.073195817,0.825716286
0.073195817,0.825766288
0.073195817,0.82579129
0.073281527,0.82579129
0.073281527,0.826616331
0.073281527,0.826666333
0.073281527,0.826866343
0.073281527,0.826891345
0.073281527,0.826941347
0.073281527,0.826966348
0.073281527,0.827016351
0.073281527,0.827066353
0.073338666,0.827066353
0.073338666,0.827166358
0.073338666,0.82719136
0.073367236,0.82719136
0.073367236,0.827216361
0.073395806,0.827216361
0.073395806,0.827241362
0.073424376,0.827241362
0.073424376,0.827541377
0.073424376,0.827641382
0.073481515,0.827641382
0.073481515,0.827741387
0.073510085,0.827741387
0.073510085,0.828266413
0.073510085,0.828316416
0.073538655,0.828316416
0.073538655,0.828341417
0.073567225,0.828341417
0.073567225,0.828416421
0.073595795,0.828416421
0.073595795,0.828441422
0.073624364,0.828441422
0.073624364,0.828491425
0.073624364,0.828541427
0.073624364,0.828691435
0.073652934,0.828691435
0.073652934,0.82879144
0.073681504,0.82879144
0.073681504,0.828891445
0.073710074,0.828891445
0.073710074,0.828916446
0.073738644,0.828916446
0.073738644,0.828966448
0.073738644,0.829016451
0.073795783,0.829016451
0.073795783,0.829041452
0.073881492,0.829041452
0.073938632,0.829041452
0.073938632,0.829091455
0.073938632,0.82919146
0.073938632,0.829241462
0.073938632,0.829316466
0.073967202,0.829316466
0.073967202,0.82939147
0.074024341,0.82939147
0.074024341,0.829441472
0.074052911,0.829441472
0.074052911,0.829466473
0.074081481,0.829466473
0.074081481,0.829491475
0.074110051,0.829491475
0.074110051,0.829516476
0.07419576,0.829516476
0.074510028,0.829516476
0.074510028,0.829541477
0.074538598,0.829541477
0.074624307,0.829541477
0.074652877,0.829541477
0.074652877,0.829566478
0.074738586,0.829566478
0.074795726,0.829566478
0.074824296,0.829566478
0.074881435,0.829566478
0.074938575,0.829566478
0.075709959,0.829566478
0.075709959,0.82959148
0.075938518,0.82959148
0.075938518,0.829616481
0.075967088,0.829616481
0.076052797,0.829616481
0.076109937,0.829616481
0.076109937,0.829741487
0.076195646,0.829741487
0.076309925,0.829741487
0.076309925,0.829891495
0.076367065,0.829891495
0.076367065,0.829966498
0.076395635,0.829966498
0.076395635,0.8299915
0.076424204,0.8299915
0.076424204,0.830066503
0.076452774,0.830066503
0.076452774,0.830091505
0.076481344,0.830091505
0.076481344,0.83019151
0.076509914,0.83019151
0.076509914,0.830266513
0.076509914,0.830316516
0.076509914,0.83039152
0.076567053,0.83039152
0.076595623,0.83039152
0.076652763,0.83039152
0.076681332,0.83039152
0.076681332,0.830416521
0.076738472,0.830416521
0.076738472,0.830466523
0.076767042,0.830466523
0.076852751,0.830466523
0.076852751,0.83059153
0.076909891,0.83059153
0.076909891,0.830741537
0.076909891,0.83079154
0.076909891,0.830891545
0.076909891,0.830941547
0.076909891,0.831041552
0.076909891,0.831091555
0.0769956,0.831091555
0.0769956,0.831116556
0.07705274,0.831116556
0.07705274,0.831166558
0.07708131,0.831166558
0.07708131,0.831241562
0.07708131,0.831341567
0.07708131,0.831466573
0.07708131,0.831516576
0.07708131,0.831716586
0.077167019,0.831716586
0.077167019,0.831841592
0.077167019,0.831891595
0.077167019,0.832066603
0.077195589,0.832066603
0.077195589,0.832416621
0.077195589,0.832466623
0.077195589,0.832566628
0.077224159,0.832566628
0.077224159,0.832616631
0.077224159,0.832691635
0.077252728,0.832691635
0.077252728,0.832741637
0.077309868,0.832741637
0.077309868,0.83279164
0.077367008,0.83279164
0.077367008,0.832891645
0.077395577,0.832891645
0.077395577,0.832916646
0.077452717,0.832916646
0.077452717,0.832941647
0.077481287,0.832941647
0.077481287,0.83299165
0.077481287,0.833066653
0.077481287,0.833116656
0.077509857,0.833116656
0.077509857,0.83319166
0.077509857,0.833241662
0.077509857,0.833291665
0.077538426,0.833291665
0.077538426,0.833466673
0.077566996,0.833466673
0.077566996,0.833741687
0.077595566,0.833741687
0.077595566,0.833816691
0.077624136,0.833816691
0.077624136,0.83439172
0.077652706,0.83439172
0.077652706,0.834416721
0.077681275,0.834416721
0.077681275,0.834441722
0.077738415,0.834441722
0.077738415,0.834541727
0.077738415,0.83459173
0.077738415,0.834616731
0.077852694,0.834616731
0.077852694,0.834691735
0.077881264,0.834691735
0.077881264,0.834741737
0.077909834,0.834741737
0.077909834,0.834966748
0.077938404,0.834966748
0.077938404,0.83499175
0.077966973,0.83499175
0.077966973,0.835041752
0.077966973,0.835166758
0.077966973,0.83519176
0.077995543,0.83519176
0.077995543,0.835241762
0.077995543,0.835416771
0.078138392,0.835416771
0.078138392,0.835441772
0.078166962,0.835441772
0.078166962,0.835466773
0.078195532,0.835466773
0.078195532,0.835566778
0.078224101,0.835566778
0.078224101,0.83559178
0.078252671,0.83559178
0.078252671,0.835641782
0.078309811,0.835641782
0.078309811,0.835716786
0.078338381,0.835716786
0.078338381,0.835891795
0.07836695,0.835891795
0.07836695,0.835966798
0.07839552,0.835966798
0.07839552,0.836016801
0.07842409,0.836016801
0.07842409,0.836041802
0.07845266,0.836041802
0.07845266,0.836066803
0.07845266,0.836116806
0.07845266,0.836266813
0.07848123,0.836266813
0.07848123,0.836516826
0.078538369,0.836516826
0.078538369,0.836616831
0.078652648,0.836616831
0.078652648,0.836641832
0.078709788,0.836641832
0.078709788,0.83679184
0.078738358,0.83679184
0.078738358,0.836891845
0.078738358,0.836941847
0.078738358,0.83699185
0.078738358,0.837041852
0.078738358,0.837216861
0.078795497,0.837216861
0.078795497,0.837341867
0.078824067,0.837341867
0.078824067,0.837566878
0.078852637,0.837566878
0.078852637,0.837841892
0.078881207,0.837841892
0.078881207,0.837891895
0.078938346,0.837891895
0.078938346,0.837941897
0.078966916,0.837941897
0.078966916,0.837966898
0.078995486,0.837966898
0.078995486,0.8379919
0.079052626,0.8379919
0.079052626,0.838091905
0.079081195,0.838091905
0.079081195,0.838166908
0.079081195,0.838216911
0.079081195,0.838316916
0.079081195,0.838541927
0.079138335,0.838541927
0.079138335,0.838566928
0.079138335,0.838616931
0.079195475,0.838616931
0.079224044,0.838616931
0.079224044,0.838716936
0.079252614,0.838716936
0.079252614,0.838741937
0.079252614,0.83879194
0.079252614,0.838841942
0.079281184,0.838841942
0.079281184,0.838891945
0.079281184,0.838916946
0.079309754,0.838916946
0.079309754,0.838941947
0.079338324,0.838941947
0.079338324,0.838966948
0.079366893,0.838966948
0.079366893,0.839066953
0.079395463,0.839066953
0.079395463,0.839216961
0.079395463,0.839241962
0.079395463,0.839691985
0.079395463,0.839741987
0.079452603,0.839741987
0.079452603,0.839816991
0.079509742,0.839816991
0.079509742,0.840092005
0.079509742,0.840142007
0.079538312,0.840142007
0.079538312,0.840217011
0.079566882,0.840217011
0.079566882,0.840317016
0.079624021,0.840317016
0.079624021,0.840367018
0.079681161,0.840367018
0.079681161,0.84039202
0.079681161,0.840442022
0.079709731,0.840442022
0.079709731,0.840517026
0.079709731,0.840567028
0.079709731,0.840642032
0.079709731,0.840742037
0.079738301,0.840742037
0.079738301,0.840767038
0.07982401,0.840767038
0.07982401,0.840817041
0.079909719,0.840817041
0.079909719,0.840867043
0.079909719,0.840942047
0.080023999,0.840942047
0.080023999,0.84099205
0.080052568,0.84099205
0.080052568,0.841042052
0.080081138,0.841042052
0.080081138,0.841317066
0.080109708,0.841317066
0.080109708,0.841417071
0.080138278,0.841417071
0.080138278,0.841917096
0.080138278,0.8419921
0.080138278,0.842042102
0.080138278,0.842167108
0.080138278,0.842217111
0.080138278,0.842292115
0.080138278,0.842367118
0.080166848,0.842367118
0.080166848,0.842417121
0.080195417,0.842417121
0.080195417,0.842492125
0.080195417,0.842542127
0.080195417,0.842617131
0.080195417,0.842667133
0.080223987,0.842667133
0.080223987,0.842742137
0.080309697,0.842742137
0.080309697,0.842767138
0.080338266,0.842767138
0.080338266,0.842942147
0.080423976,0.842942147
0.080423976,0.84299215
0.080481115,0.84299215
0.080481115,0.843017151
0.080509685,0.843017151
0.080509685,0.843067153
0.080566825,0.843067153
0.080566825,0.843217161
0.080595395,0.843217161
0.080595395,0.843267163
0.080623964,0.843267163
0.080623964,0.843292165
0.080652534,0.843292165
0.080652534,0.843317166
0.080681104,0.843317166
0.080681104,0.843542177
0.080709674,0.843542177
0.080709674,0.84359218
0.080738244,0.84359218
0.080738244,0.843617181
0.080766813,0.843617181
0.080766813,0.843642182
0.080795383,0.843642182
0.080795383,0.843692185
0.080823953,0.843692185
0.080823953,0.843717186
0.080909662,0.843717186
0.080909662,0.84379219
0.080938232,0.84379219
0.080938232,0.843842192
0.080995372,0.843842192
0.080995372,0.843867193
0.081023941,0.843867193
0.081023941,0.843892195
0.081081081,0.843892195
0.081109651,0.843892195
0.081109651,0.8439922
0.081109651,0.844042202
0.081109651,0.844167208
0.081109651,0.844217211
0.081109651,0.844517226
0.081138221,0.844517226
0.081138221,0.844542227
0.08116679,0.844542227
0.08116679,0.84459223
0.08119536,0.84459223
0.08119536,0.844692235
0.08119536,0.844767238
0.08119536,0.844867243
0.08122393,0.844867243
0.08122393,0.84499225
0.0812525,0.84499225
0.0812525,0.845142257
0.08128107,0.845142257
0.08128107,0.84519226
0.081309639,0.84519226
0.081309639,0.845217261
0.081309639,0.845267263
0.081309639,0.845292265
0.081338209,0.845292265
0.081338209,0.845317266
0.081366779,0.845317266
0.081366779,0.845342267
0.081366779,0.845417271
0.081395349,0.845417271
0.081395349,0.845517276
0.081395349,0.845767288
0.081423919,0.845767288
0.081423919,0.84579229
0.081452488,0.84579229
0.081452488,0.845817291
0.081538198,0.845817291
0.081538198,0.845867293
0.081538198,0.846017301
0.081566768,0.846017301
0.081566768,0.846042302
0.081595337,0.846042302
0.081595337,0.846067303
0.081652477,0.846067303
0.081652477,0.846117306
0.081738186,0.846117306
0.081738186,0.846167308
0.081738186,0.846217311
0.081738186,0.846317316
0.081766756,0.846317316
0.081766756,0.846367318
0.081795326,0.846367318
0.081795326,0.846417321
0.081852466,0.846417321
0.081852466,0.846442322
0.081881035,0.846442322
0.081881035,0.846492325
0.081909605,0.846492325
0.081909605,0.846542327
0.081938175,0.846542327
0.081938175,0.846567328
0.081966745,0.846567328
0.081966745,0.846617331
0.082023884,0.846617331
0.082023884,0.846742337
0.082023884,0.84679234
0.082023884,0.846942347
0.082023884,0.847242362
0.082023884,0.847417371
0.082023884,0.848242412
0.082023884,0.848267413
0.082023884,0.848467423
0.082023884,0.848517426
0.082052454,0.848517426
0.082052454,0.848542427
0.082081024,0.848542427
0.082195303,0.848542427
0.082223873,0.848542427
0.082223873,0.848567428
0.082252443,0.848567428
0.082252443,0.848717436
0.082281013,0.848717436
0.082281013,0.848767438
0.082281013,0.848867443
0.082281013,0.848892445
0.082281013,0.849042452
0.082281013,0.849117456
0.082281013,0.849167458
0.082281013,0.849242462
0.082281013,0.849267463
0.082281013,0.849317466
0.082281013,0.849342467
0.082281013,0.849442472
0.082281013,0.849467473
0.082281013,0.84959248
0.082366722,0.84959248
0.082366722,0.849617481
0.082395292,0.849642482
0.082395292,0.849692485
0.082452431,0.849692485
0.082452431,0.849717486
0.082509571,0.849717486
0.082509571,0.84979249
0.082538141,0.84979249
0.082538141,0.849842492
0.082538141,0.849892495
0.082538141,0.8499925
0.08256671,0.8499925
0.08256671,0.850092505
0.08256671,0.852767638
0.08262385,0.852767638
0.08262385,0.852867643
0.08262385,0.853017651
0.08262385,0.853117656
0.08262385,0.853167658
0.08262385,0.853217661
0.08262385,0.853292665
0.08265242,0.853292665
0.08265242,0.853342667
0.082709559,0.853342667
0.082709559,0.853367668
0.082738129,0.853367668
0.082738129,0.853417671
0.082823839,0.853417671
0.082823839,0.853442672
0.082852408,0.853442672
0.082852408,0.853492675
0.082909548,0.853492675
0.082909548,0.853517676
0.082938118,0.853517676
0.082938118,0.853742687
0.083166676,0.853742687
0.083166676,0.853842692
0.083195246,0.853842692
0.083195246,0.853867693
0.083223816,0.853867693
0.083223816,0.853892695
0.083252386,0.853892695
0.083252386,0.8539927
0.083309525,0.8539927
0.083309525,0.854017701
0.083338095,0.854017701
0.083338095,0.854042702
0.083423804,0.854042702
0.083423804,0.854067703
0.083452374,0.854067703
0.083452374,0.854117706
0.083452374,0.854167708
0.083452374,0.854242712
0.083509514,0.854242712
0.083566653,0.854242712
0.083566653,0.854267713
0.083595223,0.854267713
0.083595223,0.85439272
0.083623793,0.85439272
0.083623793,0.85459273
0.083652363,0.85459273
0.083652363,0.854617731
0.083709502,0.854617731
0.083709502,0.854692735
0.083709502,0.854742737
0.083709502,0.85479274
0.083738072,0.85479274
0.083738072,0.854867743
0.083909491,0.854867743
0.083909491,0.854967748
0.083938061,0.854967748
0.083938061,0.855067753
0.083938061,0.855117756
0.083938061,0.855142757
0.08396663,0.855142757
0.08396663,0.855317766
0.0839952,0.855317766
0.0839952,0.855417771
0.08402377,0.855417771
0.08402377,0.855442772
0.08402377,0.855492775
0.084452317,0.855492775
0.084480887,0.855492775
0.084480887,0.855542777
0.084509457,0.855542777
0.084509457,0.85559278
0.084538026,0.85559278
0.084538026,0.855617781
0.084538026,0.855667783
0.084538026,0.855692785
0.084566596,0.855692785
0.084566596,0.855742787
0.084566596,0.85579279
0.084566596,0.855842792
0.084595166,0.855842792
0.084595166,0.8559928
0.084623736,0.8559928
0.084623736,0.856017801
0.084680875,0.856017801
0.084680875,0.856042802
0.084709445,0.856042802
0.084709445,0.856092805
0.084766585,0.856092805
0.084766585,0.856267813
0.084766585,0.856342817
0.084766585,0.85639282
0.084823724,0.85639282
0.084823724,0.856692835
0.084880864,0.856692835
0.084880864,0.856742837
0.084966573,0.856742837
0.084966573,0.856842842
0.084995143,0.856842842
0.084995143,0.856867843
0.085080853,0.856867843
0.085080853,0.856967848
0.085080853,0.857067853
0.085109422,0.857067853
0.085109422,0.857117856
0.085109422,0.857167858
0.085109422,0.857217861
0.085137992,0.857217861
0.085137992,0.857342867
0.085252271,0.857342867
0.085309411,0.857342867
0.085337981,0.857342867
0.085652248,0.857342867
0.085680818,0.857342867
0.085680818,0.85739287
0.085737958,0.85739287
0.085852237,0.85739287
0.085909377,0.85739287
0.085966516,0.85739287
0.085966516,0.857417871
0.085995086,0.857417871
0.085995086,0.857492875
0.086023656,0.857492875
0.086023656,0.857517876
0.086052226,0.857517876
0.086052226,0.857667883
0.086080795,0.857667883
0.086080795,0.857717886
0.086109365,0.857717886
0.086109365,0.85779289
0.086195075,0.85779289
0.086195075,0.8579929
0.086223644,0.8579929
0.086223644,0.858042902
0.086252214,0.858042902
0.086252214,0.858067903
0.086280784,0.858067903
0.086280784,0.858117906
0.086309354,0.858117906
0.086309354,0.858142907
0.086309354,0.858217911
0.086309354,0.858317916
0.086366493,0.858317916
0.086366493,0.858367918
0.086395063,0.858367918
0.086395063,0.858417921
0.086423633,0.858417921
0.086423633,0.858442922
0.086452203,0.858442922
0.086452203,0.858517926
0.086480773,0.858517926
0.086480773,0.858542927
0.086537912,0.858542927
0.086537912,0.858567928
0.086566482,0.858567928
0.086566482,0.858617931
0.086566482,0.858767938
0.086595052,0.858767938
0.086595052,0.858817941
0.086623622,0.858817941
0.086623622,0.858842942
0.086623622,0.858917946
0.086652191,0.858917946
0.086652191,0.858942947
0.086680761,0.858942947
0.086680761,0.858967948
0.086680761,0.859017951
0.086680761,0.859042952
0.086709331,0.859042952
0.086709331,0.859092955
0.086737901,0.859092955
0.086737901,0.859242962
0.08676647,0.859242962
0.08676647,0.859292965
0.08688075,0.859292965
0.08688075,0.859317966
0.086937889,0.859317966
0.086937889,0.859342967
0.086995029,0.859342967
0.086995029,0.859442972
0.087023599,0.859442972
0.087023599,0.859467973
0.087080738,0.859467973
0.087080738,0.859542977
0.087080738,0.859567978
0.087109308,0.859567978
0.087109308,0.85959298
0.087166448,0.85959298
0.087166448,0.859717986
0.087166448,0.859767988
0.087166448,0.859892995
0.087195017,0.859892995
0.087195017,0.859942997
0.087280727,0.859942997
0.087280727,0.859967998
0.087309297,0.859967998
0.087309297,0.859993
0.087366436,0.859993
0.087366436,0.860093005
0.087423576,0.860093005
0.087423576,0.860168008
0.087480715,0.860168008
0.087480715,0.860318016
0.087509285,0.860318016
0.087509285,0.860343017
0.087594995,0.860343017
0.087594995,0.860368018
0.087623564,0.860368018
0.087623564,0.860468023
0.087652134,0.860468023
0.087652134,0.860493025
0.087680704,0.860493025
0.087766413,0.860493025
0.087794983,0.860493025
0.087794983,0.860543027
0.087852123,0.860543027
0.087852123,0.860643032
0.087994972,0.860643032
0.088109251,0.860643032
0.088109251,0.860693035
0.088109251,0.860743037
0.08816639,0.860743037
0.08816639,0.860893045
0.08819496,0.860893045
0.08819496,0.860943047
0.08822353,0.860943047
0.08822353,0.861143057
0.0882521,0.861143057
0.0882521,0.861243062
0.088309239,0.861243062
0.088309239,0.861293065
0.088309239,0.861493075
0.088309239,0.861568078
0.088366379,0.861568078
0.088366379,0.86159308
0.088423519,0.86159308
0.088480658,0.86159308
0.088480658,0.861618081
0.088509228,0.861618081
0.088509228,0.861668083
0.088509228,0.861718086
0.088509228,0.861868093
0.088537798,0.861868093
0.088537798,0.8619931
0.088566368,0.8619931
0.088566368,0.862093105
0.088594937,0.862093105
0.088594937,0.862293115
0.088737786,0.862293115
0.088737786,0.862318116
0.088737786,0.862368118
0.088737786,0.86259313
0.088766356,0.86259313
0.088766356,0.862743137
0.088794926,0.862743137
0.088794926,0.862868143
0.088852066,0.862868143
0.088852066,0.862918146
0.088966345,0.862918146
0.088966345,0.86299315
0.088966345,0.863068153
0.088994915,0.863068153
0.088994915,0.863093155
0.089023484,0.863093155
0.089023484,0.863243162
0.089023484,0.863318166
0.089080624,0.863318166
0.089080624,0.863368168
0.089080624,0.86339317
0.089109194,0.86339317
0.089109194,0.863418171
0.089137764,0.863418171
0.089137764,0.863493175
0.089166333,0.863493175
0.089166333,0.863518176
0.089223473,0.863518176
0.089223473,0.863543177
0.089252043,0.863543177
0.089252043,0.863618181
0.089280613,0.863618181
0.089280613,0.863643182
0.089309182,0.863643182
0.089309182,0.863718186
0.089394892,0.863718186
0.089394892,0.863743187
0.089452031,0.863743187
0.089452031,0.8639932
0.089480601,0.8639932
0.089480601,0.864068203
0.089509171,0.864068203
0.089509171,0.864143207
0.08956631,0.864143207
0.08956631,0.86419321
0.08959488,0.86419321
0.08959488,0.864268213
0.08962345,0.864268213
0.08962345,0.864318216
0.08968059,0.864318216
0.08968059,0.864343217
0.089709159,0.864343217
0.089709159,0.86439322
0.089737729,0.86439322
0.089737729,0.864468223
0.089766299,0.864468223
0.089766299,0.864518226
0.089794869,0.864518226
0.089794869,0.864643232
0.090051997,0.864643232
0.090051997,0.864668233
0.090280555,0.864668233
0.090280555,0.864693235
0.090309125,0.864693235
0.090309125,0.864743237
0.090366265,0.864743237
0.090366265,0.864818241
0.090394835,0.864818241
0.090394835,0.864868243
0.090480544,0.864868243
0.090480544,0.864918246
0.090537684,0.864918246
0.090537684,0.864943247
0.090594823,0.864943247
0.090594823,0.864968248
0.090623393,0.864968248
0.090623393,0.86499325
0.090680533,0.86499325
0.090680533,0.865043252
0.090737672,0.865043252
0.090737672,0.865068253
0.090766242,0.865068253
0.090766242,0.865093255
0.090794812,0.865093255
0.090794812,0.865118256
0.090823382,0.865118256
0.090823382,0.865143257
0.090851951,0.865143257
0.090851951,0.865168258
0.090880521,0.865168258
0.090880521,0.865318266
0.090909091,0.865318266
0.090909091,0.865343267
0.090966231,0.865343267
0.090966231,0.865443272
0.0909948,0.865443272
0.0909948,0.865543277
0.09102337,0.865543277
0.09102337,0.865643282
0.09108051,0.865643282
0.09108051,0.865668283
0.091137649,0.865668283
0.091137649,0.865693285
0.091166219,0.865693285
0.091166219,0.865743287
0.091166219,0.867568378
0.091166219,0.867718386
0.091166219,0.86779339
0.091166219,0.867918396
0.091166219,0.8679934
0.091166219,0.868118406
0.091166219,0.868168408
0.091166219,0.868218411
0.091194789,0.868218411
0.091194789,0.868243412
0.091194789,0.868293415
0.091194789,0.868343417
0.091194789,0.868418421
0.091194789,0.868443422
0.091223359,0.868443422
0.091309068,0.868443422
0.091309068,0.868468423
0.091366208,0.868468423
0.091366208,0.868493425
0.091394777,0.868493425
0.091394777,0.868518426
0.091423347,0.868518426
0.091423347,0.868543427
0.091451917,0.868543427
0.091451917,0.868618431
0.091451917,0.868668433
0.091480487,0.868668433
0.091480487,0.868718436
0.091537626,0.868718436
0.091537626,0.868768438
0.091594766,0.868768438
0.091594766,0.86879344
0.091623336,0.86879344
0.091623336,0.868893445
0.091709045,0.868893445
0.091709045,0.86919346
0.091737615,0.86919346
0.091737615,0.869218461
0.091766185,0.869218461
0.091766185,0.869243462
0.091794755,0.869243462
0.091794755,0.869268463
0.091823324,0.869268463
0.091823324,0.869293465
0.092080453,0.869293465
0.092080453,0.869343467
0.092166162,0.869343467
0.092166162,0.869418471
0.092223302,0.869418471
0.092223302,0.869493475
0.092223302,0.869543477
0.092223302,0.869618481
0.092251871,0.869618481
0.09239472,0.869618481
0.09248043,0.869618481
0.09248043,0.869643482
0.092537569,0.869643482
0.092537569,0.869718486
0.092594709,0.869718486
0.092594709,0.870068503
0.092594709,0.870118506
0.092594709,0.870143507
0.092594709,0.87099355
0.092594709,0.871043552
0.092623279,0.871043552
0.092623279,0.871118556
0.092680418,0.871118556
0.092851837,0.871118556
0.093023256,0.871118556
0.093051826,0.871118556
0.093051826,0.871168558
0.093108965,0.871168558
0.093108965,0.871243562
0.093166105,0.871243562
0.093166105,0.871268563
0.093194675,0.871268563
0.093194675,0.871343567
0.093194675,0.87139357
0.093337524,0.87139357
0.093337524,0.871468573
0.093366093,0.871468573
0.093366093,0.871518576
0.093423233,0.871518576
0.093423233,0.871543577
0.093451803,0.871543577
0.093451803,0.871618581
0.093508942,0.871618581
0.093508942,0.871668583
0.093566082,0.871668583
0.093566082,0.871693585
0.093594652,0.871693585
0.093651791,0.871693585
0.093680361,0.871693585
0.093680361,0.871718586
0.093766071,0.871718586
0.093766071,0.871768588
0.09382321,0.871768588
0.09382321,0.87179359
0.09385178,0.87179359
0.09385178,0.871843592
0.09388035,0.871843592
0.09388035,0.871868593
0.093908919,0.871868593
0.093908919,0.871918596
0.093966059,0.871918596
0.093966059,0.871943597
0.094051768,0.871943597
0.094051768,0.872043602
0.094080338,0.872043602
0.094080338,0.872143607
0.094137478,0.872143607
0.094137478,0.872168608
0.094194617,0.872168608
0.094194617,0.872218611
0.094251757,0.872218611
0.094251757,0.872243612
0.094308897,0.872243612
0.094308897,0.872293615
0.094337466,0.872293615
0.094337466,0.872318616
0.094366036,0.872318616
0.094366036,0.872343617
0.094394606,0.872343617
0.094394606,0.87239362
0.094423176,0.87239362
0.094423176,0.872543627
0.094480315,0.872543627
0.094480315,0.87259363
0.094537455,0.87259363
0.094537455,0.872668633
0.094566025,0.872668633
0.094623164,0.872668633
0.094623164,0.872693635
0.094794583,0.872693635
0.094794583,0.872743637
0.094823153,0.872743637
0.094823153,0.872768638
0.094880293,0.872768638
0.094908862,0.872768638
0.094908862,0.87279364
0.094966002,0.87279364
0.094966002,0.872818641
0.094994572,0.872818641
0.094994572,0.872893645
0.095051711,0.872893645
0.095051711,0.872918646
0.095108851,0.872918646
0.095108851,0.872943647
0.095137421,0.872943647
0.095137421,0.873068653
0.095165991,0.873068653
0.095165991,0.873093655
0.0952517,0.873093655
0.0952517,0.873143657
0.095365979,0.873143657
0.095365979,0.87319366
0.095394549,0.87319366
0.095394549,0.873293665
0.095394549,0.873568678
0.095394549,0.873643682
0.095394549,0.873718686
0.095451688,0.873718686
0.095451688,0.873768688
0.095508828,0.873768688
0.095508828,0.873918696
0.095537398,0.873918696
0.095537398,0.873943697
0.095565968,0.873943697
0.095565968,0.873968698
0.095680247,0.873968698
0.095680247,0.874068703
0.095737386,0.874068703
0.095737386,0.874118706
0.095765956,0.874118706
0.095765956,0.874143707
0.095823096,0.874143707
0.095823096,0.874218711
0.095851666,0.874218711
0.095851666,0.874243712
0.095908805,0.874243712
0.095908805,0.874268713
0.095965945,0.874268713
0.095965945,0.874318716
0.095994515,0.874318716
0.095994515,0.87439372
0.096023084,0.87439372
0.096023084,0.874418721
0.096080224,0.874418721
0.096080224,0.874493725
0.096108794,0.874493725
0.096108794,0.874543727
0.096137364,0.874543727
0.096137364,0.874668733
0.096223073,0.874668733
0.096223073,0.874768738
0.096337352,0.874768738
0.096337352,0.875043752
0.096451631,0.875043752
0.096451631,0.875068753
0.096480201,0.875068753
0.096480201,0.875093755
0.096480201,0.875143757
0.096480201,0.875168758
0.096508771,0.875168758
0.096508771,0.875218761
0.096537341,0.875218761
0.096537341,0.875318766
0.096565911,0.875318766
0.096565911,0.875493775
0.09659448,0.875493775
0.09659448,0.875568778
0.09662305,0.875568778
0.09662305,0.87559378
0.09662305,0.875768788
0.09662305,0.875968798
0.09662305,0.876018801
0.09668019,0.876018801
0.09668019,0.876043802
0.096708759,0.876043802
0.096708759,0.876143807
0.096765899,0.876143807
0.096765899,0.87619381
0.096823039,0.87619381
0.096823039,0.876218811
0.096880178,0.876218811
0.096880178,0.876243812
0.096908748,0.876243812
0.096908748,0.876318816
0.096937318,0.876318816
0.096937318,0.876368818
0.096965888,0.876368818
0.096965888,0.876418821
0.096994457,0.876418821
0.096994457,0.876518826
0.096994457,0.87659383
0.096994457,0.876643832
0.097023027,0.876643832
0.097023027,0.876668833
0.097051597,0.876668833
0.097051597,0.87679384
0.097108737,0.87679384
0.097108737,0.876868843
0.097137306,0.876868843
0.097137306,0.876893845
0.097223016,0.876893845
0.097223016,0.876968848
0.097251586,0.876968848
0.097365865,0.876968848
0.097365865,0.877018851
0.097451574,0.877018851
0.097451574,0.877068853
0.097565853,0.877068853
0.097594423,0.877068853
0.097594423,0.877218861
0.097622993,0.877218861
0.097622993,0.877318866
0.097622993,0.877343867
0.097622993,0.877568878
0.097680133,0.877568878
0.097680133,0.87759388
0.097737272,0.87759388
0.097737272,0.877643882
0.097765842,0.877643882
0.097765842,0.877668883
0.097794412,0.877668883
0.097794412,0.877743887
0.097822982,0.877743887
0.097822982,0.87779389
0.097851551,0.87779389
0.097851551,0.877818891
0.097937261,0.877818891
0.097937261,0.877843892
0.09802297,0.877843892
0.09802297,0.877868893
0.09808011,0.877868893
0.09808011,0.877893895
0.098137249,0.877893895
0.098137249,0.877918896
0.098137249,0.878343917
0.098137249,0.878368918
0.098165819,0.878368918
0.098165819,0.878418921
0.098165819,0.878468923
0.098222959,0.878468923
0.098222959,0.878518926
0.098222959,0.878543927
0.098251528,0.878543927
0.098251528,0.878568928
0.098280098,0.878568928
0.098280098,0.878618931
0.098308668,0.878618931
0.098308668,0.878643932
0.098337238,0.878643932
0.098337238,0.878693935
0.098365808,0.878693935
0.098365808,0.878718936
0.098365808,0.878868943
0.098365808,0.878943947
0.098422947,0.878943947
0.098451517,0.878943947
0.098451517,0.879068953
0.098594366,0.879068953
0.098594366,0.879168958
0.098622936,0.879168958
0.098622936,0.87919396
0.098651506,0.87919396
0.098651506,0.879243962
0.098737215,0.879243962
0.098737215,0.879318966
0.098765785,0.879318966
0.098765785,0.879343967
0.098794355,0.879343967
0.098794355,0.879368968
0.098822924,0.879368968
0.098822924,0.879568978
0.098851494,0.879568978
0.098851494,0.87959398
0.098994343,0.87959398
0.098994343,0.879693985
0.098994343,0.879743987
0.098994343,0.879768988
0.099022913,0.879768988
0.099022913,0.879818991
0.099051483,0.879818991
0.099051483,0.879918996
0.099080053,0.879918996
0.099080053,0.879994
0.099108622,0.879994
0.099108622,0.880044002
0.099108622,0.88019401
0.099137192,0.88019401
0.099137192,0.880219011
0.099222902,0.880219011
0.099222902,0.880269013
0.099280041,0.880269013
0.099280041,0.880294015
0.099308611,0.880294015
0.099308611,0.880369018
0.09939432,0.880369018
0.09939432,0.88039402
0.09945146,0.88039402
0.09945146,0.880494025
0.09948003,0.880494025
0.09948003,0.880569028
0.0995086,0.880569028
0.099680018,0.880569028
0.099680018,0.88059403
0.099708588,0.88059403
0.099708588,0.880694035
0.099708588,0.88079404
0.099737158,0.88079404
0.099737158,0.880819041
0.099737158,0.881019051
0.099765728,0.881019051
0.099908577,0.881019051
0.099965716,0.881019051
0.099965716,0.881044052
0.099994286,0.881044052
0.099994286,0.881219061
0.100022856,0.881219061
0.100022856,0.881269063
0.100022856,0.881319066
0.100022856,0.88139407
0.100022856,0.881469073
0.100022856,0.881494075
0.100022856,0.881544077
0.100022856,0.881644082
0.100022856,0.881694085
0.100051426,0.881694085
0.100051426,0.881719086
0.100079995,0.881719086
0.100079995,0.881869093
0.100108565,0.881869093
0.100108565,0.8819941
0.100165705,0.8819941
0.100165705,0.882019101
0.100222844,0.882019101
0.100222844,0.882044102
0.100308554,0.882044102
0.100308554,0.882069103
0.100365693,0.882069103
0.100365693,0.882169108
0.100365693,0.882219111
0.100365693,0.882244112
0.100394263,0.882244112
0.100394263,0.882269113
0.100451403,0.882269113
0.100451403,0.882319116
0.100537112,0.882319116
0.100537112,0.882344117
0.100594252,0.882344117
0.100594252,0.88239412
0.100651391,0.88239412
0.100651391,0.882419121
0.100679961,0.882419121
0.100679961,0.882444122
0.100708531,0.882444122
0.100708531,0.882469123
0.100765671,0.882469123
0.100765671,0.882494125
0.10082281,0.882494125
0.10082281,0.882544127
0.100937089,0.882544127
0.100937089,0.882569128
0.100965659,0.882569128
0.100965659,0.88259413
0.101137078,0.88259413
0.101137078,0.882619131
0.101165648,0.882619131
0.101165648,0.882644132
0.101251357,0.882644132
0.101251357,0.882669133
0.101279927,0.882669133
0.101279927,0.882719136
0.101279927,0.882769138
0.101308497,0.882769138
0.101308497,0.882844142
0.101337066,0.882844142
0.101337066,0.882894145
0.101394206,0.882894145
0.101394206,0.882944147
0.101422776,0.882944147
0.101422776,0.883044152
0.101451346,0.883044152
0.101451346,0.883069153
0.101479915,0.883069153
0.101479915,0.883119156
0.101479915,0.883144157
0.101508485,0.883144157
0.101508485,0.88319416
0.101508485,0.883244162
0.101565625,0.883244162
0.101594195,0.883244162
0.101594195,0.883294165
0.101622764,0.883294165
0.101622764,0.883344167
0.101737044,0.883344167
0.101737044,0.88339417
0.101765613,0.88339417
0.101765613,0.883444172
0.101851323,0.883444172
0.101851323,0.883469173
0.101994172,0.883469173
0.101994172,0.883519176
0.102051311,0.883519176
0.102079881,0.883519176
0.102079881,0.883544177
0.102108451,0.883544177
0.102108451,0.88359418
0.102165591,0.88359418
0.10222273,0.88359418
0.10222273,0.883719186
0.1022513,0.883719186
0.1022513,0.883744187
0.10227987,0.883744187
0.10227987,0.883769188
0.102337009,0.883769188
0.102337009,0.88379419
0.102365579,0.88379419
0.102365579,0.883919196
0.102422719,0.883919196
0.102422719,0.8839942
0.102422719,0.884269213
0.102422719,0.884569228
0.102422719,0.884619231
0.102451288,0.884619231
0.102451288,0.884644232
0.102479858,0.884644232
0.102479858,0.884694235
0.102594137,0.884694235
0.102594137,0.884719236
0.102622707,0.884719236
0.102622707,0.884769238
0.102651277,0.884769238
0.102651277,0.884819241
0.102651277,0.884894245
0.102679847,0.884894245
0.102679847,0.884944247
0.102708417,0.884944247
0.102708417,0.884969248
0.102708417,0.885019251
0.102708417,0.885044252
0.102736986,0.885044252
0.102736986,0.885094255
0.102765556,0.885094255
0.102765556,0.885144257
0.102765556,0.885219261
0.102765556,0.885319266
0.102794126,0.885319266
0.102794126,0.885369268
0.102879835,0.885369268
0.102879835,0.885444272
0.102965545,0.885444272
0.102965545,0.885494275
0.103022684,0.885494275
0.103022684,0.885519276
0.103022684,0.88559428
0.103022684,0.885644282
0.103022684,0.885694285
0.103022684,0.885719286
0.103022684,0.885819291
0.103022684,0.885869293
0.103022684,0.885919296
0.103022684,0.8859943
0.103022684,0.886044302
0.103022684,0.886119306
0.103079824,0.886119306
0.103079824,0.886169308
0.103079824,0.886219311
0.103079824,0.886319316
0.103079824,0.886344317
0.103079824,0.88639432
0.103079824,0.886444322
0.103108394,0.886444322
0.103108394,0.886494325
0.103136964,0.886494325
0.103136964,0.886544327
0.103251243,0.886544327
0.103251243,0.886569328
0.103279813,0.886569328
0.103279813,0.886644332
0.103308382,0.886644332
0.103308382,0.886744337
0.103308382,0.886769338
0.103394092,0.886769338
0.103394092,0.886819341
0.103422662,0.886819341
0.103422662,0.886894345
0.103536941,0.886894345
0.103536941,0.886919346
0.103565511,0.886919346
0.103565511,0.886969348
0.10359408,0.886969348
0.10359408,0.887019351
0.10362265,0.887019351
0.10362265,0.887044352
0.10365122,0.887044352
0.10365122,0.887169358
0.10367979,0.887169358
0.10367979,0.887219361
0.103794069,0.887219361
0.103794069,0.887444372
0.103879778,0.887444372
0.103879778,0.887469373
0.103936918,0.887469373
0.103936918,0.88759438
0.103965488,0.88759438
0.103965488,0.887669383
0.104051197,0.887669383
0.104136906,0.887669383
0.104136906,0.887744387
0.104165476,0.887744387
0.104165476,0.887769388
0.104194046,0.887769388
0.104194046,0.887894395
0.104251186,0.887894395
0.104251186,0.888069403
0.104279755,0.888069403
0.104279755,0.888219411
0.104336895,0.888219411
0.104336895,0.888244412
0.104365465,0.888244412
0.104365465,0.888269413
0.104394035,0.888269413
0.104394035,0.888294415
0.104422604,0.888294415
0.104422604,0.888519426
0.104422604,0.888569428
0.104422604,0.88859443
0.104479744,0.88859443
0.104479744,0.888694435
0.104594023,0.888694435
0.104594023,0.888719436
0.104679733,0.888719436
0.104679733,0.888844442
0.104708302,0.888844442
0.104708302,0.888944447
0.104736872,0.888944447
0.104736872,0.888969448
0.104794012,0.888969448
0.104794012,0.88899445
0.104822582,0.88899445
0.104822582,0.889019451
0.104851151,0.889019451
0.104851151,0.889119456
0.104908291,0.889119456
0.104908291,0.889169458
0.104936861,0.889169458
0.104936861,0.88919446
0.104965431,0.88919446
0.104965431,0.889244462
0.104965431,0.889344467
0.10507971,0.889344467
0.10507971,0.88939447
0.10507971,0.889469473
0.105193989,0.889469473
0.105193989,0.889544477
0.105222559,0.889544477
0.105222559,0.889644482
0.105308268,0.889644482
0.105308268,0.889694485
0.105336838,0.889694485
0.105336838,0.889719486
0.105365408,0.889719486
0.105365408,0.88979449
0.105393977,0.88979449
0.105393977,0.889869493
0.105422547,0.889869493
0.105422547,0.889919496
0.105451117,0.889919496
0.105451117,0.889944497
0.105708245,0.889944497
0.105708245,0.889969498
0.105736815,0.889969498
0.105736815,0.8899945
0.105793955,0.8899945
0.105793955,0.890044502
0.105822524,0.890044502
0.105822524,0.890119506
0.105822524,0.890219511
0.105908234,0.890219511
0.105908234,0.890269513
0.105908234,0.890294515
0.105993943,0.890294515
0.105993943,0.890344517
0.106022513,0.890344517
0.106022513,0.890369518
0.106079653,0.890369518
0.106079653,0.890419521
0.106108222,0.890419521
0.106108222,0.890444522
0.106165362,0.890444522
0.106165362,0.890494525
0.106193932,0.890494525
0.106193932,0.890519526
0.106222502,0.890519526
0.106222502,0.890544527
0.106251071,0.890544527
0.106251071,0.89059453
0.106308211,0.89059453
0.106308211,0.890669533
0.106308211,0.890694535
0.106336781,0.890694535
0.106336781,0.890744537
0.106365351,0.890744537
0.106365351,0.890819541
0.10642249,0.890819541
0.10642249,0.890844542
0.10647963,0.890844542
0.10647963,0.890919546
0.106536769,0.890919546
0.106536769,0.890944547
0.106593909,0.890944547
0.106593909,0.89099455
0.106622479,0.89099455
0.106622479,0.891044552
0.106679618,0.891044552
0.106679618,0.891069553
0.106736758,0.891069553
0.106736758,0.891119556
0.106793897,0.891119556
0.106793897,0.891169558
0.106822467,0.891169558
0.106822467,0.89119456
0.106908177,0.89119456
0.106908177,0.891219561
0.106936746,0.891219561
0.106936746,0.891344567
0.107051026,0.891344567
0.107051026,0.89139457
0.107079595,0.89139457
0.107079595,0.891419571
0.107136735,0.891419571
0.107251014,0.891419571
0.107251014,0.891444572
0.107279584,0.891444572
0.107279584,0.891544577
0.107279584,0.89159458
0.107279584,0.891619581
0.107336724,0.891619581
0.107336724,0.891719586
0.107422433,0.891719586
0.107422433,0.891769588
0.107451003,0.891769588
0.107451003,0.89179459
0.107536712,0.89179459
0.107536712,0.891844592
0.107622422,0.891844592
0.107622422,0.891894595
0.107622422,0.891919596
0.107650991,0.891919596
0.107650991,0.891944597
0.107679561,0.891944597
0.107679561,0.891969598
0.107708131,0.891969598
0.107708131,0.8919946
0.107765271,0.8919946
0.107765271,0.892044602
0.10782241,0.892044602
0.10782241,0.892119606
0.10782241,0.892219611
0.10782241,0.892269613
0.10785098,0.892269613
0.10785098,0.892344617
0.10787955,0.892344617
0.10787955,0.892369618
0.107993829,0.892369618
0.107993829,0.892419621
0.108022399,0.892419621
0.108022399,0.892469623
0.108050969,0.892469623
0.108050969,0.892694635
0.108108108,0.892694635
0.108108108,0.892719636
0.108222387,0.892719636
0.108222387,0.892744637
0.108250957,0.892744637
0.108308097,0.892744637
0.108450946,0.892744637
0.108765213,0.892744637
0.108765213,0.892819641
0.108822353,0.892819641
0.108822353,0.892844642
0.108850923,0.892844642
0.108850923,0.892869643
0.108879493,0.892869643
0.108879493,0.892894645
0.108908062,0.892894645
0.108908062,0.892919646
0.108936632,0.892919646
0.108936632,0.892944647
0.108936632,0.89299465
0.108965202,0.89299465
0.108965202,0.893044652
0.109022342,0.893044652
0.109022342,0.893069653
0.109050911,0.893069653
0.109050911,0.893119656
0.109079481,0.893119656
0.109079481,0.893144657
0.109165191,0.893144657
0.109165191,0.893219661
0.1092509,0.893219661
0.1092509,0.893244662
0.10927947,0.893244662
0.10927947,0.893494675
0.10930804,0.893494675
0.10930804,0.893544677
0.10930804,0.89359468
0.10930804,0.893619681
0.109365179,0.893619681
0.109365179,0.893719686
0.109479458,0.893719686
0.109508028,0.893719686
0.109508028,0.893744687
0.109536598,0.893744687
0.109536598,0.893769688
0.109536598,0.893819691
0.109536598,0.893919696
0.109536598,0.893969698
0.109565168,0.893969698
0.109908005,0.893969698
0.109936575,0.893969698
0.109936575,0.8939947
0.109965145,0.8939947
0.109965145,0.894044702
0.109993715,0.894044702
0.109993715,0.894069703
0.110022284,0.894069703
0.110022284,0.894144707
0.110107994,0.894144707
0.110107994,0.894269713
0.110165133,0.894269713
0.110165133,0.894294715
0.110193703,0.894294715
0.110193703,0.894319716
0.110250843,0.894319716
0.110250843,0.894344717
0.110307982,0.894344717
0.110307982,0.89439472
0.110307982,0.894469723
0.110365122,0.894469723
0.110365122,0.894544727
0.110450831,0.894544727
0.110450831,0.89459473
0.110479401,0.89459473
0.110479401,0.894644732
0.110536541,0.894644732
0.11059368,0.894644732
0.11059368,0.89479474
0.11059368,0.894844742
0.11059368,0.894894745
0.11059368,0.89499475
0.11059368,0.895119756
0.11059368,0.895169758
0.11065082,0.895169758
0.11065082,0.895644782
0.11067939,0.895644782
0.11067939,0.895769788
0.11070796,0.895769788
0.11070796,0.89579479
0.110822239,0.89579479
0.110822239,0.895869793
0.110879378,0.895869793
0.110936518,0.895869793
0.110936518,0.895894795
0.110965088,0.895894795
0.110965088,0.895919796
0.110993658,0.895919796
0.110993658,0.8959948
0.111022227,0.8959948
0.111022227,0.896044802
0.111050797,0.896044802
0.111050797,0.896069803
0.111107937,0.896069803
0.111107937,0.896119806
0.111107937,0.896144807
0.111136506,0.896144807
0.111136506,0.896169808
0.111193646,0.896169808
0.111193646,0.896219811
0.111222216,0.896219811
0.111222216,0.896244812
0.111279355,0.896244812
0.111365065,0.896244812
0.111365065,0.896269813
0.111450774,0.896269813
0.111450774,0.896319816
0.111479344,0.896319816
0.111479344,0.896344817
0.111536484,0.896344817
0.111536484,0.896369818
0.111565053,0.896369818
0.111565053,0.89639482
0.111622193,0.89639482
0.111622193,0.896419821
0.111879321,0.896419821
0.111879321,0.896444822
0.111936461,0.896444822
0.111936461,0.896469823
0.1119936,0.896469823
0.1119936,0.896544827
0.11205074,0.896544827
0.11205074,0.896619831
0.11207931,0.896619831
0.11207931,0.896644832
0.11210788,0.896644832
0.11210788,0.896669833
0.11210788,0.896769838
0.11210788,0.896844842
0.112136449,0.896844842
0.112136449,0.896969848
0.112165019,0.896969848
0.112165019,0.897019851
0.112193589,0.897019851
0.112193589,0.897044852
0.112422147,0.897044852
0.112422147,0.897094855
0.112450717,0.897094855
0.112450717,0.897144857
0.112564996,0.897144857
0.112564996,0.897169858
0.112593566,0.897169858
0.112593566,0.89719486
0.112593566,0.897244862
0.112593566,0.897269863
0.112650706,0.897269863
0.112650706,0.897319866
0.112707845,0.897319866
0.112850694,0.897319866
0.112850694,0.897344867
0.112907834,0.897344867
0.112907834,0.897369868
0.112993543,0.897369868
0.112993543,0.89739487
0.113022113,0.89739487
0.113022113,0.897419871
0.113050683,0.897419871
0.113050683,0.897494875
0.113079253,0.897494875
0.113193532,0.897494875
0.113193532,0.897569878
0.113193532,0.897619881
0.113193532,0.897669883
0.113193532,0.897744887
0.113222102,0.897744887
0.113222102,0.897769888
0.113250671,0.897769888
0.113250671,0.897919896
0.113336381,0.897919896
0.113336381,0.897944897
0.113364951,0.897944897
0.113364951,0.897969898
0.11339352,0.897969898
0.11339352,0.8979949
0.11345066,0.8979949
0.11345066,0.898069903
0.11347923,0.898069903
0.11347923,0.898169908
0.113536369,0.898169908
0.113536369,0.89819491
0.113564939,0.89819491
0.113564939,0.898244912
0.113622079,0.898244912
0.113622079,0.898294915
0.113650649,0.898294915
0.113650649,0.898344917
0.113764928,0.898344917
0.113764928,0.898369918
0.113793498,0.898369918
0.113793498,0.898419921
0.113907777,0.898419921
0.113907777,0.898444922
0.113993486,0.898444922
0.113993486,0.898469923
0.114107765,0.898469923
0.114164905,0.898469923
0.114193475,0.898469923
0.114193475,0.898519926
0.114250614,0.898519926
0.114250614,0.898544927
0.114307754,0.898544927
0.114307754,0.89859493
0.114336324,0.89859493
0.114336324,0.898619931
0.114450603,0.898619931
0.114450603,0.898644932
0.114479173,0.898644932
0.114479173,0.898669933
0.114564882,0.898669933
0.114564882,0.898694935
0.114622022,0.898694935
0.114622022,0.898744937
0.114679161,0.898744937
0.114736301,0.898744937
0.114736301,0.898769938
0.114764871,0.898769938
0.114764871,0.898869943
0.11482201,0.898869943
0.11482201,0.898894945
0.11485058,0.898894945
0.11485058,0.898944947
0.11485058,0.89899495
0.11490772,0.89899495
0.11490772,0.899019951
0.11490772,0.899094955
0.11490772,0.899169958
0.114936289,0.899169958
0.114936289,0.899294965
0.115021999,0.899294965
0.115021999,0.899344967
0.115050569,0.899344967
0.115050569,0.899369968
0.115107708,0.899369968
0.115107708,0.89939497
0.115221987,0.89939497
0.115221987,0.899419971
0.115221987,0.899469973
0.115221987,0.899519976
0.115250557,0.899519976
0.115250557,0.899544977
0.115279127,0.899544977
0.115279127,0.899644982
0.115336266,0.899644982
0.115393406,0.899644982
0.115393406,0.899669983
0.115450546,0.899669983
0.115450546,0.899719986
0.115479115,0.899719986
0.115479115,0.899744987
0.115507685,0.899744987
0.115507685,0.89979499
0.115536255,0.89979499
0.115536255,0.899844992
0.115564825,0.899844992
0.115564825,0.900045002
0.115621964,0.900045002
0.115621964,0.900120006
0.115707674,0.900120006
0.115707674,0.900170009
0.115793383,0.900170009
0.115793383,0.900245012
0.115821953,0.900245012
0.115821953,0.900270014
0.115879093,0.900270014
0.115907662,0.900270014
0.115907662,0.900320016
0.116164791,0.900320016
0.116164791,0.900345017
0.11630764,0.900345017
0.11630764,0.900520026
0.11630764,0.900545027
0.116421919,0.900545027
0.116421919,0.900620031
0.116450489,0.900620031
0.116450489,0.900720036
0.116450489,0.900820041
0.116479058,0.900820041
0.116479058,0.900845042
0.116507628,0.900845042
0.116507628,0.900920046
0.116507628,0.900970049
0.116536198,0.900970049
0.116536198,0.90099505
0.116593338,0.90099505
0.116593338,0.901020051
0.116593338,0.901070054
0.116679047,0.901070054
0.116736187,0.901070054
0.116736187,0.901145057
0.116764756,0.901145057
0.116764756,0.901320066
0.116793326,0.901320066
0.116793326,0.901345067
0.116907605,0.901345067
0.116907605,0.90139507
0.116936175,0.90139507
0.116936175,0.901445072
0.117021884,0.901445072
0.117021884,0.901470074
0.117050454,0.901470074
0.117050454,0.901520076
0.117164733,0.901520076
0.117164733,0.901570079
0.117193303,0.901570079
0.117250443,0.901570079
0.117307582,0.901570079
0.117307582,0.901645082
0.117364722,0.901645082
0.117450431,0.901645082
0.117450431,0.901670084
0.117507571,0.901670084
0.117564711,0.901670084
0.117564711,0.901720086
0.11762185,0.901720086
0.11762185,0.901845092
0.117736129,0.901845092
0.117736129,0.901895095
0.117850409,0.901895095
0.117850409,0.901945097
0.117878978,0.901945097
0.117878978,0.901970099
0.117964688,0.901970099
0.117964688,0.902020101
0.117993258,0.902020101
0.117993258,0.902045102
0.118021827,0.902045102
0.118021827,0.902070104
0.118021827,0.902120106
0.118078967,0.902120106
0.118078967,0.902145107
0.118107537,0.902145107
0.118107537,0.902170109
0.118136107,0.902170109
0.118136107,0.902420121
0.118164676,0.902420121
0.118164676,0.902470124
0.118221816,0.902470124
0.118221816,0.902545127
0.118221816,0.902620131
0.118250386,0.902620131
0.118250386,0.902645132
0.118278955,0.902645132
0.118278955,0.902720136
0.118307525,0.902720136
0.118307525,0.902745137
0.118336095,0.902745137
0.118336095,0.90279514
0.118421804,0.90279514
0.118478944,0.90279514
0.118478944,0.902820141
0.118536084,0.902820141
0.118593223,0.902820141
0.118707502,0.902820141
0.118707502,0.902845142
0.118793212,0.902845142
0.118793212,0.902895145
0.118878921,0.902895145
0.118878921,0.902920146
0.1189932,0.902920146
0.1189932,0.902945147
0.11910748,0.902945147
0.11910748,0.90299515
0.119193189,0.90299515
0.119193189,0.903020151
0.119250329,0.903020151
0.119250329,0.903070154
0.119307468,0.903070154
0.119307468,0.903095155
0.119364608,0.903095155
0.119364608,0.90319516
0.119421747,0.90319516
0.119421747,0.903220161
0.119764585,0.903220161
0.119764585,0.903270164
0.119793155,0.903270164
0.119793155,0.903295165
0.119850294,0.903295165
0.119850294,0.903320166
0.119878864,0.903320166
0.119878864,0.903370169
0.119907434,0.903370169
0.119907434,0.903445172
0.119907434,0.903545177
0.119936004,0.903545177
0.119936004,0.903670184
0.119936004,0.904170209
0.119936004,0.90419521
0.119936004,0.904420221
0.119964573,0.904420221
0.119964573,0.904470224
0.120078853,0.904470224
0.120078853,0.904495225
0.120107422,0.904495225
0.120107422,0.904520226
0.120135992,0.904520226
0.120135992,0.904545227
0.120164562,0.904545227
0.120164562,0.90459523
0.120250271,0.90459523
0.120250271,0.904620231
0.120335981,0.904620231
0.120335981,0.904645232
0.120364551,0.904645232
0.120364551,0.904670234
0.12039312,0.904670234
0.12039312,0.904720236
0.12042169,0.904720236
0.12042169,0.904745237
0.12042169,0.90479524
0.12042169,0.904845242
0.1205074,0.904845242
0.1205074,0.904870244
0.120564539,0.904870244
0.120564539,0.904895245
0.120621679,0.904895245
0.120621679,0.904970249
0.120621679,0.90499525
0.120650249,0.90499525
0.120650249,0.905070254
0.120707388,0.905070254
0.120707388,0.905145257
0.120735958,0.905145257
0.120735958,0.905220261
0.120764528,0.905220261
0.120764528,0.905295265
0.120793098,0.905295265
0.120793098,0.905320266
0.120821667,0.905320266
0.120821667,0.905345267
0.120850237,0.905345267
0.120850237,0.905370269
0.120878807,0.905370269
0.120878807,0.90539527
0.120907377,0.90539527
0.120907377,0.905445272
0.121021656,0.905445272
0.121021656,0.905470274
0.121078795,0.905470274
0.121078795,0.905495275
0.121193075,0.905495275
0.121193075,0.905545277
0.121250214,0.905545277
0.121250214,0.90559528
0.121278784,0.90559528
0.121278784,0.905645282
0.121364493,0.905645282
0.121393063,0.905645282
0.121393063,0.905695285
0.121593052,0.905695285
0.121593052,0.905845292
0.121650191,0.905845292
0.121650191,0.905945297
0.121650191,0.906020301
0.121678761,0.906020301
0.121678761,0.906095305
0.121764471,0.906095305
0.121764471,0.906120306
0.12179304,0.906120306
0.12179304,0.906170309
0.12182161,0.906170309
0.12182161,0.90639532
0.12190732,0.90639532
0.12190732,0.906445322
0.121964459,0.906445322
0.121964459,0.906520326
0.121993029,0.906520326
0.121993029,0.906545327
0.122107308,0.906545327
0.122107308,0.90659533
0.122107308,0.906645332
0.122193018,0.906645332
0.122193018,0.906670334
0.122250157,0.906670334
0.122250157,0.906695335
0.122307297,0.906695335
0.122307297,0.906745337
0.122421576,0.906745337
0.122421576,0.906845342
0.122421576,0.906945347
0.122421576,0.906970349
0.122478716,0.906970349
0.122592995,0.906970349
0.122592995,0.90699535
0.122650134,0.90699535
0.122735844,0.90699535
0.122764413,0.90699535
0.122764413,0.907045352
0.122764413,0.907145357
0.122792983,0.907145357
0.123450089,0.907145357
0.123450089,0.907170359
0.123650077,0.907170359
0.123650077,0.907245362
0.123678647,0.907245362
0.123678647,0.907270364
0.123707217,0.907270364
0.123707217,0.907295365
0.123792926,0.907295365
0.123792926,0.907320366
0.123792926,0.907370369
0.123792926,0.90739537
0.123878636,0.90739537
0.123878636,0.907520376
0.123935775,0.907520376
0.123935775,0.907545377
0.124050054,0.907545377
0.124050054,0.90759538
0.124078624,0.90759538
0.124078624,0.907620381
0.124107194,0.907620381
0.124107194,0.907645382
0.124135764,0.907645382
0.124135764,0.907720386
0.124192903,0.907720386
0.124192903,0.908120406
0.124192903,0.908145407
0.124250043,0.908145407
0.124250043,0.908245412
0.124392892,0.908245412
0.124392892,0.908320416
0.124421462,0.908345417
0.124421462,0.908370419
0.124507171,0.908370419
0.124507171,0.90839542
0.124535741,0.90839542
0.124535741,0.908445422
0.12462145,0.908445422
0.12470716,0.908445422
0.12470716,0.908470424
0.124735729,0.908470424
0.124735729,0.908495425
0.124792869,0.908495425
0.124792869,0.908545427
0.124992858,0.908545427
0.124992858,0.908570429
0.125135707,0.908570429
0.125164276,0.908570429
0.125164276,0.90859543
0.125192846,0.90859543
0.125192846,0.908645432
0.125249986,0.908645432
0.125249986,0.908745437
0.125278556,0.908745437
0.125278556,0.90879544
0.125278556,0.908845442
0.125307125,0.908845442
0.125307125,0.908870444
0.125364265,0.908870444
0.125364265,0.908895445
0.125392835,0.908895445
0.125392835,0.908945447
0.125392835,0.909145457
0.125421404,0.909145457
0.125421404,0.909220461
0.125449974,0.909220461
0.125449974,0.909295465
0.125535684,0.909295465
0.125535684,0.909320466
0.125592823,0.909320466
0.125592823,0.909420471
0.125707102,0.909420471
0.125707102,0.909445472
0.125878521,0.909445472
0.125878521,0.909520476
0.125907091,0.909520476
0.125907091,0.909545477
0.12607851,0.909545477
0.12607851,0.90959548
0.12610708,0.90959548
0.12610708,0.909695485
0.126192789,0.909695485
0.126192789,0.909720486
0.126221359,0.909720486
0.126221359,0.909745487
0.126249929,0.909745487
0.126307068,0.909745487
0.126307068,0.909845492
0.126335638,0.909845492
0.126335638,0.9099955
0.126421347,0.9099955
0.126421347,0.910045502
0.126449917,0.910045502
0.126449917,0.910070504
0.126507057,0.910070504
0.126507057,0.910095505
0.126564196,0.910095505
0.126564196,0.910145507
0.126621336,0.910145507
0.126621336,0.910170509
0.126707045,0.910170509
0.126707045,0.91019551
0.126764185,0.91019551
0.126764185,0.910245512
0.126792755,0.910245512
0.126792755,0.910295515
0.126964173,0.910295515
0.126964173,0.910345517
0.126964173,0.910370519
0.127021313,0.910370519
0.127021313,0.91039552
0.127107022,0.91039552
0.127107022,0.910495525
0.127164162,0.910495525
0.127164162,0.91059553
0.127192732,0.91059553
0.127192732,0.910745537
0.127221302,0.910745537
0.127221302,0.910770539
0.127278441,0.910770539
0.127278441,0.910820541
0.127335581,0.910820541
0.127335581,0.910870544
0.127364151,0.910870544
0.127364151,0.910895545
0.12744986,0.910895545
0.12744986,0.910920546
0.127507,0.910920546
0.127507,0.911070554
0.127564139,0.911070554
0.127564139,0.911220561
0.127592709,0.911220561
0.127592709,0.911245562
0.127678418,0.911245562
0.127678418,0.911270564
0.127706988,0.911270564
0.127706988,0.911295565
0.127735558,0.911295565
0.127735558,0.911345567
0.127764128,0.911345567
0.127764128,0.911370569
0.127792698,0.911370569
0.127792698,0.911470574
0.127821267,0.911470574
0.127821267,0.911545577
0.127849837,0.911545577
0.127849837,0.911695585
0.127878407,0.911695585
0.127878407,0.911745587
0.127906977,0.911745587
0.127906977,0.911820591
0.127935547,0.911820591
0.127935547,0.911870594
0.127992686,0.911870594
0.127992686,0.911895595
0.128078396,0.911895595
0.128078396,0.911920596
0.128106965,0.911920596
0.128106965,0.911945597
0.128135535,0.911945597
0.128135535,0.912045602
0.128164105,0.912045602
0.128164105,0.912320616
0.128221245,0.912320616
0.128221245,0.91239562
0.128249814,0.91239562
0.128249814,0.912520626
0.128335524,0.912520626
0.128335524,0.912545627
0.128364093,0.912545627
0.128364093,0.912620631
0.128421233,0.912620631
0.128421233,0.912745637
0.128449803,0.912745637
0.12884978,0.912745637
0.12884978,0.91279564
0.12887835,0.91279564
0.12887835,0.912870644
0.128935489,0.912870644
0.128935489,0.912895645
0.128964059,0.912895645
0.128964059,0.912920646
0.129078338,0.912920646
0.129164048,0.912920646
0.129306897,0.912920646
0.129335467,0.912920646
0.129335467,0.912945647
0.129421176,0.912945647
0.129421176,0.913045652
0.129478316,0.913045652
0.129478316,0.913120656
0.129506885,0.913120656
0.129506885,0.913145657
0.129535455,0.913145657
0.129535455,0.913170659
0.129592595,0.913170659
0.129592595,0.91319566
0.129649734,0.91319566
0.129649734,0.913220661
0.129678304,0.913220661
0.129678304,0.913245662
0.129764013,0.913245662
0.129764013,0.913320666
0.129878293,0.913320666
0.129878293,0.913345667
0.129906862,0.913345667
0.129992572,0.913345667
0.130706817,0.913345667
0.130763956,0.913345667
0.130935375,0.913345667
0.130992515,0.913345667
0.130992515,0.91339567
0.131021085,0.91339567
0.131135364,0.91339567
0.131163933,0.91339567
0.131249643,0.91339567
0.131249643,0.913420671
0.131306782,0.913420671
0.131535341,0.913420671
0.13159248,0.913420671
0.13164962,0.913420671
0.13164962,0.913445672
0.13164962,0.913495675
0.13164962,0.913520676
0.13167819,0.913520676
0.13167819,0.913570679
0.131735329,0.913570679
0.131735329,0.91359568
0.131821039,0.91359568
0.131878178,0.91359568
0.131906748,0.91359568
0.131906748,0.913620681
0.131935318,0.913620681
0.131992458,0.913620681
0.132021027,0.913620681
0.132021027,0.913645682
0.132078167,0.913645682
0.132078167,0.913670684
0.132106737,0.913670684
0.132106737,0.913695685
0.132135307,0.913695685
0.132135307,0.913720686
0.132135307,0.913770689
0.132221016,0.913770689
0.132221016,0.913845692
0.132221016,0.913870694
0.132278156,0.913870694
0.132335295,0.913870694
0.132335295,0.913920696
0.132363865,0.913920696
0.132363865,0.914095705
0.132363865,0.914145707
0.132363865,0.91419571
0.132506714,0.91419571
0.132506714,0.914220711
0.132592423,0.914220711
0.132592423,0.914245712
0.132649563,0.914245712
0.132706702,0.914245712
0.132792412,0.914245712
0.133163819,0.914245712
0.133220959,0.914245712
0.133220959,0.914270714
0.133306668,0.914270714
0.133535227,0.914270714
0.133535227,0.914295715
0.133592366,0.914295715
0.133649506,0.914295715
0.133735215,0.914295715
0.133735215,0.914345717
0.133735215,0.914370719
0.133763785,0.914370719
0.133763785,0.91439572
0.133820925,0.91439572
0.133820925,0.914420721
0.133992343,0.914420721
0.134049483,0.914420721
0.134278041,0.914420721
0.134278041,0.914445722
0.134335181,0.914445722
0.134335181,0.914470724
0.134363751,0.914470724
0.13442089,0.914470724
0.13447803,0.914470724
0.13447803,0.914495725
0.1345066,0.914495725
0.1345066,0.914520726
0.134535169,0.914520726
0.134535169,0.914545727
0.134592309,0.914545727
0.134592309,0.914570729
0.134649449,0.914570729
0.134649449,0.91459573
0.134678018,0.91459573
0.134678018,0.914720736
0.135249414,0.914720736
0.135306554,0.914720736
0.135420833,0.914720736
0.135420833,0.914745737
0.135506542,0.914745737
0.135506542,0.914770739
0.135649391,0.914770739
0.13582081,0.914770739
0.13584938,0.914770739
0.13584938,0.914820741
0.13587795,0.914820741
0.13587795,0.914845742
0.135935089,0.914845742
0.135935089,0.914945747
0.135963659,0.914945747
0.135963659,0.914970749
0.136020799,0.914970749
0.136020799,0.91499575
0.136049369,0.91499575
0.136049369,0.915020751
0.136163648,0.915020751
0.136163648,0.915070754
0.136192218,0.915070754
0.136192218,0.915095755
0.136192218,0.91519576
0.136192218,0.915270764
0.136220787,0.915270764
0.136220787,0.915295765
0.136306497,0.915295765
0.136306497,0.915320766
0.136306497,0.915370769
0.136306497,0.91539577
0.136363636,0.91539577
0.136735044,0.91539577
0.136792183,0.91539577
0.136792183,0.915420771
0.136849323,0.915420771
0.136849323,0.915470774
0.136906462,0.915470774
0.136906462,0.915495775
0.136992172,0.915495775
0.136992172,0.915520776
0.137020742,0.915520776
0.137020742,0.915545777
0.137020742,0.915620781
0.137049311,0.915620781
0.137049311,0.915645782
0.137077881,0.915645782
0.137077881,0.915695785
0.137106451,0.915695785
0.137106451,0.915745787
0.137135021,0.915745787
0.137135021,0.915770789
0.137163591,0.915770789
0.137163591,0.91579579
0.13719216,0.91579579
0.13719216,0.915820791
0.1372493,0.915820791
0.1372493,0.915870794
0.1372493,0.916070804
0.1372493,0.916145807
0.1372493,0.916270814
0.13727787,0.916270814
0.13727787,0.916295815
0.13730644,0.916295815
0.13730644,0.916320816
0.13730644,0.916370819
0.13730644,0.91639582
0.137420719,0.91639582
0.137420719,0.916420821
0.137592138,0.916420821
0.137649277,0.916420821
0.137649277,0.916470824
0.137677847,0.916470824
0.137677847,0.916620831
0.137706417,0.916620831
0.137706417,0.916745837
0.137734987,0.916745837
0.137734987,0.916770839
0.137763556,0.916770839
0.137763556,0.916845842
0.137792126,0.916845842
0.137792126,0.916870844
0.137820696,0.916870844
0.137820696,0.916970849
0.137849266,0.916970849
0.137849266,0.91699585
0.137877836,0.91699585
0.137877836,0.917020851
0.137934975,0.917020851
0.138106394,0.917020851
0.138134964,0.917020851
0.138734929,0.917020851
0.138734929,0.917095855
0.138763499,0.917095855
0.138763499,0.917120856
0.139934861,0.917120856
0.139934861,0.917170859
0.139992,0.917170859
0.139992,0.917220861
0.14007771,0.917220861
0.14007771,0.917245862
0.140163419,0.917245862
0.140163419,0.917295865
0.140249129,0.917295865
0.140249129,0.917345867
0.140249129,0.91739587
0.140363408,0.91739587
0.140363408,0.917445872
0.140391978,0.917445872
0.140391978,0.917520876
0.140391978,0.917545877
0.140534827,0.917545877
0.140534827,0.91759588
0.140563396,0.91759588
0.140563396,0.917620881
0.140649106,0.917620881
0.140649106,0.917745887
0.140649106,0.917770889
0.140677676,0.917770889
0.140677676,0.91779589
0.140734815,0.91779589
0.140763385,0.91779589
0.140934804,0.91779589
0.140963374,0.91779589
0.140963374,0.917845892
0.140991943,0.917845892
0.140991943,0.917870894
0.141049083,0.917870894
0.141049083,0.917895895
0.141077653,0.917895895
0.141220502,0.917920896
0.141249071,0.917920896
0.141249071,0.917945897
0.141306211,0.917945897
0.141363351,0.917945897
0.14139192,0.917945897
0.14139192,0.9179959
0.141534769,0.9179959
0.141534769,0.918020901
0.141563339,0.918020901
0.141563339,0.918045902
0.141649049,0.918045902
0.141649049,0.918120906
0.141734758,0.918120906
0.141734758,0.91819591
0.141763328,0.91819591
0.141763328,0.918420921
0.141820467,0.918420921
0.141820467,0.918470924
0.141849037,0.918470924
0.141849037,0.918520926
0.141906177,0.918520926
0.141906177,0.918570929
0.141963316,0.918570929
0.141963316,0.91859593
0.142020456,0.91859593
0.142020456,0.918620931
0.142134735,0.918620931
0.142134735,0.918645932
0.142220445,0.918645932
0.142220445,0.918670934
0.142420433,0.918670934
0.142420433,0.918720936
0.142477573,0.918720936
0.142477573,0.918770939
0.142477573,0.91879594
0.142534712,0.91879594
0.142534712,0.918895945
0.142620422,0.918895945
0.142620422,0.91899595
0.142677561,0.91899595
0.142734701,0.91899595
0.14284898,0.91899595
0.14284898,0.919070954
0.14287755,0.919070954
0.14287755,0.919095955
0.142991829,0.919095955
0.142991829,0.919145957
0.143077538,0.919145957
0.143077538,0.919170959
0.143134678,0.919170959
0.143134678,0.91919596
0.143191818,0.91919596
0.143191818,0.919220961
0.143248957,0.919220961
0.143334667,0.919220961
0.143334667,0.919245962
0.143591795,0.919245962
0.143591795,0.919295965
0.143620365,0.919295965
0.143620365,0.91939597
0.143677504,0.91939597
0.143677504,0.919420971
0.143734644,0.919420971
0.143734644,0.919470974
0.143763214,0.919470974
0.143763214,0.919495975
0.143791783,0.919495975
0.143791783,0.919520976
0.143791783,0.919570979
0.143791783,0.91959598
0.143820353,0.91959598
0.143820353,0.919620981
0.143906063,0.919620981
0.143906063,0.919645982
0.143963202,0.919645982
0.143963202,0.919670984
0.143991772,0.919670984
0.143991772,0.919695985
0.144163191,0.919695985
0.144163191,0.919770989
0.14422033,0.919770989
0.14422033,0.91979599
0.14427747,0.91979599
0.14427747,0.919845992
0.14430604,0.919845992
0.14430604,0.919895995
0.144363179,0.919895995
0.144363179,0.919996
0.144420319,0.919996
0.144420319,0.920021001
0.144477458,0.920021001
0.144534598,0.920021001
0.144620307,0.920021001
0.144706017,0.920021001
0.144706017,0.920046002
0.144791726,0.920046002
0.144791726,0.920121006
0.144820296,0.920121006
0.144820296,0.92019601
0.144848866,0.92019601
0.144848866,0.920246012
0.144906005,0.920246012
0.144934575,0.920246012
0.144934575,0.920296015
0.144963145,0.920296015
0.144963145,0.920371019
0.144991715,0.920371019
0.144991715,0.92039602
0.144991715,0.920496025
0.144991715,0.920571029
0.145105994,0.920571029
0.145105994,0.92059603
0.145163134,0.92059603
0.145163134,0.920621031
0.145363122,0.920621031
0.145363122,0.920646032
0.145448831,0.920646032
0.145448831,0.920696035
0.145477401,0.920696035
0.145477401,0.920771039
0.14562025,0.920771039
0.145763099,0.920771039
0.145763099,0.92079604
0.145877378,0.92079604
0.145877378,0.920821041
0.145963088,0.920821041
0.145963088,0.920846042
0.146220216,0.920846042
0.146220216,0.920871044
0.146305925,0.920871044
0.146305925,0.920896045
0.146391635,0.920896045
0.146391635,0.920921046
0.146420205,0.920921046
0.146420205,0.920946047
0.146448774,0.920946047
0.146448774,0.920971049
0.146477344,0.920971049
0.146648763,0.920971049
0.146705903,0.920971049
0.146705903,0.92099605
0.146734472,0.92099605
0.146734472,0.921071054
0.146934461,0.921071054
0.146963031,0.921071054
0.14702017,0.921071054
0.14702017,0.921121056
0.147134449,0.921121056
0.147248729,0.921121056
0.147277298,0.921121056
0.147277298,0.921146057
0.147420147,0.921146057
0.147420147,0.921171059
0.147505857,0.921171059
0.147505857,0.92119606
0.147648706,0.92119606
0.147648706,0.921221061
0.147734415,0.921221061
0.147734415,0.921246062
0.147762985,0.921246062
0.147762985,0.921271064
0.147791555,0.921271064
0.147791555,0.921296065
0.148020113,0.921296065
0.148020113,0.921321066
0.148077253,0.921321066
0.148077253,0.921346067
0.148162962,0.921346067
0.148162962,0.921371069
0.148220102,0.921371069
0.148220102,0.92139607
0.148248672,0.92139607
0.148248672,0.921421071
0.148305811,0.921421071
0.148305811,0.921446072
0.14839152,0.921446072
0.14839152,0.921471074
0.148534369,0.921471074
0.148534369,0.921496075
0.148620079,0.921496075
0.148620079,0.921521076
0.148648649,0.921521076
0.148648649,0.921546077
0.148677218,0.921546077
0.148677218,0.921571079
0.148791498,0.921571079
0.148791498,0.921696085
0.148877207,0.921696085
0.148877207,0.921821091
0.148877207,0.921871094
0.148991486,0.921871094
0.148991486,0.921896095
0.149077196,0.921896095
0.149077196,0.921921096
0.149105765,0.921921096
0.149105765,0.921971099
0.149105765,0.922171109
0.149105765,0.922321116
0.149134335,0.922321116
0.149134335,0.92239612
0.149162905,0.92239612
0.149162905,0.922446122
0.149220045,0.922446122
0.149220045,0.922496125
0.149248614,0.922496125
0.149248614,0.922546127
0.149248614,0.92259613
0.149305754,0.92259613
0.149305754,0.922621131
0.149391463,0.922621131
0.149391463,0.922646132
0.149420033,0.922646132
0.149477173,0.922646132
0.149477173,0.922696135
0.149591452,0.922696135
0.149591452,0.922721136
0.149705731,0.922721136
0.149705731,0.922746137
0.14979144,0.922746137
0.14979144,0.922771139
0.14979144,0.922821141
0.14982001,0.922821141
0.14982001,0.922871144
0.14984858,0.922871144
0.14984858,0.922921146
0.14984858,0.922946147
0.14987715,0.922946147
0.149962859,0.922946147
0.150019999,0.922946147
0.150105708,0.922946147
0.150162848,0.922946147
0.150162848,0.922971149
0.150248557,0.922971149
0.150248557,0.92299615
0.150419976,0.92299615
0.150419976,0.923021151
0.150505685,0.923021151
0.150505685,0.923046152
0.150591395,0.923046152
0.150591395,0.923121156
0.150619965,0.923121156
0.150619965,0.923146157
0.150648534,0.923146157
0.150648534,0.923171159
0.150677104,0.923171159
0.150734244,0.923171159
0.150762814,0.923171159
0.150762814,0.92319616
0.150791383,0.92319616
0.150791383,0.923221161
0.150819953,0.923221161
0.150819953,0.923246162
0.150877093,0.923246162
0.150877093,0.923271164
0.150934232,0.923271164
0.150934232,0.923296165
0.151048512,0.923296165
0.151048512,0.923321166
0.151077081,0.923321166
0.151077081,0.923346167
0.1512485,0.923346167
0.1512485,0.923371169
0.151448489,0.923371169
0.151448489,0.92339617
0.151591338,0.92339617
0.151591338,0.923446172
0.151648477,0.923446172
0.151648477,0.923471174
0.151762756,0.923471174
0.151762756,0.923496175
0.151848466,0.923496175
0.151905605,0.923496175
0.151905605,0.923521176
0.152048454,0.923521176
0.152077024,0.923521176
0.152077024,0.923546177
0.152191303,0.923546177
0.152191303,0.92359618
0.152219873,0.92359618
0.152277013,0.92359618
0.152305583,0.92359618
0.15261985,0.92359618
0.152819839,0.92359618
0.152848409,0.92359618
0.152905548,0.92359618
0.152991258,0.92359618
0.152991258,0.923671184
0.153105537,0.923671184
0.153105537,0.923696185
0.153276956,0.923696185
0.153276956,0.923721186
0.153448374,0.923721186
0.153448374,0.923746187
0.153562654,0.923746187
0.153562654,0.923771189
0.153619793,0.923771189
0.153619793,0.92379619
0.153619793,0.923871194
0.153648363,0.923871194
0.153648363,0.923921196
0.153648363,0.923971199
0.153762642,0.923971199
0.153762642,0.924021201
0.153905491,0.924021201
0.153905491,0.924046202
0.153962631,0.924046202
0.153962631,0.924096205
0.15407691,0.924096205
0.15407691,0.924121206
0.154248329,0.924121206
0.154248329,0.924171209
0.154305468,0.924171209
0.154305468,0.924221211
0.154448317,0.924221211
0.154448317,0.924246212
0.154505457,0.924246212
0.154505457,0.924271214
0.154562596,0.924271214
0.154562596,0.924321216
0.154619736,0.924321216
0.154619736,0.924346217
0.154648306,0.924346217
0.154648306,0.924371219
0.154676876,0.924371219
0.154676876,0.924446222
0.154705445,0.924446222
0.154705445,0.924496225
0.154762585,0.924496225
0.154762585,0.924521226
0.154791155,0.924521226
0.154791155,0.924546227
0.154905434,0.924546227
0.154905434,0.924571229
0.154991143,0.924571229
0.154991143,0.92459623
0.155076853,0.92459623
0.155133992,0.92459623
0.155162562,0.92459623
0.155162562,0.924621231
0.155191132,0.924621231
0.155191132,0.924696235
0.155191132,0.92479624
0.155191132,0.924821241
0.155219702,0.924821241
0.155219702,0.924846242
0.155219702,0.924896245
0.155219702,0.924921246
0.155248272,0.924921246
0.155248272,0.924971249
0.155362551,0.924971249
0.155362551,0.92499625
0.155991086,0.92499625
0.156019656,0.92499625
0.156019656,0.925021251
0.156048226,0.925021251
0.156048226,0.925046252
0.156133935,0.925046252
0.156133935,0.925271264
0.156162505,0.925271264
0.156162505,0.925496275
0.156191075,0.925496275
0.156191075,0.925546277
0.156219645,0.925546277
0.156219645,0.92579629
0.156248214,0.92579629
0.156248214,0.925846292
0.156276784,0.925846292
0.156276784,0.925946297
0.156305354,0.925946297
0.156305354,0.9259963
0.156333924,0.9259963
0.156333924,0.926121306
0.156362494,0.926121306
0.156362494,0.926146307
0.156391063,0.926146307
0.156391063,0.92619631
0.156419633,0.92619631
0.156419633,0.926221311
0.156648192,0.926221311
0.156648192,0.926246312
0.156762471,0.926246312
0.156762471,0.926296315
0.15687675,0.926296315
0.156991029,0.926296315
0.156991029,0.926471324
0.157019599,0.926471324
0.157019599,0.926496325
0.157048169,0.926496325
0.157048169,0.92659633
0.157162448,0.92659633
0.157162448,0.926621331
0.157219587,0.926621331
0.157219587,0.926646332
0.157448146,0.926646332
0.157448146,0.926671334
0.157505285,0.926671334
0.157505285,0.926696335
0.157590995,0.926696335
0.157790983,0.926696335
0.15970516,0.926721336
0.15973373,0.926721336
0.15973373,0.926746337
0.159762299,0.926746337
0.159762299,0.92679634
0.159848009,0.92679634
0.159848009,0.926821341
0.160133707,0.926821341
0.160133707,0.926871344
0.160247986,0.926871344
0.160247986,0.926946347
0.160305125,0.926946347
0.160305125,0.926971349
0.160333695,0.926971349
0.160333695,0.92699635
0.160390835,0.92699635
0.160390835,0.927071354
0.160390835,0.927121356
0.160419405,0.927121356
0.160419405,0.92739637
0.160419405,0.927421371
0.160447974,0.927421371
0.160447974,0.927571379
0.160562254,0.927571379
0.160562254,0.92759638
0.160562254,0.927646382
0.160590823,0.927646382
0.160590823,0.927671384
0.160705103,0.927671384
0.160705103,0.927696385
0.160762242,0.927696385
0.160762242,0.927721386
0.160905091,0.927721386
0.160905091,0.927746387
0.160962231,0.927746387
0.160962231,0.92779639
0.16110508,0.92779639
0.16110508,0.927821391
0.16113365,0.927821391
0.16113365,0.927846392
0.161190789,0.927846392
0.161190789,0.927971399
0.161219359,0.927971399
0.161219359,0.9279964
0.161219359,0.928046402
0.161276498,0.928046402
0.161276498,0.928071404
0.161305068,0.928071404
0.161305068,0.928171409
0.161447917,0.928171409
0.161447917,0.92819641
0.161505057,0.92819641
0.161505057,0.928221411
0.161562196,0.928221411
0.161562196,0.928246412
0.161619336,0.928246412
0.161619336,0.928296415
0.161847894,0.928296415
0.161847894,0.928346417
0.161905034,0.928346417
0.161905034,0.928371419
0.161933604,0.928371419
0.161933604,0.928421421
0.162019313,0.928421421
0.162019313,0.928496425
0.162019313,0.928546427
0.162076453,0.928546427
0.162076453,0.928696435
0.162105023,0.928696435
0.162105023,0.92879644
0.162105023,0.928846442
0.162105023,0.928871444
0.162105023,0.928946447
0.162105023,0.929021451
0.162105023,0.929121456
0.162105023,0.929146457
0.162133592,0.929146457
0.162133592,0.929171459
0.162333581,0.929171459
0.162333581,0.929221461
0.162390721,0.929221461
0.162390721,0.929246462
0.16244786,0.929246462
0.16244786,0.929271464
0.16253357,0.929271464
0.16253357,0.929296465
0.162704988,0.929296465
0.162704988,0.929346467
0.162819267,0.929346467
0.162819267,0.929371469
0.162904977,0.929371469
0.162904977,0.92939647
0.162962116,0.92939647
0.162962116,0.929421471
0.163019256,0.929421471
0.163019256,0.929496475
0.163047826,0.929496475
0.163047826,0.929521476
0.163219245,0.929521476
0.163219245,0.929546477
0.163247814,0.929546477
0.163247814,0.929621481
0.163276384,0.929621481
0.163333524,0.929621481
0.163333524,0.929671484
0.163362094,0.929671484
0.163362094,0.929696485
0.163390663,0.929696485
0.163390663,0.929721486
0.163419233,0.929746487
0.163447803,0.929746487
0.163447803,0.929846492
0.163476373,0.929846492
0.163476373,0.929871494
0.163504943,0.929871494
0.163504943,0.929896495
0.163590652,0.929896495
0.163590652,0.929921496
0.163619222,0.929921496
0.163619222,0.929971499
0.163647792,0.929971499
0.164133478,0.929971499
0.164162048,0.929971499
0.164162048,0.9299965
0.164162048,0.930046502
0.164162048,0.930071504
0.164219187,0.930071504
0.164219187,0.930096505
0.164304897,0.930096505
0.164304897,0.930121506
0.164362036,0.930121506
0.164362036,0.930146507
0.164419176,0.930146507
0.164419176,0.930646532
0.164504885,0.930646532
0.164504885,0.930671534
0.164619165,0.930671534
0.164647734,0.930671534
0.164647734,0.930696535
0.164762014,0.930696535
0.164762014,0.930721536
0.164876293,0.930721536
0.164876293,0.930746537
0.164933432,0.930746537
0.164933432,0.930771539
0.164962002,0.930771539
0.164962002,0.93079654
0.165076281,0.93079654
0.165076281,0.930846542
0.165104851,0.930846542
0.165104851,0.930871544
0.1652477,0.930871544
0.1652477,0.930921546
0.16527627,0.930921546
0.16527627,0.930946547
0.16530484,0.930946547
0.16530484,0.931046552
0.165419119,0.931046552
0.165419119,0.931071554
0.165533398,0.931071554
0.165533398,0.931171559
0.165533398,0.931296565
0.165561968,0.931296565
0.165561968,0.931321566
0.165561968,0.931496575
0.165647677,0.931496575
0.165647677,0.931521576
0.165790526,0.931521576
0.165790526,0.931546577
0.165961945,0.931546577
0.165961945,0.931571579
0.166304783,0.931571579
0.166304783,0.93159658
0.166361922,0.93159658
0.166361922,0.931646582
0.166361922,0.931671584
0.166419062,0.931671584
0.166419062,0.931696585
0.166533341,0.931696585
0.166533341,0.931721586
0.166561911,0.931721586
0.166561911,0.93179659
0.16664762,0.93179659
0.16664762,0.931821591
0.166876179,0.931821591
0.166876179,0.931846592
0.166961888,0.931846592
0.166961888,0.931871594
0.167076167,0.931871594
0.167076167,0.931896595
0.167133307,0.931896595
0.167133307,0.931921596
0.167161876,0.931921596
0.167161876,0.931946597
0.167276156,0.931946597
0.167276156,0.9319966
0.167419005,0.9319966
0.167419005,0.932021601
0.167447574,0.932021601
0.167447574,0.932096605
0.167561854,0.932096605
0.167561854,0.932121606
0.167618993,0.932121606
0.167618993,0.932146607
0.167676133,0.932146607
0.167676133,0.932171609
0.167761842,0.932171609
0.167876121,0.932171609
0.167961831,0.932171609
0.16807611,0.932171609
0.168161819,0.932171609
0.168161819,0.93219661
0.168333238,0.93219661
0.168333238,0.932246612
0.168390378,0.932246612
0.168390378,0.932271614
0.168447517,0.932271614
0.168447517,0.932296615
0.168561796,0.932296615
0.168561796,0.932321616
0.168676076,0.932321616
0.168676076,0.932346617
0.168733215,0.932346617
0.168733215,0.932371619
0.168790355,0.932371619
0.168790355,0.93239662
0.168961774,0.93239662
0.168961774,0.932421621
0.169076053,0.932421621
0.169076053,0.932446622
0.169133192,0.932446622
0.169133192,0.932471624
0.169218902,0.932471624
0.169218902,0.932521626
0.169304611,0.932521626
0.169304611,0.932546627
0.169333181,0.932546627
0.169333181,0.932571629
0.16944746,0.932571629
0.16944746,0.932671634
0.16944746,0.932696635
0.16947603,0.932696635
0.16947603,0.932746637
0.16953317,0.932746637
0.16953317,0.93279664
0.169590309,0.93279664
0.169590309,0.932821641
0.169818867,0.932821641
0.169818867,0.932846642
0.169904577,0.932846642
0.169904577,0.932871644
0.169961716,0.932871644
0.169961716,0.932896645
0.169990286,0.932896645
0.169990286,0.932921646
0.170018856,0.932921646
0.170018856,0.93299665
0.170047426,0.93299665
0.170047426,0.933021651
0.170133135,0.933021651
0.170133135,0.933046652
0.170133135,0.933096655
0.170190275,0.933096655
0.170190275,0.933146657
0.170247414,0.933146657
0.170247414,0.933296665
0.170304554,0.933296665
0.170304554,0.933321666
0.170361694,0.933321666
0.170361694,0.933346667
0.170390263,0.933346667
0.170447403,0.933346667
0.170533112,0.933346667
0.170533112,0.933371669
0.170561682,0.933371669
0.170704531,0.933371669
0.170733101,0.933371669
0.170733101,0.93339667
0.170733101,0.933446672
0.170733101,0.933496675
0.171275927,0.933496675
0.171275927,0.933521676
0.171361636,0.933521676
0.171361636,0.933546677
0.171390206,0.933546677
0.171390206,0.933571679
0.171561625,0.933571679
0.171561625,0.933621681
0.171590195,0.933621681
0.171590195,0.933646682
0.171647334,0.933646682
0.171647334,0.933671684
0.171704474,0.933671684
0.171704474,0.933696685
0.171733044,0.933696685
0.171733044,0.933721686
0.171761614,0.933721686
0.171761614,0.933746687
0.171818753,0.933746687
0.171818753,0.933771689
0.171847323,0.933771689
0.171847323,0.933821691
0.171904463,0.933821691
0.171904463,0.933846692
0.171904463,0.933896695
0.171961602,0.933896695
0.171961602,0.933921696
0.171990172,0.933921696
0.171990172,0.933946697
0.172047312,0.933946697
0.172047312,0.9339967
0.172161591,0.9339967
0.172161591,0.934021701
0.17230444,0.934021701
0.17230444,0.934046702
0.172390149,0.934046702
0.172390149,0.934071704
0.172532998,0.934071704
0.172532998,0.934146707
0.172532998,0.93419671
0.172561568,0.93419671
0.172561568,0.934221711
0.172590138,0.934221711
0.172590138,0.934246712
0.172647277,0.934246712
0.172647277,0.934296715
0.172790126,0.934296715
0.172790126,0.934321716
0.172847266,0.934321716
0.172847266,0.934371719
0.172847266,0.934421721
0.172875836,0.934421721
0.172875836,0.934496725
0.172904405,0.934496725
0.172904405,0.934521726
0.172932975,0.934521726
0.172932975,0.934546727
0.173018685,0.934546727
0.173018685,0.934571729
0.173190103,0.934571729
0.173190103,0.934621731
0.173418662,0.934621731
0.173418662,0.934671734
0.173475801,0.934671734
0.173532941,0.934671734
0.173532941,0.934696735
0.173590081,0.934696735
0.173590081,0.934721736
0.17361865,0.934721736
0.17361865,0.934821741
0.17370436,0.934821741
0.17370436,0.934846742
0.173761499,0.934846742
0.173761499,0.934896745
0.173847209,0.934896745
0.173847209,0.934921746
0.173875779,0.934921746
0.173875779,0.934946747
0.173961488,0.934946747
0.173961488,0.934971749
0.174047197,0.934971749
0.174047197,0.93499675
0.174075767,0.93499675
0.174361465,0.93499675
0.174390035,0.93499675
0.175218559,0.93499675
0.175218559,0.935021751
0.175532827,0.935021751
0.175532827,0.935071754
0.175589966,0.935071754
0.175589966,0.935096755
0.175618536,0.935096755
0.175618536,0.935121756
0.175704245,0.935121756
0.176104223,0.935121756
0.176161362,0.935121756
0.176218502,0.935121756
0.176275641,0.935121756
0.176275641,0.935146757
0.17641849,0.935146757
0.17641849,0.935171759
0.17644706,0.935171759
0.17644706,0.935221761
0.176561339,0.935221761
0.176618479,0.935221761
0.176647049,0.935221761
0.176647049,0.935246762
0.176732758,0.935246762
0.176732758,0.935271764
0.176761328,0.935271764
0.176761328,0.935296765
0.176789898,0.935296765
0.176789898,0.935321766
0.176932747,0.935321766
0.176932747,0.935346767
0.177132735,0.935346767
0.177132735,0.935371769
0.177447003,0.935371769
0.177447003,0.93539677
0.177475573,0.93539677
0.177475573,0.935546777
0.177504143,0.935546777
0.177504143,0.935571779
0.177561282,0.935571779
0.177561282,0.935621781
0.177646992,0.935621781
0.177646992,0.935671784
0.177704131,0.935671784
0.17781841,0.935671784
0.17781841,0.935696785
0.17793269,0.935696785
0.17793269,0.935746787
0.17793269,0.93579679
0.17793269,0.935846792
0.178018399,0.935846792
0.178018399,0.935896795
0.178018399,0.936071804
0.178018399,0.936096805
0.178018399,0.93619681
0.178018399,0.936221811
0.178046969,0.936221811
0.178046969,0.936246812
0.178075539,0.936246812
0.178075539,0.936296815
0.178075539,0.936321816
0.178304097,0.936321816
0.178304097,0.936346817
0.178361237,0.936346817
0.178361237,0.936371819
0.178389806,0.936371819
0.178389806,0.93639682
0.178418376,0.93639682
0.178418376,0.936421821
0.178446946,0.936421821
0.178446946,0.936446822
0.178532655,0.936446822
0.178532655,0.936471824
0.178561225,0.936471824
0.178618365,0.936471824
0.178846923,0.936471824
0.178846923,0.936496825
0.178904063,0.936496825
0.178904063,0.936521826
0.178932632,0.936521826
0.178932632,0.936571829
0.178961202,0.936571829
0.178961202,0.936621831
0.178961202,0.936646832
0.178989772,0.936646832
0.178989772,0.936671834
0.179018342,0.936671834
0.179018342,0.936696835
0.179046912,0.936696835
0.179046912,0.936721836
0.179104051,0.936721836
0.179104051,0.936746837
0.17927547,0.936746837
0.17927547,0.936771839
0.17930404,0.936771839
0.17930404,0.936821841
0.17933261,0.936821841
0.17933261,0.936846842
0.179361179,0.936846842
0.179361179,0.936921846
0.179389749,0.936921846
0.179389749,0.936971849
0.179446889,0.936971849
0.179446889,0.937046852
0.179589738,0.937046852
0.179589738,0.937071854
0.179675447,0.937071854
0.179675447,0.937096855
0.179675447,0.937146857
0.179904005,0.937146857
0.179904005,0.93719686
0.180018285,0.93719686
0.180018285,0.937246862
0.180046854,0.937246862
0.180046854,0.937296865
0.180189703,0.937296865
0.180189703,0.937321866
0.180532541,0.937321866
0.180532541,0.937346867
0.180846809,0.937346867
0.180846809,0.93739687
0.180903948,0.93739687
0.180903948,0.937496875
0.181018228,0.937496875
0.181018228,0.937521876
0.181161077,0.937521876
0.181161077,0.937571879
0.181189646,0.937571879
0.181189646,0.93759688
0.181218216,0.93759688
0.181218216,0.937621881
0.181361065,0.937621881
0.181361065,0.937671884
0.181475344,0.937671884
0.181475344,0.937721886
0.181532484,0.937721886
0.181532484,0.937746887
0.181675333,0.937746887
0.181675333,0.93779689
0.181818182,0.93779689
0.181818182,0.937846892
0.181846752,0.937846892
0.181846752,0.937896895
0.181932461,0.937896895
0.181989601,0.937896895
0.18210388,0.937896895
0.18210388,0.937921896
0.182189589,0.937921896
0.182189589,0.937971899
0.182218159,0.937971899
0.182218159,0.9379969
0.182246729,0.9379969
0.182246729,0.938046902
0.182303868,0.938046902
0.182303868,0.938071904
0.182503857,0.938071904
0.182503857,0.938096905
0.182646706,0.938096905
0.182646706,0.938121906
0.182675276,0.938121906
0.182675276,0.938171909
0.182789555,0.938171909
0.182789555,0.938271914
0.182789555,0.938371919
0.183046683,0.938371919
0.183046683,0.938421921
0.183103823,0.938421921
0.183103823,0.938446922
0.183303811,0.938446922
0.183303811,0.938521926
0.183332381,0.938521926
0.183332381,0.938546927
0.183360951,0.938546927
0.183360951,0.938571929
0.183389521,0.938571929
0.183389521,0.93859693
0.183589509,0.93859693
0.183589509,0.938646932
0.183675219,0.938646932
0.183675219,0.938671934
0.183789498,0.938671934
0.183789498,0.938771939
0.183818068,0.938771939
0.183818068,0.938821941
0.183875207,0.938821941
0.183932347,0.938821941
0.183989486,0.938821941
0.183989486,0.938846942
0.184132335,0.938846942
0.184132335,0.938871944
0.184160905,0.938871944
0.184160905,0.938921946
0.184246614,0.938921946
0.184246614,0.938946947
0.184332324,0.938946947
0.184332324,0.938971949
0.184389463,0.938971949
0.184389463,0.939021951
0.184475173,0.939021951
0.184475173,0.939046952
0.184503743,0.939046952
0.184503743,0.939096955
0.184532312,0.939096955
0.184532312,0.939146957
0.184560882,0.939146957
0.184618022,0.939146957
0.184618022,0.939171959
0.184646592,0.939171959
0.184646592,0.93919696
0.184760871,0.93919696
0.184760871,0.939221961
0.184789441,0.939221961
0.184789441,0.939471974
0.18481801,0.939471974
0.18481801,0.939521976
0.18487515,0.939521976
0.18487515,0.939571979
0.18490372,0.939571979
0.18490372,0.93959698
0.185075139,0.93959698
0.185160848,0.93959698
0.185303697,0.93959698
0.185303697,0.939621981
0.185360837,0.939621981
0.185360837,0.939646982
0.185475116,0.939646982
0.185475116,0.939671984
0.185503686,0.939671984
0.185503686,0.939696985
0.185532255,0.939696985
0.185532255,0.939746987
0.185646534,0.939746987
0.185646534,0.939771989
0.185789383,0.939771989
0.185789383,0.93979699
0.185875093,0.93979699
0.185932232,0.93979699
0.185932232,0.939821991
0.186046512,0.939821991
0.186046512,0.939871994
0.18630364,0.939871994
0.18630364,0.939896995
0.18633221,0.939896995
0.18633221,0.939946997
0.186389349,0.939946997
0.186389349,0.939971999
0.186417919,0.939971999
0.186417919,0.939997
0.186589338,0.939997
0.186589338,0.940022001
0.186932175,0.940022001
0.186932175,0.940047002
0.187017885,0.940047002
0.187017885,0.940072004
0.187160734,0.940072004
0.187160734,0.940097005
0.187189303,0.940097005
0.187189303,0.940172009
0.187246443,0.940172009
0.187246443,0.94019701
0.187332152,0.94019701
0.187332152,0.940222011
0.187446432,0.940222011
0.187446432,0.940247012
0.187446432,0.940297015
0.187446432,0.940322016
0.187503571,0.940322016
0.187503571,0.940372019
0.187589281,0.940372019
0.187589281,0.94039702
0.187760699,0.94039702
0.187760699,0.940447022
0.187817839,0.940447022
0.187817839,0.940472024
0.187874979,0.940472024
0.187960688,0.940472024
0.188046397,0.940472024
0.188046397,0.940547027
0.188074967,0.940547027
0.188074967,0.940572029
0.188217816,0.940572029
0.188217816,0.94059703
0.188303526,0.94059703
0.188303526,0.940622031
0.188417805,0.940622031
0.188417805,0.940647032
0.188560654,0.940647032
0.188560654,0.940672034
0.188646363,0.940672034
0.188646363,0.940697035
0.188674933,0.940697035
0.188674933,0.940722036
0.188903491,0.940722036
0.188903491,0.940747037
0.18901777,0.940747037
0.18910348,0.940747037
0.18910348,0.940772039
0.189274899,0.940772039
0.189274899,0.94079704
0.189332038,0.94079704
0.189503457,0.94079704
0.189503457,0.940822041
0.189532027,0.940822041
0.189532027,0.940872044
0.189589166,0.940872044
0.189817725,0.940872044
0.189817725,0.940922046
0.189903434,0.940922046
0.189903434,0.940947047
0.189960574,0.940947047
0.190046283,0.940947047
0.190074853,0.940947047
0.190074853,0.940972049
0.190103423,0.940972049
0.190103423,0.94099705
0.190160562,0.94099705
0.190160562,0.941022051
0.190189132,0.941022051
0.190189132,0.941047052
0.190274841,0.941047052
0.190331981,0.941047052
0.19047483,0.941047052
0.19047483,0.941097055
0.1905034,0.941097055
0.190560539,0.941097055
0.190703388,0.941097055
0.190703388,0.941147057
0.190760528,0.941147057
0.190760528,0.941172059
0.190903377,0.941172059
0.190903377,0.941222061
0.191046226,0.941222061
0.191046226,0.941247062
0.191074796,0.941247062
0.191074796,0.941297065
0.191131935,0.941297065
0.191131935,0.941322066
0.191217645,0.941322066
0.191217645,0.941372069
0.191303354,0.941372069
0.191303354,0.94139707
0.191503343,0.94139707
0.191503343,0.941422071
0.191560482,0.941422071
0.191560482,0.941447072
0.191617622,0.941447072
0.191617622,0.941472074
0.191703331,0.941472074
0.191703331,0.941497075
0.191731901,0.941497075
0.191731901,0.941522076
0.192131878,0.941522076
0.192131878,0.941572079
0.192303297,0.941572079
0.192303297,0.94159708
0.192360437,0.94159708
0.192360437,0.941672084
0.192389006,0.941672084
0.192389006,0.941697085
0.192474716,0.941697085
0.192474716,0.941747087
0.192588995,0.941747087
0.192588995,0.941772089
0.192617565,0.941772089
0.192617565,0.94179709
0.192646135,0.94179709
0.192646135,0.941872094
0.192674704,0.941872094
0.192674704,0.941922096
0.192703274,0.941922096
0.192703274,0.941972099
0.192760414,0.941972099
0.192760414,0.9419971
0.192903263,0.9419971
0.192903263,0.942022101
0.192988972,0.942022101
0.192988972,0.942047102
0.193017542,0.942047102
0.193017542,0.942122106
0.193046112,0.942122106
0.193046112,0.942147107
0.193131821,0.942147107
0.193131821,0.942172109
0.193160391,0.942172109
0.19321753,0.942172109
0.19321753,0.942222111
0.1932461,0.942222111
0.1932461,0.942247112
0.19327467,0.942247112
0.19327467,0.942322116
0.19333181,0.942322116
0.193503228,0.942322116
0.193503228,0.942347117
0.193788926,0.942347117
0.193788926,0.942447122
0.193846066,0.942447122
0.193846066,0.942497125
0.193960345,0.942497125
0.193960345,0.942522126
0.194046055,0.942522126
0.194046055,0.942547127
0.194103194,0.942547127
0.194103194,0.942572129
0.194131764,0.942572129
0.194131764,0.94259713
0.194160334,0.94259713
0.194160334,0.942622131
0.194188903,0.942622131
0.194188903,0.942647132
0.194446032,0.942647132
0.194446032,0.942672134
0.194474601,0.942672134
0.194474601,0.942697135
0.194560311,0.942697135
0.19461745,0.942697135
0.19464602,0.942697135
0.19464602,0.942722136
0.19473173,0.942722136
0.19473173,0.942772139
0.194788869,0.942772139
0.194788869,0.94279714
0.194874579,0.94279714
0.194874579,0.942822141
0.194960288,0.942822141
0.194960288,0.942872144
0.195017428,0.942872144
0.195017428,0.942897145
0.195103137,0.942897145
0.195103137,0.942947147
0.195131707,0.942947147
0.195131707,0.942972149
0.195160277,0.942972149
0.195160277,0.94299715
0.195217416,0.94299715
0.195217416,0.943047152
0.195331695,0.943047152
0.195417405,0.943047152
0.195617393,0.943047152
0.195617393,0.943122156
0.195674533,0.943122156
0.195674533,0.943147157
0.195703103,0.943147157
0.195703103,0.943172159
0.195788812,0.943172159
0.195788812,0.94319716
0.195903091,0.94319716
0.195960231,0.94319716
0.195960231,0.943247162
0.19613165,0.943247162
0.19613165,0.943322166
0.196217359,0.943322166
0.196217359,0.943347167
0.196274499,0.943347167
0.196274499,0.943372169
0.196331638,0.943372169
0.196331638,0.94339717
0.196417348,0.94339717
0.196417348,0.943422171
0.196503057,0.943422171
0.196503057,0.943447172
0.196674476,0.943447172
0.196674476,0.943497175
0.196703046,0.943497175
0.196703046,0.943547177
0.196988744,0.943547177
0.196988744,0.943572179
0.197017313,0.943572179
0.197017313,0.94359718
0.197331581,0.94359718
0.197331581,0.943622181
0.19747443,0.943622181
0.19747443,0.943672184
0.19753157,0.943672184
0.19753157,0.943697185
0.197560139,0.943697185
0.197617279,0.943697185
0.197674419,0.943697185
0.197674419,0.943722186
0.197760128,0.943722186
0.197817268,0.943722186
0.197902977,0.943722186
0.197960117,0.943722186
0.198102966,0.943722186
0.198160105,0.943722186
0.198160105,0.943747187
0.198188675,0.943747187
0.198188675,0.943772189
0.198245815,0.943772189
0.198245815,0.94379719
0.198274384,0.94379719
0.198274384,0.943847192
0.198302954,0.943847192
0.198302954,0.943872194
0.198331524,0.943872194
0.198388664,0.943872194
0.198617222,0.943872194
0.198788641,0.943872194
0.19884578,0.943872194
0.198960059,0.943872194
0.198960059,0.943897195
0.199074339,0.943897195
0.199131478,0.943897195
0.199160048,0.943897195
0.199160048,0.943972199
0.199360037,0.943972199
0.199360037,0.9439972
0.199388606,0.9439972
0.199388606,0.944022201
0.199531455,0.944022201
0.199645735,0.944022201
0.199702874,0.944022201
0.199702874,0.944047202
0.199788584,0.944047202
0.199788584,0.944072204
0.199902863,0.944072204
0.199902863,0.944097205
0.199931432,0.944097205
0.199931432,0.944172209
0.199960002,0.944172209
0.199960002,0.94419721
0.199988572,0.94419721
0.199988572,0.944222211
0.200188561,0.944222211
0.2002457,0.944222211
0.20027427,0.944222211
0.20027427,0.944272214
0.20030284,0.944272214
0.20030284,0.944297215
0.200359979,0.944297215
0.200359979,0.944322216
0.200445689,0.944322216
0.200445689,0.944347217
0.200474259,0.944347217
0.200474259,0.944372219
0.200502828,0.944372219
0.200502828,0.94439722
0.200559968,0.94439722
0.200559968,0.944422221
0.200588538,0.944422221
0.200588538,0.944447222
0.200759957,0.944447222
0.200759957,0.944572229
0.200874236,0.944572229
0.200874236,0.94459723
0.201302783,0.94459723
0.201302783,0.944622231
0.201331352,0.944622231
0.201331352,0.944647232
0.201417062,0.944647232
0.201417062,0.944722236
0.201445632,0.944722236
0.201502771,0.944722236
0.20164562,0.944722236
0.20164562,0.94479724
0.20170276,0.94479724
0.20170276,0.944822241
0.20173133,0.944822241
0.20173133,0.944847242
0.201817039,0.944847242
0.201817039,0.944872244
0.201931318,0.944872244
0.201931318,0.944897245
0.201959888,0.944897245
0.201959888,0.944922246
0.202017028,0.944922246
0.202017028,0.94499725
0.202045597,0.94499725
0.202045597,0.945022251
0.202074167,0.945022251
0.202074167,0.945072254
0.202102737,0.945072254
0.202159877,0.945072254
0.202188446,0.945072254
0.202188446,0.945122256
0.202274156,0.945122256
0.202274156,0.945172259
0.202302726,0.945172259
0.202302726,0.945222261
0.202388435,0.945222261
0.202388435,0.945247262
0.202474144,0.945247262
0.202474144,0.945297265
0.202531284,0.945297265
0.202531284,0.945347267
0.202702703,0.945347267
0.202702703,0.945372269
0.202731272,0.945372269
0.202731272,0.94539727
0.202845552,0.94539727
0.202845552,0.945447272
0.202874121,0.945447272
0.202874121,0.945472274
0.202902691,0.945472274
0.202902691,0.945497275
0.202988401,0.945497275
0.202988401,0.945522276
0.20307411,0.945522276
0.20307411,0.945547277
0.203302668,0.945547277
0.203302668,0.94559728
0.203359808,0.94559728
0.203359808,0.945622281
0.203359808,0.945697285
0.203359808,0.945747287
0.203416948,0.945747287
0.203416948,0.94579729
0.203445517,0.94579729
0.203445517,0.945822291
0.203645506,0.945822291
0.203645506,0.945872294
0.203731215,0.945872294
0.203731215,0.945947297
0.203759785,0.945947297
0.203759785,0.945972299
0.203816925,0.945972299
0.203816925,0.9459973
0.204016913,0.9459973
0.204016913,0.946047302
0.204074053,0.946047302
0.204074053,0.946072304
0.204102623,0.946072304
0.204159762,0.946072304
0.204216902,0.946072304
0.204216902,0.946097305
0.204359751,0.946097305
0.204359751,0.946172309
0.20441689,0.946172309
0.20441689,0.94619731
0.20447403,0.94619731
0.20447403,0.946222311
0.2045026,0.946222311
0.2045026,0.946322316
0.20453117,0.946322316
0.20453117,0.946372319
0.204731158,0.946372319
0.204731158,0.94639732
0.204788298,0.94639732
0.204788298,0.946422321
0.204874007,0.946422321
0.204874007,0.946447322
0.204902577,0.946447322
0.204902577,0.946472324
0.204931147,0.946472324
0.204931147,0.946497325
0.204988286,0.946497325
0.204988286,0.946522326
0.205016856,0.946522326
0.205016856,0.946547327
0.205045426,0.946547327
0.205045426,0.946572329
0.205159705,0.946572329
0.205159705,0.946647332
0.205216845,0.946647332
0.205216845,0.946722336
0.205245415,0.946722336
0.205245415,0.946747337
0.205302554,0.946747337
0.205302554,0.946772339
0.205359694,0.946772339
0.205388264,0.946772339
0.205388264,0.94679734
0.205616822,0.94679734
0.205616822,0.946822341
0.205731101,0.946822341
0.205731101,0.946847342
0.205759671,0.946847342
0.205759671,0.946872344
0.205788241,0.946872344
0.205788241,0.946897345
0.20581681,0.946897345
0.20581681,0.946922346
0.20587395,0.946922346
0.20590252,0.946922346
0.20590252,0.946947347
0.20593109,0.946947347
0.20593109,0.946972349
0.206045369,0.946972349
0.206045369,0.947022351
0.206073939,0.947022351
0.206073939,0.947047352
0.206159648,0.947047352
0.206159648,0.947122356
0.206245357,0.947122356
0.206245357,0.947172359
0.206302497,0.947172359
0.206302497,0.94719736
0.206331067,0.94719736
0.206331067,0.947222361
0.206559625,0.947222361
0.206559625,0.947247362
0.206559625,0.947297365
0.206702474,0.947297365
0.206702474,0.947322366
0.206788184,0.947322366
0.206788184,0.947372369
0.206902463,0.947372369
0.206902463,0.94739737
0.206931033,0.94739737
0.206931033,0.947422371
0.207073881,0.947422371
0.207073881,0.947472374
0.20721673,0.947472374
0.20727387,0.947472374
0.20733101,0.947472374
0.20733101,0.947497375
0.207359579,0.947497375
0.207359579,0.947522376
0.207559568,0.947522376
0.207559568,0.947547377
0.207588138,0.947547377
0.207588138,0.947572379
0.207616708,0.947572379
0.207616708,0.94759738
0.207673847,0.94759738
0.207673847,0.947622381
0.207730987,0.947622381
0.207730987,0.947672384
0.207759557,0.947672384
0.207759557,0.947697385
0.207816696,0.947697385
0.207816696,0.947722386
0.207930975,0.947722386
0.207930975,0.947747387
0.207959545,0.947747387
0.207959545,0.947772389
0.208016685,0.947772389
0.208016685,0.947822391
0.208130964,0.947822391
0.208130964,0.947847392
0.208159534,0.947847392
0.208159534,0.947872394
0.208188104,0.947872394
0.208188104,0.947897395
0.208302383,0.947897395
0.208302383,0.947947397
0.208330953,0.947947397
0.208330953,0.9479974
0.208359522,0.9479974
0.208359522,0.94819741
0.208473801,0.94819741
0.208473801,0.948222411
0.208559511,0.948222411
0.208559511,0.948247412
0.20861665,0.948247412
0.20861665,0.948372419
0.20864522,0.948372419
0.20864522,0.94839742
0.20867379,0.94839742
0.20867379,0.948472424
0.208902348,0.948472424
0.208959488,0.948472424
0.209159477,0.948472424
0.209216616,0.948472424
0.209245186,0.948472424
0.209245186,0.948497425
0.209445175,0.948497425
0.209445175,0.948547427
0.209502314,0.948547427
0.209502314,0.948572429
0.209559454,0.948572429
0.209559454,0.94859743
0.209730873,0.94859743
0.209730873,0.948622431
0.209759442,0.948622431
0.209759442,0.948697435
0.209788012,0.948697435
0.209788012,0.949122456
0.209788012,0.949147457
0.209902291,0.949147457
0.209902291,0.949172459
0.209930861,0.949172459
0.209930861,0.94919746
0.21004514,0.94919746
0.21004514,0.949222461
0.21013085,0.949222461
0.21013085,0.949247462
0.210187989,0.949247462
0.210187989,0.949272464
0.210416548,0.949272464
0.210416548,0.949322466
0.210445117,0.949322466
0.210445117,0.949372469
0.210587966,0.949372469
0.210587966,0.94939747
0.210673676,0.94939747
0.210673676,0.949422471
0.210816525,0.949422471
0.210816525,0.949447472
0.210930804,0.949447472
0.210987944,0.949447472
0.211245072,0.949447472
0.211302211,0.949447472
0.211302211,0.949472474
0.21144506,0.949472474
0.21144506,0.949497475
0.21147363,0.949497475
0.21147363,0.949547477
0.2115022,0.949547477
0.2115022,0.949572479
0.211587909,0.949572479
0.211587909,0.949622481
0.211616479,0.949622481
0.211616479,0.949697485
0.211673619,0.949697485
0.211673619,0.949722486
0.211759328,0.949722486
0.211759328,0.949747487
0.211845037,0.949747487
0.211845037,0.94979749
0.212073596,0.94979749
0.212073596,0.949847492
0.212102166,0.949847492
0.212102166,0.949872494
0.212273584,0.949872494
0.212273584,0.949922496
0.212302154,0.949922496
0.212302154,0.949947497
0.212330724,0.949947497
0.212330724,0.949972499
0.212359294,0.949972499
0.212359294,0.9499975
0.212644992,0.9499975
0.212644992,0.950022501
0.21281641,0.950022501
0.21281641,0.950047502
0.21284498,0.950047502
0.21284498,0.950072504
0.21287355,0.950072504
0.21287355,0.950122506
0.21290212,0.950122506
0.21290212,0.950172509
0.212987829,0.950172509
0.212987829,0.950222511
0.213044969,0.950222511
0.213044969,0.950247512
0.213102108,0.950247512
0.213102108,0.950322516
0.213130678,0.950322516
0.213187818,0.950322516
0.213444946,0.950322516
0.213444946,0.950372519
0.213873493,0.950372519
0.213873493,0.95039752
0.213930633,0.95039752
0.213987772,0.95039752
0.213987772,0.950497525
0.214016342,0.950497525
0.214016342,0.950572529
0.214102051,0.950572529
0.214102051,0.950622531
0.214159191,0.950622531
0.214159191,0.950672534
0.214187761,0.950672534
0.214187761,0.950697535
0.214187761,0.950772539
0.214187761,0.950872544
0.21421633,0.950872544
0.21421633,0.950922546
0.21421633,0.95099755
0.21421633,0.951047552
0.2142449,0.951047552
0.2142449,0.951072554
0.21433061,0.951072554
0.21433061,0.951097555
0.214359179,0.951097555
0.214359179,0.951122556
0.214673447,0.951122556
0.214673447,0.951147557
0.214759157,0.951147557
0.214759157,0.951172559
0.214930575,0.951172559
0.214930575,0.95119756
0.215073424,0.95119756
0.215073424,0.951222561
0.215530541,0.951222561
0.215530541,0.951297565
0.215559111,0.951297565
0.215559111,0.951322566
0.215787669,0.951322566
0.215844809,0.951322566
0.215844809,0.951347567
0.216130507,0.951347567
0.216130507,0.95139757
0.216159077,0.95139757
0.216159077,0.951447572
0.216244786,0.951447572
0.216244786,0.951547577
0.216416205,0.951547577
0.216416205,0.951572579
0.216444775,0.951572579
0.216444775,0.95159758
0.216501914,0.95159758
0.216501914,0.951647582
0.216530484,0.951647582
0.216530484,0.951672584
0.216559054,0.951672584
0.216559054,0.951697585
0.216787612,0.951697585
0.216787612,0.951722586
0.216930461,0.951722586
0.216930461,0.951747587
0.217016171,0.951747587
0.217016171,0.951822591
0.21707331,0.951822591
0.21707331,0.951872594
0.21713045,0.951872594
0.21713045,0.951897595
0.217159019,0.951897595
0.217159019,0.951922596
0.217187589,0.951922596
0.217187589,0.951947597
0.217387578,0.951947597
0.217387578,0.951972599
0.217844695,0.951972599
0.217844695,0.9519976
0.217930404,0.9519976
0.218701788,0.9519976
0.218701788,0.952022601
0.219216045,0.952022601
0.219216045,0.952047602
0.219444603,0.952047602
0.219444603,0.952122606
0.219587452,0.952122606
0.219587452,0.952147607
0.219616022,0.952147607
0.219616022,0.952172609
0.219644592,0.952172609
0.219644592,0.952247612
0.219673162,0.952247612
0.219673162,0.952322616
0.219701731,0.952322616
0.219701731,0.952422621
0.219701731,0.952472624
0.219701731,0.952522626
0.219701731,0.952572629
0.219701731,0.952722636
0.219701731,0.953247662
0.219701731,0.953272664
0.219730301,0.953272664
0.219730301,0.953297665
0.219816011,0.953297665
0.219816011,0.953322666
0.21990172,0.953322666
0.21990172,0.95339767
0.21993029,0.95339767
0.21993029,0.953422671
0.219987429,0.953422671
0.219987429,0.953472674
0.220073139,0.953472674
0.220073139,0.953497675
0.220158848,0.953497675
0.220158848,0.953522676
0.220187418,0.953522676
0.220187418,0.953572679
0.220273127,0.953572679
0.220273127,0.953622681
0.220273127,0.953697685
0.220273127,0.953772689
0.220301697,0.953772689
0.220301697,0.953847692
0.220415976,0.953847692
0.220415976,0.953872694
0.220701674,0.953872694
0.220701674,0.953897695
0.220787384,0.953897695
0.220787384,0.953922696
0.220815953,0.953922696
0.220815953,0.953947697
0.220844523,0.953947697
0.220901663,0.953947697
0.220958802,0.953947697
0.220958802,0.953972699
0.220987372,0.953972699
0.220987372,0.954047702
0.221015942,0.954047702
0.221015942,0.954072704
0.221101651,0.954072704
0.221101651,0.954097705
0.221158791,0.954097705
0.221158791,0.954172709
0.221187361,0.954172709
0.221187361,0.95419771
0.221215931,0.95419771
0.221215931,0.954222711
0.221415919,0.954222711
0.221415919,0.954247712
0.221473059,0.954247712
0.221473059,0.954272714
0.221501628,0.954272714
0.221501628,0.954297715
0.221530198,0.954297715
0.221530198,0.954322716
0.221558768,0.954322716
0.221558768,0.954347717
0.221701617,0.954347717
0.221701617,0.954372719
0.221758757,0.954372719
0.221758757,0.95439772
0.221873036,0.95439772
0.221873036,0.954447722
0.221987315,0.954447722
0.221987315,0.954497725
0.222130164,0.954497725
0.222130164,0.954522726
0.222187304,0.954522726
0.222187304,0.954547727
0.222215873,0.954547727
0.222215873,0.954572729
0.222273013,0.954572729
0.222273013,0.95459773
0.222301583,0.95459773
0.222301583,0.954672734
0.222330153,0.954672734
0.222330153,0.954697735
0.222358722,0.954697735
0.222358722,0.954722736
0.222387292,0.954722736
0.222387292,0.954847742
0.2227587,0.954847742
0.2227587,0.954872744
0.222815839,0.954872744
0.222815839,0.954897745
0.222872979,0.954897745
0.222872979,0.954922746
0.222930118,0.954922746
0.222930118,0.954947747
0.222987258,0.954947747
0.222987258,0.954972749
0.223130107,0.954972749
0.223272956,0.954972749
0.223330095,0.954972749
0.223330095,0.95499775
0.223501514,0.95499775
0.223501514,0.955022751
0.223558654,0.955022751
0.223558654,0.955047752
0.223644363,0.955047752
0.223815782,0.955047752
0.223815782,0.955072754
0.223844352,0.955072754
0.223844352,0.955097755
0.223901491,0.955097755
0.223958631,0.955097755
0.224015771,0.955097755
0.224015771,0.955122756
0.22407291,0.955122756
0.22407291,0.955147757
0.224187189,0.955147757
0.224501457,0.955147757
0.224558597,0.955147757
0.224558597,0.955172759
0.224701446,0.955172759
0.224701446,0.95519776
0.224815725,0.95519776
0.225101423,0.95519776
0.225358551,0.95519776
0.22547283,0.95519776
0.225615679,0.95519776
0.225672819,0.95519776
0.225672819,0.955247762
0.225729958,0.955247762
0.225787098,0.955247762
0.225815668,0.955247762
0.225872807,0.955247762
0.226072796,0.955247762
0.226215645,0.955247762
0.226244215,0.955247762
0.228215531,0.955247762
0.22827267,0.955247762
0.228386949,0.955247762
0.228472659,0.955247762
0.228472659,0.955272764
0.228501229,0.955272764
0.228501229,0.955297765
0.228644077,0.955297765
0.228644077,0.955322766
0.228701217,0.955322766
0.228701217,0.955347767
0.228815496,0.955347767
0.228815496,0.955372769
0.229129764,0.955372769
0.229129764,0.95539777
0.229158334,0.95539777
0.229158334,0.955422771
0.229215473,0.955422771
0.229215473,0.955447772
0.229272613,0.955447772
0.229329753,0.955447772
0.229329753,0.955472774
0.229415462,0.955472774
0.229415462,0.955497775
0.229472602,0.955497775
0.229472602,0.955522776
0.229529741,0.955522776
0.229529741,0.955572779
0.229586881,0.955572779
0.229586881,0.955622781
0.229615451,0.955622781
0.22967259,0.955622781
0.229786869,0.955622781
0.229786869,0.955647782
0.230329695,0.955647782
0.230501114,0.955647782
0.230501114,0.955672784
0.230701103,0.955672784
0.230701103,0.955697785
0.230758242,0.955697785
0.230758242,0.95579779
0.230758242,0.955847792
0.230786812,0.955847792
0.230786812,0.955897795
0.230786812,0.955947797
0.230786812,0.956022801
0.230815382,0.956022801
0.230815382,0.956097805
0.230815382,0.956147807
0.230929661,0.956147807
0.230929661,0.956222811
0.230986801,0.956222811
0.230986801,0.95639782
0.230986801,0.956497825
0.23112965,0.956497825
0.231701046,0.956497825
0.231729615,0.956497825
0.231786755,0.956497825
0.231786755,0.956522826
0.231986744,0.956522826
0.231986744,0.95659783
0.232072453,0.95659783
0.232072453,0.956622831
0.232101023,0.956622831
0.232101023,0.956647832
0.232101023,0.956722836
0.232101023,0.956747837
0.232215302,0.956747837
0.232215302,0.95679784
0.232301011,0.95679784
0.232301011,0.956822841
0.232415291,0.956822841
0.23247243,0.956822841
0.23247243,0.956847842
0.232501,0.956847842
0.23255814,0.956847842
0.233243815,0.956847842
0.233272384,0.956847842
0.233272384,0.956872844
0.233358094,0.956872844
0.233358094,0.956897845
0.233386664,0.956897845
0.233386664,0.956922846
0.233415233,0.956922846
0.233415233,0.956947847
0.233415233,0.95699785
0.233472373,0.95699785
0.233472373,0.957122856
0.233558082,0.957122856
0.233558082,0.957147857
0.233643792,0.957147857
0.233643792,0.957172859
0.233786641,0.957172859
0.233786641,0.95719786
0.23384378,0.95719786
0.23384378,0.957222861
0.23390092,0.957222861
0.234100909,0.957222861
0.234100909,0.957247862
0.234300897,0.957247862
0.234300897,0.957272864
0.234329467,0.957272864
0.234386606,0.957272864
0.234415176,0.957272864
0.234415176,0.957297865
0.234729444,0.957297865
0.234729444,0.957322866
0.234758014,0.957322866
0.234758014,0.957347867
0.234815153,0.957347867
0.234815153,0.957372869
0.234843723,0.957372869
0.234843723,0.957447872
0.235186561,0.957447872
0.235186561,0.957472874
0.235215131,0.957472874
0.235215131,0.957497875
0.2352437,0.957497875
0.2352437,0.957547877
0.235443689,0.957547877
0.235443689,0.957572879
0.235472259,0.957572879
0.235472259,0.95759788
0.235500829,0.95759788
0.235500829,0.957622881
0.235529398,0.957622881
0.235529398,0.957647882
0.235586538,0.957647882
0.235586538,0.957697885
0.235615108,0.957697885
0.235615108,0.957747887
0.235700817,0.957747887
0.235700817,0.957772889
0.235757957,0.957772889
0.235757957,0.957822891
0.235786526,0.957822891
0.235786526,0.957872894
0.235815096,0.957872894
0.235815096,0.957897895
0.235843666,0.957897895
0.235843666,0.957972899
0.235929375,0.957972899
0.235986515,0.957972899
0.236215073,0.957972899
0.236215073,0.958022901
0.236329353,0.958022901
0.236329353,0.958047902
0.236357922,0.958047902
0.236357922,0.958072904
0.236786469,0.958072904
0.236786469,0.958122906
0.236929318,0.958122906
0.236929318,0.958147907
0.236957888,0.958147907
0.236957888,0.958172909
0.236986458,0.958172909
0.236986458,0.95819791
0.237157877,0.95819791
0.237215016,0.95819791
0.237272156,0.95819791
0.238186389,0.95819791
0.238329238,0.95819791
0.238329238,0.958222911
0.238614936,0.958222911
0.238614936,0.958272914
0.238900634,0.958272914
0.238900634,0.958297915
0.239672019,0.958297915
0.239672019,0.958322916
0.239786298,0.958322916
0.239786298,0.958347917
0.240271984,0.958347917
0.240271984,0.958372919
0.240357694,0.958372919
0.240357694,0.95839792
0.240814811,0.95839792
0.240814811,0.958422921
0.24087195,0.958422921
0.24087195,0.958447922
0.241271927,0.958447922
0.241271927,0.958472924
0.241329067,0.958472924
0.241329067,0.958497925
0.241529055,0.958497925
0.241529055,0.958522926
0.241557625,0.958522926
0.241557625,0.958547927
0.242100451,0.958547927
0.242100451,0.958572929
0.24227187,0.958572929
0.24227187,0.95859793
0.242386149,0.95859793
0.242386149,0.958622931
0.242786127,0.958622931
0.242843266,0.958622931
0.242871836,0.958622931
0.242871836,0.958647932
0.242928975,0.958647932
0.243157534,0.958647932
0.243157534,0.958722936
0.243271813,0.958722936
0.243271813,0.958772939
0.243357522,0.958772939
0.243357522,0.95879794
0.243500371,0.95879794
0.243500371,0.958822941
0.243528941,0.958822941
0.243614651,0.958822941
0.24364322,0.958822941
0.24364322,0.958847942
0.24370036,0.958847942
0.243786069,0.958847942
0.243928918,0.958847942
0.243986058,0.958847942
0.244014628,0.958847942
0.244014628,0.958872944
0.244071767,0.958872944
0.244186047,0.958872944
0.244214616,0.958872944
0.244214616,0.958897945
0.244271756,0.958897945
0.244271756,0.958922946
0.244328895,0.958922946
0.244500314,0.958922946
0.244500314,0.958947947
0.244614593,0.958947947
0.244614593,0.958972949
0.244843152,0.958972949
0.244843152,0.95899795
0.244957431,0.95899795
0.244957431,0.959022951
0.24515742,0.959022951
0.24515742,0.959047952
0.24515742,0.959097955
0.245328838,0.959097955
0.245328838,0.959122956
0.245414548,0.959122956
0.245414548,0.959172959
0.245557397,0.959172959
0.245557397,0.95919796
0.245757385,0.95919796
0.245757385,0.959222961
0.245900234,0.959222961
0.245957374,0.959222961
0.246014513,0.959222961
0.246014513,0.959247962
0.246128793,0.959247962
0.246128793,0.959272964
0.246671619,0.959272964
0.246671619,0.959322966
0.246871607,0.959322966
0.246871607,0.959347967
0.246928747,0.959347967
0.246985887,0.959347967
0.247157305,0.959347967
0.247157305,0.959372969
0.247500143,0.959372969
0.247500143,0.95939797
0.247642992,0.95939797
0.247642992,0.959447972
0.247671562,0.959447972
0.247671562,0.959472974
0.247785841,0.959472974
0.247785841,0.959497975
0.24792869,0.959497975
0.247985829,0.959497975
0.248585795,0.959497975
0.248585795,0.959547977
0.248642935,0.959547977
0.248642935,0.959572979
0.248700074,0.959572979
0.248700074,0.959622981
0.248842923,0.959622981
0.248842923,0.959647982
0.248871493,0.959647982
0.248871493,0.959672984
0.249185761,0.959672984
0.2492429,0.959672984
0.24932861,0.959672984
0.24932861,0.959697985
0.24935718,0.959697985
0.24935718,0.959722986
0.249471459,0.959722986
0.249471459,0.959772989
0.249700017,0.959772989
0.249700017,0.959872994
0.249728587,0.959872994
0.249728587,0.959897995
0.249785727,0.959897995
0.249785727,0.959922996
0.249814296,0.959922996
0.249814296,0.959947997
0.249842866,0.959947997
0.249842866,0.960023001
0.249957145,0.960023001
0.249957145,0.960048002
0.249985715,0.960048002
0.249985715,0.960073004
0.250042855,0.960073004
0.250042855,0.960098005
0.250099994,0.960098005
0.250099994,0.960123006
0.250214273,0.960123006
0.250214273,0.960148007
0.250414262,0.960148007
0.250414262,0.960248012
0.250528541,0.960248012
0.250614251,0.960248012
0.25069996,0.960248012
0.25069996,0.960273014
0.250871379,0.960273014
0.250871379,0.960298015
0.250928518,0.960298015
0.250928518,0.960373019
0.250985658,0.960373019
0.250985658,0.960423021
0.251071367,0.960423021
0.251071367,0.960448022
0.251128507,0.960448022
0.251128507,0.960623031
0.251157077,0.960623031
0.251157077,0.960748037
0.251185647,0.960748037
0.251185647,0.960773039
0.251328496,0.960773039
0.251328496,0.960848042
0.251442775,0.960848042
0.251442775,0.960873044
0.251671333,0.960873044
0.251671333,0.960898045
0.251671333,0.960948047
0.251699903,0.960948047
0.251699903,0.96099805
0.251899891,0.96099805
0.251899891,0.961023051
0.252014171,0.961023051
0.252014171,0.961073054
0.25204274,0.961073054
0.25204274,0.961098055
0.25207131,0.961098055
0.25207131,0.961123056
0.25215702,0.961123056
0.25215702,0.96119806
0.252242729,0.96119806
0.252242729,0.961223061
0.252271299,0.961223061
0.252271299,0.961248062
0.252299869,0.961248062
0.252299869,0.961273064
0.252499857,0.961273064
0.252585567,0.961273064
0.252614136,0.961273064
0.252614136,0.961298065
0.252642706,0.961298065
0.252642706,0.961323066
0.252728416,0.961323066
0.252728416,0.961348067
0.252756985,0.961348067
0.252756985,0.961373069
0.252871264,0.961373069
0.252871264,0.96139807
0.253214102,0.96139807
0.253214102,0.961423071
0.254042626,0.961423071
0.254042626,0.961448072
0.254128336,0.961448072
0.254128336,0.961473074
0.254185475,0.961473074
0.254185475,0.961498075
0.254414033,0.961498075
0.254414033,0.961523076
0.254499743,0.961523076
0.254499743,0.961548077
0.254556882,0.961548077
0.254556882,0.961623081
0.254614022,0.961623081
0.254671162,0.961623081
0.254699731,0.961623081
0.254699731,0.961648082
0.254728301,0.961648082
0.254728301,0.961673084
0.254785441,0.961673084
0.254785441,0.961698085
0.255328267,0.961698085
0.255328267,0.961748087
0.255413976,0.961748087
0.255471116,0.961748087
0.255899663,0.961748087
0.255899663,0.961773089
0.255928233,0.961773089
0.255928233,0.961823091
0.255956802,0.961823091
0.255956802,0.961848092
0.255985372,0.961848092
0.255985372,0.961873094
0.256042512,0.961873094
0.256042512,0.961923096
0.256071082,0.961923096
0.256071082,0.961973099
0.256099651,0.961973099
0.256099651,0.9619981
0.256156791,0.9619981
0.256156791,0.962023101
0.256185361,0.962023101
0.256185361,0.962048102
0.256499629,0.962048102
0.256499629,0.962073104
0.256613908,0.962073104
0.256671047,0.962073104
0.256671047,0.962098105
0.256928176,0.962098105
0.256928176,0.962123106
0.256985315,0.962123106
0.256985315,0.962148107
0.257013885,0.962148107
0.257013885,0.962223111
0.257413862,0.962223111
0.257413862,0.962248112
0.257556711,0.962248112
0.257556711,0.962273114
0.2577567,0.962273114
0.2577567,0.962298115
0.257870979,0.962298115
0.257870979,0.962323116
0.257899549,0.962323116
0.257899549,0.962348117
0.257956688,0.962348117
0.258070967,0.962348117
0.258128107,0.962348117
0.258128107,0.962373119
0.258156677,0.962373119
0.258156677,0.96239812
0.258299526,0.96239812
0.258299526,0.962423121
0.258356665,0.962423121
0.258356665,0.962473124
0.258413805,0.962473124
0.258413805,0.962498125
0.258499514,0.962498125
0.258499514,0.962548127
0.258728073,0.962548127
0.258728073,0.962573129
0.258842352,0.962573129
0.258842352,0.96259813
0.258870922,0.96259813
0.258870922,0.962623131
0.259299469,0.962623131
0.259299469,0.962648132
0.259613736,0.962648132
0.259613736,0.962673134
0.259728016,0.962673134
0.259728016,0.962698135
0.259756585,0.962698135
0.259756585,0.96279814
0.259785155,0.96279814
0.259785155,0.962823141
0.259928004,0.962823141
0.259928004,0.962848142
0.259956574,0.962848142
0.259956574,0.962873144
0.259985144,0.962873144
0.259985144,0.962923146
0.260070853,0.962923146
0.260070853,0.962948147
0.260127993,0.962948147
0.260127993,0.962973149
0.260156562,0.962973149
0.260156562,0.96299815
0.260185132,0.96299815
0.260185132,0.963023151
0.260327981,0.963023151
0.260327981,0.963048152
0.26044226,0.963048152
0.26044226,0.963073154
0.26055654,0.963073154
0.26055654,0.963123156
0.260585109,0.963123156
0.260585109,0.963148157
0.260613679,0.963148157
0.260613679,0.963173159
0.260699389,0.963173159
0.260727958,0.96319816
0.260727958,0.963248162
0.260727958,0.963323166
0.260727958,0.963548177
0.260756528,0.963548177
0.260756528,0.96359818
0.260870807,0.96359818
0.261042226,0.96359818
0.261042226,0.963698185
0.261099366,0.963698185
0.261099366,0.963723186
0.261185075,0.963723186
0.261185075,0.963773189
0.261242215,0.963773189
0.261242215,0.963848192
0.261270785,0.963848192
0.261270785,0.963873194
0.261327924,0.963873194
0.261327924,0.963898195
0.261470773,0.963898195
0.261699331,0.963898195
0.261813611,0.963898195
0.261813611,0.963923196
0.26189932,0.963923196
0.26189932,0.963948197
0.26192789,0.963948197
0.26192789,0.963973199
0.26195646,0.963973199
0.26195646,0.9639982
0.262070739,0.9639982
0.262070739,0.964048202
0.262156448,0.964048202
0.262156448,0.964098205
0.262270727,0.964098205
0.262270727,0.964148207
0.262299297,0.964148207
0.262356437,0.964148207
0.262356437,0.964173209
0.262385007,0.964173209
0.262385007,0.96419821
0.262527856,0.96419821
0.262584995,0.96419821
0.262642135,0.96419821
0.262699274,0.96419821
0.262842123,0.96419821
0.262842123,0.964273214
0.262984972,0.964273214
0.262984972,0.964298215
0.263156391,0.964298215
0.263156391,0.964323216
0.2632421,0.964323216
0.2632421,0.964348217
0.26327067,0.964348217
0.26327067,0.964373219
0.26329924,0.964373219
0.26329924,0.96439822
0.26329924,0.964448222
0.26335638,0.964448222
0.263556368,0.964448222
0.263556368,0.964473224
0.263642078,0.964473224
0.263642078,0.964498225
0.263699217,0.964498225
0.263699217,0.964523226
0.263756357,0.964523226
0.263756357,0.964548227
0.263813496,0.964548227
0.263813496,0.96459823
0.263870636,0.96459823
0.263870636,0.964623231
0.263899206,0.964623231
0.263899206,0.964648232
0.263956345,0.964648232
0.263956345,0.964748237
0.264013485,0.964748237
0.264013485,0.964773239
0.264270613,0.964773239
0.264270613,0.96479824
0.264556311,0.96479824
0.264556311,0.964823241
0.264584881,0.964823241
0.264584881,0.964848242
0.26469916,0.964848242
0.26469916,0.964873244
0.2647563,0.964873244
0.2647563,0.964898245
0.264984858,0.964898245
0.264984858,0.964923246
0.265213416,0.964923246
0.265270556,0.964923246
0.265356265,0.964923246
0.265356265,0.964948247
0.265499114,0.964948247
0.265499114,0.96499825
0.265699103,0.96499825
0.265699103,0.965023251
0.265784812,0.965023251
0.265784812,0.965073254
0.265813382,0.965073254
0.265813382,0.965123256
0.265841952,0.965123256
0.265841952,0.965148257
0.26604194,0.965148257
0.26604194,0.96519826
0.26607051,0.96519826
0.26607051,0.965223261
0.266184789,0.965223261
0.266184789,0.965273264
0.266241929,0.965273264
0.266241929,0.965298265
0.266299069,0.965298265
0.266299069,0.965323266
0.266327638,0.965323266
0.266327638,0.965348267
0.266384778,0.965348267
0.266441918,0.965348267
0.266527627,0.965348267
0.266527627,0.965373269
0.266613336,0.965373269
0.266613336,0.96539827
0.266641906,0.96539827
0.266641906,0.965423271
0.266699046,0.965423271
0.266756185,0.965423271
0.266756185,0.965448272
0.266870465,0.965448272
0.266870465,0.965473274
0.267127593,0.965473274
0.267127593,0.965498275
0.267213302,0.965498275
0.267213302,0.965548277
0.267356151,0.965548277
0.267356151,0.965573279
0.267384721,0.965573279
0.267384721,0.96559828
0.26752757,0.96559828
0.26752757,0.965623281
0.267584709,0.965623281
0.267584709,0.965648282
0.267670419,0.965648282
0.267670419,0.965673284
0.267784698,0.965673284
0.267784698,0.965698285
0.267841838,0.965698285
0.267841838,0.965748287
0.267898977,0.965748287
0.267898977,0.96579829
0.268127536,0.96579829
0.268127536,0.965848292
0.268184675,0.965848292
0.268184675,0.965873294
0.268270385,0.965873294
0.268270385,0.965923296
0.268441803,0.965923296
0.268441803,0.965948297
0.268527513,0.965948297
0.268527513,0.965973299
0.268556083,0.965973299
0.268556083,0.9659983
0.268641792,0.9659983
0.268641792,0.966023301
0.268756071,0.966023301
0.268756071,0.966048302
0.269213188,0.966048302
0.269213188,0.966073304
0.269413176,0.966073304
0.269413176,0.966098305
0.269498886,0.966098305
0.269498886,0.966148307
0.269670305,0.966148307
0.269670305,0.966173309
0.269870293,0.966173309
0.269870293,0.966223311
0.270441689,0.966223311
0.270441689,0.966248312
0.270527398,0.966248312
0.270527398,0.966298315
0.270555968,0.966298315
0.270555968,0.966323316
0.270584538,0.966323316
0.270584538,0.966348317
0.270584538,0.966423321
0.270670247,0.966423321
0.270670247,0.966473324
0.270727387,0.966473324
0.270727387,0.966523326
0.270784527,0.966523326
0.270784527,0.966548327
0.270870236,0.966548327
0.270870236,0.966573329
0.270898806,0.966573329
0.270898806,0.966648332
0.271098794,0.966648332
0.271098794,0.966723336
0.271155934,0.966723336
0.271155934,0.96679834
0.271184504,0.96679834
0.271184504,0.966848342
0.271184504,0.967048352
0.271327353,0.967048352
0.272327296,0.967048352
0.27304154,0.967048352
0.27304154,0.967073354
0.27309868,0.967073354
0.27309868,0.967098355
0.273698646,0.967098355
0.273755785,0.967098355
0.273841495,0.967098355
0.273984344,0.967098355
0.274012914,0.967098355
0.274012914,0.967123356
0.274327181,0.967123356
0.27444146,0.967123356
0.2744986,0.967123356
0.2744986,0.967173359
0.274727158,0.967173359
0.274870007,0.967173359
0.274984287,0.967173359
0.274984287,0.96719836
0.275041426,0.96719836
0.275041426,0.967248362
0.275327124,0.967248362
0.275384264,0.967248362
0.275412834,0.967248362
0.275412834,0.967273364
0.275498543,0.967273364
0.275498543,0.967298365
0.275698532,0.967298365
0.275698532,0.967323366
0.27584138,0.967323366
0.27584138,0.967348367
0.27595566,0.967348367
0.27595566,0.967423371
0.275984229,0.967423371
0.275984229,0.967448372
0.276212788,0.967448372
0.276212788,0.967473374
0.276298497,0.967473374
0.276298497,0.967498375
0.276555625,0.967498375
0.276555625,0.967523376
0.276584195,0.967523376
0.276584195,0.967548377
0.276698474,0.967548377
0.276698474,0.96759838
0.276727044,0.96759838
0.276727044,0.967648382
0.276727044,0.967723386
0.276755614,0.967723386
0.276755614,0.967773389
0.276784184,0.967773389
0.276784184,0.96779839
0.276841323,0.96779839
0.276841323,0.967823391
0.277041312,0.967823391
0.277041312,0.967848392
0.27726987,0.967848392
0.27726987,0.967873394
0.277498429,0.967873394
0.277498429,0.967898395
0.277641278,0.967898395
0.277641278,0.967923396
0.277841266,0.967923396
0.277841266,0.967948397
0.278098394,0.967948397
0.278098394,0.967973399
0.278212674,0.967973399
0.278212674,0.968023401
0.278355523,0.968023401
0.278355523,0.968048402
0.278384092,0.968048402
0.278384092,0.968073404
0.278584081,0.968073404
0.278584081,0.968098405
0.278612651,0.968098405
0.278612651,0.968123406
0.27869836,0.968123406
0.27869836,0.968148407
0.2787555,0.968148407
0.2787555,0.968173409
0.279526884,0.968173409
0.279584024,0.968173409
0.279612594,0.968173409
0.279612594,0.96819841
0.279726873,0.96819841
0.279726873,0.968223411
0.279784012,0.968223411
0.279784012,0.968248412
0.279812582,0.968248412
0.28015542,0.968248412
0.280355408,0.968248412
0.280441118,0.968248412
0.280555397,0.968248412
0.280698246,0.968248412
0.280726816,0.968248412
0.280812525,0.968248412
0.281069653,0.968248412
0.281126793,0.968248412
0.281155363,0.968248412
0.281155363,0.968273414
0.281183932,0.968273414
0.281183932,0.968298415
0.281383921,0.968298415
0.281383921,0.968323416
0.281612479,0.968323416
0.281612479,0.968373419
0.281669619,0.968373419
0.281669619,0.968423421
0.281698189,0.968423421
0.281698189,0.968448422
0.282241015,0.968448422
0.282298154,0.968448422
0.282355294,0.968448422
0.282355294,0.968473424
0.282412434,0.968473424
0.282412434,0.968498425
0.282812411,0.968498425
0.28286955,0.968498425
0.28289812,0.968498425
0.28289812,0.968548427
0.28295526,0.968548427
0.283012399,0.968548427
0.283040969,0.968548427
0.283040969,0.968573429
0.283069539,0.968573429
0.283069539,0.968623431
0.283212388,0.968623431
0.283269527,0.968623431
0.283326667,0.968623431
0.283412376,0.968623431
0.283440946,0.968623431
0.283440946,0.968648432
0.283526656,0.968648432
0.283669505,0.968648432
0.283812354,0.968648432
0.283812354,0.968673434
0.283983772,0.968673434
0.283983772,0.968723436
0.284012342,0.968723436
0.284012342,0.968748437
0.284098052,0.968748437
0.284098052,0.968773439
0.284412319,0.968773439
0.284412319,0.96879844
0.284498029,0.96879844
0.284612308,0.96879844
0.284698017,0.96879844
0.284698017,0.968823441
0.284783727,0.968823441
0.284783727,0.968848442
0.284955145,0.968848442
0.285069425,0.968848442
0.285412262,0.968848442
0.285412262,0.968873444
0.285412262,0.968923446
0.285412262,0.968973449
0.285612251,0.968973449
0.285612251,0.96899845
0.28578367,0.96899845
0.28578367,0.969023451
0.286069367,0.969023451
0.286355065,0.969023451
0.286497914,0.969023451
0.286583624,0.969023451
0.286640763,0.969023451
0.286640763,0.969048452
0.286726473,0.969048452
0.286726473,0.969098455
0.286755043,0.969098455
0.286755043,0.969123456
0.286812182,0.969123456
0.286983601,0.969123456
0.286983601,0.969148457
0.287012171,0.969148457
0.287012171,0.969248462
0.28712645,0.969248462
0.28712645,0.969273464
0.287355008,0.969273464
0.287355008,0.969373469
0.287355008,0.969648482
0.287355008,0.969673484
0.287669276,0.969673484
0.287669276,0.969698485
0.287697846,0.969698485
0.287697846,0.969723486
0.287840695,0.969723486
0.287840695,0.969773489
0.288097823,0.969773489
0.288097823,0.96979849
0.288212102,0.96979849
0.288212102,0.969823491
0.288383521,0.969823491
0.288383521,0.969848492
0.288412091,0.969848492
0.288412091,0.969898495
0.289126336,0.969898495
0.289126336,0.969923496
0.289183475,0.969923496
0.289183475,0.969948497
0.289326324,0.969948497
0.289383464,0.969948497
0.289383464,0.969973499
0.289383464,0.970048502
0.289412034,0.970048502
0.289412034,0.970073504
0.289526313,0.970073504
0.289526313,0.970098505
0.289697732,0.970098505
0.289726301,0.970098505
0.289726301,0.970123506
0.28986915,0.970123506
0.28986915,0.970148507
0.28992629,0.970148507
0.28992629,0.970173509
0.28995486,0.970173509
0.28995486,0.97019851
0.28998343,0.97019851
0.28998343,0.970223511
0.290011999,0.970223511
0.290011999,0.970248512
0.290126278,0.970248512
0.290183418,0.970248512
0.290211988,0.970248512
0.290269127,0.970248512
0.290469116,0.970248512
0.290611965,0.970248512
0.290726244,0.970248512
0.290726244,0.970273514
0.290783384,0.970273514
0.291069082,0.970273514
0.291069082,0.970298515
0.291126221,0.970298515
0.291126221,0.970373519
0.29138335,0.970373519
0.29138335,0.97039852
0.291640478,0.97039852
0.291640478,0.970423521
0.292040455,0.970423521
0.292211874,0.970423521
0.292269013,0.970423521
0.292269013,0.970448522
0.292354723,0.970448522
0.292354723,0.970473524
0.292497572,0.970473524
0.292497572,0.970498525
0.29266899,0.970498525
0.29266899,0.970523526
0.29278327,0.970523526
0.29278327,0.970548527
0.292811839,0.970548527
0.292811839,0.970573529
0.292868979,0.970573529
0.292868979,0.97059853
0.293040398,0.97059853
0.293040398,0.970623531
0.293154677,0.970623531
0.293183247,0.970623531
0.293183247,0.970648532
0.293268956,0.970648532
0.293268956,0.970748537
0.293326096,0.970748537
0.293326096,0.970773539
0.293554654,0.970773539
0.293554654,0.970823541
0.293726073,0.970823541
0.293726073,0.970848542
0.293783212,0.970848542
0.294668876,0.970848542
0.294668876,0.970873544
0.294868865,0.970873544
0.296325924,0.970873544
0.296354494,0.970873544
0.296411634,0.970873544
0.296440203,0.970873544
0.296440203,0.970898545
0.296583052,0.970898545
0.296754471,0.970898545
0.296754471,0.970923546
0.296811611,0.970923546
0.296811611,0.970948547
0.29686875,0.970948547
0.29686875,0.970973549
0.29689732,0.970973549
0.29689732,0.97099855
0.29692589,0.97099855
0.29698303,0.97099855
0.297097309,0.97099855
0.297183018,0.97099855
0.297183018,0.971023551
0.297325867,0.971023551
0.297325867,0.971048552
0.297354437,0.971048552
0.297497286,0.971048552
0.297868693,0.971048552
0.297868693,0.971098555
0.297925833,0.971098555
0.297925833,0.971123556
0.297954403,0.971123556
0.297954403,0.97119856
0.298011542,0.97119856
0.298097252,0.97119856
0.298154391,0.97119856
0.298154391,0.971223561
0.298240101,0.971223561
0.298240101,0.971248562
0.298611508,0.971248562
0.298611508,0.971273564
0.298725787,0.971273564
0.298725787,0.971298565
0.298754357,0.971298565
0.298754357,0.971323566
0.298954345,0.971323566
0.298954345,0.971348567
0.299068625,0.971348567
0.299068625,0.971373569
0.299211474,0.971373569
0.299211474,0.97139857
0.299382892,0.97139857
0.299440032,0.97139857
0.299468602,0.97139857
0.299468602,0.971423571
0.299497172,0.971423571
0.299497172,0.971448572
0.299525741,0.971448572
0.299525741,0.971498575
0.299582881,0.971498575
0.299582881,0.971523576
0.299611451,0.971523576
0.299611451,0.971548577
0.29972573,0.971548577
0.29972573,0.971573579
0.299925719,0.971573579
0.299925719,0.97159858
0.299982858,0.97159858
0.299982858,0.971623581
0.300039998,0.971623581
0.300039998,0.971648582
0.300097137,0.971648582
0.300097137,0.971698585
0.300525684,0.971698585
0.300582824,0.971698585
0.300639963,0.971698585
0.300639963,0.971723586
0.300897092,0.971723586
0.300897092,0.971748587
0.300954231,0.971748587
0.300954231,0.971773589
0.30112565,0.971773589
0.30112565,0.97179859
0.301297069,0.97179859
0.301297069,0.971823591
0.301354208,0.971823591
0.301354208,0.971873594
0.301497057,0.971873594
0.301782755,0.971873594
0.301811325,0.971873594
0.301811325,0.971898595
0.302125593,0.971898595
0.302125593,0.971923596
0.30258271,0.971923596
0.30258271,0.9719986
0.302896977,0.9719986
0.302896977,0.972023601
0.303554083,0.972023601
0.303611222,0.972023601
0.303754071,0.972023601
0.303754071,0.972073604
0.30392549,0.972073604
0.30392549,0.972098605
0.304154048,0.972098605
0.304154048,0.972123606
0.304268328,0.972123606
0.304268328,0.972173609
0.304354037,0.972173609
0.304354037,0.972223611
0.304354037,0.972248612
0.304611165,0.972248612
0.304611165,0.972273614
0.304782584,0.972273614
0.304782584,0.972298615
0.304811154,0.972298615
0.304811154,0.972323616
0.304954003,0.972323616
0.304954003,0.972348617
0.30526827,0.972348617
0.30526827,0.972373619
0.305639678,0.972373619
0.305639678,0.97239862
0.305696817,0.97239862
0.305696817,0.972423621
0.305839666,0.972423621
0.305839666,0.972473624
0.305896806,0.972473624
0.305925376,0.972498625
0.306096794,0.972498625
0.306153934,0.972498625
0.306353923,0.972498625
0.306353923,0.972548627
0.306553911,0.972548627
0.306553911,0.972573629
0.30669676,0.972573629
0.30669676,0.97259863
0.30672533,0.97259863
0.30672533,0.972648632
0.306811039,0.972648632
0.306811039,0.972673634
0.306868179,0.972673634
0.306868179,0.972698635
0.306896749,0.972698635
0.306896749,0.972773639
0.307239586,0.972773639
0.307239586,0.97279864
0.307553854,0.97279864
0.307868122,0.97279864
0.307896692,0.97279864
0.307896692,0.972823641
0.307953831,0.972823641
0.307953831,0.972848642
0.308010971,0.972848642
0.308010971,0.972898645
0.308325239,0.972898645
0.308325239,0.972948647
0.308353808,0.972948647
0.308410948,0.972948647
0.308525227,0.972948647
0.308525227,0.972973649
0.308553797,0.972973649
0.308553797,0.97299865
0.308610937,0.97299865
0.308668076,0.97299865
0.308810925,0.97299865
0.311725044,0.97299865
0.311753614,0.97299865
0.311753614,0.973073654
0.311925033,0.973073654
0.311925033,0.973098655
0.312010742,0.973098655
0.312010742,0.973123656
0.312067882,0.973123656
0.312125021,0.973123656
0.312210731,0.973123656
0.31229644,0.973123656
0.312410719,0.973123656
0.312610708,0.973123656
0.312610708,0.973148657
0.312696417,0.973148657
0.312696417,0.973173659
0.312867836,0.973173659
0.312924976,0.973173659
0.312982115,0.973173659
0.312982115,0.97319866
0.313010685,0.97319866
0.313010685,0.973298665
0.313096394,0.973298665
0.313153534,0.973298665
0.313267813,0.973298665
0.313267813,0.973323666
0.313267813,0.973373669
0.313553511,0.973373669
0.313553511,0.97339867
0.31366779,0.97339867
0.31372493,0.97339867
0.31378207,0.97339867
0.31378207,0.973423671
0.313953488,0.973423671
0.313953488,0.973448672
0.314182047,0.973448672
0.314182047,0.973473674
0.314239186,0.973473674
0.314296326,0.973473674
0.314296326,0.973573679
0.314410605,0.973573679
0.314410605,0.97359868
0.314724873,0.97359868
0.314724873,0.973623681
0.314782012,0.973623681
0.314782012,0.973648682
0.314982001,0.973648682
0.314982001,0.973673684
0.315296269,0.973673684
0.315410548,0.973673684
0.315667676,0.973673684
0.315667676,0.973698685
0.315696246,0.973698685
0.315696246,0.973748687
0.315867665,0.973748687
0.315867665,0.973773689
0.315924804,0.973773689
0.315924804,0.97379869
0.316153363,0.97379869
0.316153363,0.973823691
0.316696189,0.973823691
0.316696189,0.973848692
0.316896177,0.973848692
0.316896177,0.973898695
0.316924747,0.973898695
0.316924747,0.973923696
0.316953317,0.973923696
0.316953317,0.973948697
0.317010457,0.973948697
0.317010457,0.973973699
0.317239015,0.973973699
0.317296155,0.973973699
0.317353294,0.973973699
0.317353294,0.9739987
0.317381864,0.9739987
0.317381864,0.974023701
0.317496143,0.974023701
0.317553283,0.974023701
0.317553283,0.974048702
0.317581852,0.974048702
0.317581852,0.974098705
0.318153248,0.974098705
0.318153248,0.974123706
0.318381807,0.974123706
0.318438946,0.974123706
0.318524656,0.974123706
0.318524656,0.974148707
0.318667505,0.974148707
0.318667505,0.974173709
0.318753214,0.974173709
0.318753214,0.97419871
0.318867493,0.97419871
0.318924633,0.97419871
0.318953203,0.97419871
0.319153191,0.97419871
0.319153191,0.974223711
0.319210331,0.974223711
0.31926747,0.974223711
0.319467459,0.974223711
0.319467459,0.974248712
0.319581738,0.974248712
0.319781727,0.974248712
0.319781727,0.974298715
0.319867436,0.974298715
0.319867436,0.974323716
0.319896006,0.974323716
0.319896006,0.974348717
0.320295983,0.974348717
0.320295983,0.974423721
0.320467402,0.974423721
0.320467402,0.974473724
0.320638821,0.974473724
0.320638821,0.974498725
0.3207531,0.974498725
0.3207531,0.974548727
0.32078167,0.974548727
0.320838809,0.974548727
0.321067368,0.974548727
0.321067368,0.974573729
0.321124507,0.974573729
0.321153077,0.974573729
0.321153077,0.974623731
0.321181647,0.974623731
0.321181647,0.974673734
0.321410205,0.974673734
0.321410205,0.974698735
0.321810182,0.974698735
0.321810182,0.974748737
0.321981601,0.974748737
0.321981601,0.97479874
0.32209588,0.97479874
0.32209588,0.974848742
0.322295869,0.974848742
0.322438718,0.974848742
0.322552997,0.974848742
0.322552997,0.974873744
0.322581567,0.974873744
0.322581567,0.974898745
0.322610137,0.974898745
0.322724416,0.974898745
0.322781555,0.974898745
0.322781555,0.974923746
0.322810125,0.974923746
0.322810125,0.974948747
0.322867265,0.974948747
0.322867265,0.974973749
0.322924404,0.974973749
0.322924404,0.97499875
0.323124393,0.97499875
0.323124393,0.975023751
0.323210102,0.975023751
0.323210102,0.975048752
0.323238672,0.975048752
0.323238672,0.975098755
0.3234958,0.975098755
0.3234958,0.975123756
0.323952917,0.975123756
0.323952917,0.975148757
0.324067196,0.975148757
0.324067196,0.975173759
0.324124336,0.975173759
0.324181475,0.975173759
0.324267185,0.975173759
0.324267185,0.97519876
0.324324324,0.97519876
0.324324324,0.975248762
0.324410034,0.975248762
0.325152848,0.975248762
0.325152848,0.975273764
0.325238558,0.975273764
0.325238558,0.975298765
0.325381407,0.975298765
0.325524256,0.975298765
0.325552826,0.975298765
0.325552826,0.975323766
0.325638535,0.975323766
0.325781384,0.975323766
0.325809954,0.975323766
0.325809954,0.975348767
0.325924233,0.975348767
0.325924233,0.97539877
0.325952803,0.97539877
0.325952803,0.975423771
0.326238501,0.975423771
0.326238501,0.975448772
0.326895606,0.975448772
0.326895606,0.975473774
0.327124164,0.975473774
0.327124164,0.975498775
0.327552711,0.975498775
0.327552711,0.975523776
0.327638421,0.975523776
0.327638421,0.975548777
0.328238386,0.975548777
0.328238386,0.975573779
0.328324096,0.975573779
0.328324096,0.97559878
0.328352666,0.97559878
0.328352666,0.975673784
0.328438375,0.975673784
0.328438375,0.975698785
0.328466945,0.975698785
0.328466945,0.975748787
0.328809782,0.975748787
0.328809782,0.97579879
0.329009771,0.97579879
0.329009771,0.975823791
0.32918119,0.975823791
0.32918119,0.975848792
0.329381178,0.975848792
0.329381178,0.975873794
0.329438318,0.975873794
0.329438318,0.975898795
0.329466888,0.975898795
0.329466888,0.975948797
0.329581167,0.975948797
0.329581167,0.9759988
0.329838295,0.9759988
0.329838295,0.976023801
0.329924004,0.976023801
0.329924004,0.976048802
0.330009714,0.976048802
0.330009714,0.976098805
0.330238272,0.976098805
0.330238272,0.976123806
0.330323981,0.976123806
0.330323981,0.97619881
0.330409691,0.97619881
0.330409691,0.976223811
0.330609679,0.976223811
0.330609679,0.976248812
0.330666819,0.976248812
0.330723959,0.976248812
0.331123936,0.976248812
0.331266785,0.976248812
0.331323924,0.976248812
0.331323924,0.976273814
0.331638192,0.976273814
0.331638192,0.976298815
0.33186675,0.976298815
0.33186675,0.976323816
0.332066739,0.976323816
0.332066739,0.976348817
0.332095309,0.976348817
0.332095309,0.976373819
0.332238158,0.976373819
0.332238158,0.97639882
0.332323867,0.97639882
0.332323867,0.976448822
0.332609565,0.976448822
0.332609565,0.976473824
0.332723844,0.976473824
0.332723844,0.976498825
0.333066682,0.976498825
0.33338095,0.976498825
0.333438089,0.976498825
0.333438089,0.976523826
0.333495229,0.976523826
0.333495229,0.976548827
0.333666648,0.976548827
0.333666648,0.976573829
0.333923776,0.976573829
0.333923776,0.97659883
0.334123764,0.97659883
0.334123764,0.976623831
0.3347523,0.976623831
0.3347523,0.976648832
0.334866579,0.976648832
0.334866579,0.976698835
0.335295126,0.976698835
0.335295126,0.976723836
0.335523684,0.976723836
0.335523684,0.976748837
0.335580824,0.976748837
0.335580824,0.976823841
0.335666533,0.976823841
0.335666533,0.976848842
0.335780813,0.976848842
0.335837952,0.976848842
0.335980801,0.976848842
0.33618079,0.976848842
0.336609337,0.976848842
0.336866465,0.976848842
0.336923604,0.976848842
0.336923604,0.976873844
0.337037884,0.976873844
0.337095023,0.976873844
0.337237872,0.976873844
0.337295012,0.976873844
0.33746643,0.976873844
0.33746643,0.976923846
0.338094966,0.976923846
0.338094966,0.976973849
0.338152106,0.976973849
0.338523513,0.976973849
0.338523513,0.97699885
0.338637792,0.97699885
0.338637792,0.977023851
0.338723502,0.977023851
0.338723502,0.977073854
0.338752071,0.977073854
0.338752071,0.977098855
0.338780641,0.977098855
0.338780641,0.977123856
0.338837781,0.977123856
0.338837781,0.977148857
0.339123479,0.977148857
0.339123479,0.977173859
0.339409177,0.977173859
0.339409177,0.97719886
0.339523456,0.97719886
0.339523456,0.977223861
0.339752014,0.977223861
0.339752014,0.977248862
0.340066282,0.977248862
0.340066282,0.977273864
0.340094852,0.977273864
0.340094852,0.977298865
0.340123422,0.977298865
0.340123422,0.977323866
0.340151991,0.977323866
0.340151991,0.977348867
0.340523399,0.977348867
0.340523399,0.977373869
0.340809097,0.977373869
0.340809097,0.97739887
0.341037655,0.97739887
0.341037655,0.977423871
0.341094795,0.977423871
0.341094795,0.977448872
0.341209074,0.977448872
0.341523342,0.977448872
0.341666191,0.977448872
0.3417519,0.977448872
0.3417519,0.977473874
0.341809039,0.977473874
0.341809039,0.977498875
0.342351866,0.977498875
0.342409005,0.977498875
0.342466145,0.977498875
0.342466145,0.977523876
0.342808982,0.977523876
0.342808982,0.977548877
0.343580367,0.977548877
0.343580367,0.977573879
0.343837495,0.977573879
0.343837495,0.97759888
0.343866065,0.97759888
0.343866065,0.977623881
0.3444946,0.977623881
0.3444946,0.977648882
0.34458031,0.977648882
0.34458031,0.977673884
0.345494543,0.977673884
0.345494543,0.977698885
0.345665962,0.977698885
0.345665962,0.977723886
0.345694532,0.977723886
0.345694532,0.977773889
0.345808811,0.977773889
0.345808811,0.97779889
0.346180218,0.97779889
0.346180218,0.977823891
0.346523056,0.977823891
0.346523056,0.977848892
0.346751614,0.977848892
0.346751614,0.977873894
0.346780184,0.977873894
0.346780184,0.977898895
0.346808754,0.977898895
0.346865893,0.977898895
0.346865893,0.977923896
0.346951603,0.977923896
0.346951603,0.977948897
0.346980173,0.977948897
0.346980173,0.977973899
0.347065882,0.977973899
0.347123022,0.977973899
0.347237301,0.977973899
0.347237301,0.9779989
0.34740872,0.9779989
0.34740872,0.978023901
0.347522999,0.978023901
0.347522999,0.978073904
0.347580138,0.978073904
0.347580138,0.978098905
0.347637278,0.978098905
0.347637278,0.978123906
0.347837266,0.978123906
0.347837266,0.978148907
0.348237244,0.978148907
0.348237244,0.978173909
0.348465802,0.978173909
0.348465802,0.97819891
0.348522942,0.97819891
0.348522942,0.978223911
0.34872293,0.978223911
0.34880864,0.978223911
0.348865779,0.978223911
0.348922919,0.978223911
0.348980058,0.978223911
0.349122907,0.978223911
0.349351466,0.978223911
0.349780013,0.978223911
0.349780013,0.978248912
0.349837152,0.978248912
0.349837152,0.978273914
0.350065711,0.978273914
0.35015142,0.978273914
0.350322839,0.978273914
0.350322839,0.978298915
0.350351408,0.978298915
0.350351408,0.978323916
0.350522827,0.978323916
0.350522827,0.978348917
0.350637106,0.978348917
0.350637106,0.978373919
0.350751386,0.978373919
0.350751386,0.978423921
0.350779955,0.978423921
0.350779955,0.978473924
0.350837095,0.978473924
0.350837095,0.978498925
0.350894235,0.978498925
0.350894235,0.978548927
0.350951374,0.978548927
0.351065653,0.978548927
0.351065653,0.978573929
0.351094223,0.978573929
0.351094223,0.97859893
0.351122793,0.97859893
0.351122793,0.978623931
0.351179933,0.978623931
0.351179933,0.978698935
0.351322782,0.978698935
0.351322782,0.978723936
0.351351351,0.978723936
0.351351351,0.978748937
0.35152277,0.978748937
0.35152277,0.978773939
0.351694189,0.978773939
0.352065596,0.978773939
0.352179875,0.978773939
0.352636992,0.978773939
0.352636992,0.97879894
0.352694132,0.97879894
0.352694132,0.978823941
0.352808411,0.978823941
0.352808411,0.978848942
0.353151249,0.978848942
0.353151249,0.978873944
0.353551226,0.978873944
0.353551226,0.978898945
0.353779784,0.978898945
0.353779784,0.978923946
0.353779784,0.979023951
0.353894063,0.979023951
0.353894063,0.979048952
0.354065482,0.979048952
0.354065482,0.979123956
0.354094052,0.979123956
0.354094052,0.979148957
0.354122622,0.979148957
0.354122622,0.979173959
0.354265471,0.979173959
0.354265471,0.97919896
0.35432261,0.97919896
0.35432261,0.979223961
0.354922576,0.979223961
0.354922576,0.979248962
0.354979715,0.979248962
0.355151134,0.979248962
0.355151134,0.979273964
0.355551111,0.979273964
0.355551111,0.979298965
0.355836809,0.979298965
0.355836809,0.979373969
0.356236786,0.979373969
0.356236786,0.97939897
0.356293926,0.97939897
0.356293926,0.979423971
0.356693903,0.979423971
0.356693903,0.979448972
0.356751043,0.979448972
0.356751043,0.979473974
0.356808182,0.979473974
0.357036741,0.979473974
0.35709388,0.979473974
0.35709388,0.979498975
0.35720816,0.979498975
0.35720816,0.979523976
0.357236729,0.979523976
0.357322439,0.979523976
0.357351009,0.979523976
0.357351009,0.979573979
0.357379578,0.979573979
0.357379578,0.979623981
0.357636706,0.979623981
0.357636706,0.979648982
0.357779555,0.979648982
0.357779555,0.979673984
0.357893835,0.979673984
0.357893835,0.97979899
0.357950974,0.97979899
0.358008114,0.97979899
0.358008114,0.979823991
0.358093823,0.979823991
0.358093823,0.979873994
0.358293812,0.979873994
0.358350951,0.979873994
0.358379521,0.979873994
0.358465231,0.979873994
0.35857951,0.979873994
0.358665219,0.979873994
0.358722359,0.979873994
0.358779498,0.979873994
0.358865208,0.979873994
0.359008057,0.979873994
0.359293755,0.979873994
0.359408034,0.979873994
0.359408034,0.979898995
0.359465173,0.979898995
0.359522313,0.979898995
0.359579453,0.979898995
0.359579453,0.979948997
0.359608022,0.979948997
0.359608022,0.979999
0.359665162,0.979999
0.359665162,0.980024001
0.359693732,0.980024001
0.359693732,0.980074004
0.360065139,0.980074004
0.360065139,0.980099005
0.360207988,0.980099005
0.360207988,0.980124006
0.360322267,0.980124006
0.360322267,0.980149007
0.360407977,0.980149007
0.360407977,0.980174009
0.360436546,0.980174009
0.360436546,0.98019901
0.360665105,0.98019901
0.360665105,0.980224011
0.361007942,0.980224011
0.361065082,0.980224011
0.361093652,0.980224011
0.361093652,0.980249012
0.361236501,0.980249012
0.361236501,0.980274014
0.361636478,0.980274014
0.361636478,0.980299015
0.361693618,0.980299015
0.361693618,0.980349017
0.361779327,0.980349017
0.361779327,0.980374019
0.362036455,0.980374019
0.362036455,0.98039902
0.362150734,0.98039902
0.362150734,0.980449022
0.362350723,0.980449022
0.362350723,0.980499025
0.362550711,0.980499025
0.362550711,0.980524026
0.36277927,0.980524026
0.36277927,0.980549027
0.363207817,0.980549027
0.363264956,0.980549027
0.363264956,0.98059903
0.363464945,0.98059903
0.363464945,0.980624031
0.363579224,0.980624031
0.363579224,0.980649032
0.363664933,0.980649032
0.363779213,0.980649032
0.363979201,0.980649032
0.363979201,0.980674034
0.364064911,0.980674034
0.364064911,0.980699035
0.364579167,0.980699035
0.364579167,0.980724036
0.364750586,0.980724036
0.364750586,0.980749037
0.364893435,0.980749037
0.364893435,0.980774039
0.365664819,0.980774039
0.365721959,0.980774039
0.365721959,0.98079904
0.365921947,0.98079904
0.365921947,0.980874044
0.365979087,0.980874044
0.365979087,0.980899045
0.366093366,0.980899045
0.366093366,0.980924046
0.366150506,0.980924046
0.366150506,0.980949047
0.366750471,0.980949047
0.366750471,0.980974049
0.366750471,0.981024051
0.367179018,0.981024051
0.367293298,0.981024051
0.367493286,0.981024051
0.367550426,0.981024051
0.367578995,0.981024051
0.367693275,0.981024051
0.367721844,0.981024051
0.368064682,0.981024051
0.36840752,0.981024051
0.368550369,0.981024051
0.368664648,0.981024051
0.368664648,0.981049052
0.369007485,0.981049052
0.369178904,0.981049052
0.369207474,0.981049052
0.369293183,0.981049052
0.369493172,0.981049052
0.369550311,0.981049052
0.36972173,0.981049052
0.369836009,0.981049052
0.369836009,0.981074054
0.369893149,0.981074054
0.369893149,0.981099055
0.370064568,0.981099055
0.370064568,0.981149057
0.370093138,0.981149057
0.370578824,0.981149057
0.370607394,0.981149057
0.370607394,0.981174059
0.370978801,0.981174059
0.370978801,0.98119906
0.371035941,0.98119906
0.371035941,0.981224061
0.37112165,0.981224061
0.37112165,0.981249062
0.37120736,0.981249062
0.371264499,0.981249062
0.371293069,0.981249062
0.371350209,0.981249062
0.371407348,0.981249062
0.371493058,0.981249062
0.371550197,0.981249062
0.371807325,0.981249062
0.371807325,0.981299065
0.371978744,0.981299065
0.372207302,0.981299065
0.372464431,0.981299065
0.372464431,0.981324066
0.372921547,0.981324066
0.372921547,0.981374069
0.373007257,0.981374069
0.373007257,0.98139907
0.373092966,0.98139907
0.373264385,0.98139907
0.373264385,0.981424071
0.373407234,0.981424071
0.373407234,0.981449072
0.373407234,0.981499075
0.37395006,0.981499075
0.37395006,0.981524076
0.3740072,0.981524076
0.3740072,0.981549077
0.374121479,0.981549077
0.374121479,0.981574079
0.374235758,0.981574079
0.374235758,0.98159908
0.375207131,0.98159908
0.375207131,0.981649082
0.375235701,0.981649082
0.375235701,0.981699085
0.37540712,0.981699085
0.37540712,0.981724086
0.375692818,0.981724086
0.375692818,0.981749087
0.376007085,0.981749087
0.376149934,0.981749087
0.376178504,0.981749087
0.376178504,0.98179909
0.376178504,0.981824091
0.376607051,0.981824091
0.376607051,0.981849092
0.377064168,0.981849092
0.377064168,0.981899095
0.377407005,0.981899095
0.377521284,0.981899095
0.377835552,0.981899095
0.377835552,0.981924096
0.377978401,0.981924096
0.378035541,0.981924096
0.378035541,0.981949097
0.378264099,0.981949097
0.378264099,0.9819991
0.378292669,0.9819991
0.378292669,0.982049102
0.378378378,0.982049102
0.378378378,0.982074104
0.378949774,0.982074104
0.379006914,0.982074104
0.379121193,0.982074104
0.379178333,0.982074104
0.379292612,0.982074104
0.379378321,0.982074104
0.379406891,0.982074104
0.380063996,0.982074104
0.380092566,0.982074104
0.380149706,0.982074104
0.380178276,0.982074104
0.380178276,0.982124106
0.380235415,0.982124106
0.380263985,0.982124106
0.380263985,0.982174109
0.380321125,0.982174109
0.380321125,0.98219911
0.380521113,0.98219911
0.380521113,0.982224111
0.380663962,0.982224111
0.380663962,0.982249112
0.38092109,0.982249112
0.38092109,0.982274114
0.381178218,0.982274114
0.381178218,0.982299115
0.381321067,0.982299115
0.381321067,0.982324116
0.381578196,0.982324116
0.381635335,0.982324116
0.381721045,0.982324116
0.381892463,0.982324116
0.381978173,0.982324116
0.383035255,0.982324116
0.383178104,0.982324116
0.383178104,0.982349117
0.383349523,0.982349117
0.383406662,0.982349117
0.383492372,0.982349117
0.383492372,0.982374119
0.383520942,0.982374119
0.383578081,0.982374119
0.383663791,0.982374119
0.383663791,0.98239912
0.3837495,0.98239912
0.3837495,0.982424121
0.383892349,0.982424121
0.383949489,0.982424121
0.384635164,0.982424121
0.384635164,0.982449122
0.384692303,0.982449122
0.384692303,0.982474124
0.384863722,0.982474124
0.384863722,0.982499125
0.384920862,0.982499125
0.384920862,0.982524126
0.38509228,0.982524126
0.38509228,0.982549127
0.38512085,0.982549127
0.38512085,0.982574129
0.385263699,0.982574129
0.385492258,0.982574129
0.385577967,0.982574129
0.385577967,0.98259913
0.385692246,0.98259913
0.385692246,0.982624131
0.386006514,0.982624131
0.386006514,0.982649132
0.386063654,0.982649132
0.386406491,0.982649132
0.386949317,0.982649132
0.387035027,0.982649132
0.387235015,0.982649132
0.387235015,0.982674134
0.387292155,0.982674134
0.387292155,0.982699135
0.387377864,0.982699135
0.387377864,0.982724136
0.387406434,0.982724136
0.387406434,0.982749137
0.387435004,0.982749137
0.387435004,0.982774139
0.387549283,0.982774139
0.387549283,0.98279914
0.387606422,0.98279914
0.387663562,0.98279914
0.387663562,0.982824141
0.38794926,0.982824141
0.38794926,0.982849142
0.38797783,0.982849142
0.388034969,0.982849142
0.388063539,0.982849142
0.388063539,0.982874144
0.388234958,0.982874144
0.388577796,0.982874144
0.388634935,0.982874144
0.389492029,0.982874144
0.389492029,0.982899145
0.389920576,0.982899145
0.389920576,0.982924146
0.389977716,0.982924146
0.390034855,0.982924146
0.390320553,0.982924146
0.390377693,0.982924146
0.390434832,0.982924146
0.390434832,0.982949147
0.390920519,0.982949147
0.390920519,0.982974149
0.390977658,0.982974149
0.390977658,0.98299915
0.391263356,0.98299915
0.391263356,0.983024151
0.391291926,0.983024151
0.391291926,0.983049152
0.391491915,0.983049152
0.391491915,0.983074154
0.391891892,0.983074154
0.391891892,0.983099155
0.391920462,0.983099155
0.391920462,0.983149157
0.39209188,0.983149157
0.39209188,0.983174159
0.392263299,0.983174159
0.392349009,0.983174159
0.392377578,0.983174159
0.392377578,0.98319916
0.392520427,0.98319916
0.392520427,0.983249162
0.393148963,0.983249162
0.393206103,0.983249162
0.393691789,0.983249162
0.393748929,0.983249162
0.393777498,0.983249162
0.394006057,0.983249162
0.394006057,0.983299165
0.394091766,0.983299165
0.394091766,0.983324166
0.394177476,0.983324166
0.394263185,0.983324166
0.394320325,0.983324166
0.394406034,0.983324166
0.394434604,0.983349167
0.394491743,0.983349167
0.394491743,0.983374169
0.395177418,0.983374169
0.395234558,0.983374169
0.395634535,0.983374169
0.395634535,0.983449172
0.395720245,0.983449172
0.395720245,0.983474174
0.395748814,0.983474174
0.395748814,0.983499175
0.395834524,0.983499175
0.395891663,0.983499175
0.396120222,0.983499175
0.396120222,0.983524176
0.396263071,0.983524176
0.396263071,0.983549177
0.39634878,0.983549177
0.396434489,0.983549177
0.396434489,0.983574179
0.396548769,0.983574179
0.396548769,0.98359918
0.396605908,0.98359918
0.396605908,0.983624181
0.396720187,0.983624181
0.396720187,0.983649182
0.397263014,0.983649182
0.397263014,0.983674184
0.397634421,0.983674184
0.397634421,0.983699185
0.39772013,0.983699185
0.39772013,0.983749187
0.397891549,0.983749187
0.397891549,0.983774189
0.398091538,0.983774189
0.398091538,0.983824191
0.398405805,0.983824191
0.398405805,0.983849192
0.398462945,0.983849192
0.398462945,0.983874194
0.398491515,0.983874194
0.398548654,0.983874194
0.39912005,0.983874194
0.39912005,0.983899195
0.399262899,0.983899195
0.399262899,0.983924196
0.399748586,0.983924196
0.399805725,0.983924196
0.400862808,0.983924196
0.400862808,0.983949197
0.401205645,0.983949197
0.401205645,0.983974199
0.401405634,0.983974199
0.401405634,0.9839992
0.401462774,0.9839992
0.401462774,0.984024201
0.401862751,0.984024201
0.4020056,0.984024201
0.402205588,0.984024201
0.402205588,0.984049202
0.402462716,0.984049202
0.402519856,0.984049202
0.402719845,0.984049202
0.402719845,0.984074204
0.402776984,0.984074204
0.402919833,0.984074204
0.402919833,0.984099205
0.40334838,0.984099205
0.40334838,0.984124206
0.403548369,0.984124206
0.403548369,0.984149207
0.403748357,0.984149207
0.403748357,0.984174209
0.404062625,0.984174209
0.404062625,0.98419921
0.404091195,0.98419921
0.404148334,0.98419921
0.404405463,0.98419921
0.404405463,0.984224211
0.404462602,0.984224211
0.405319696,0.984224211
0.405319696,0.984249212
0.406091081,0.984249212
0.40614822,0.984249212
0.406519627,0.984249212
0.406519627,0.984274214
0.407005314,0.984274214
0.407005314,0.984299215
0.407348152,0.984299215
0.407348152,0.984349217
0.407433861,0.984349217
0.407433861,0.984374219
0.407976687,0.984374219
0.407976687,0.98439922
0.408290955,0.98439922
0.408290955,0.984424221
0.408405234,0.984424221
0.408405234,0.984449222
0.408548083,0.984449222
0.408662362,0.984449222
0.408690932,0.984449222
0.408690932,0.984474224
0.409262328,0.984474224
0.409262328,0.984499225
0.409576596,0.984499225
0.409890863,0.984499225
0.409890863,0.984524226
0.409976573,0.984524226
0.409976573,0.984549227
0.410062282,0.984549227
0.410205131,0.984549227
0.410205131,0.984574229
0.410233701,0.984574229
0.410233701,0.98459923
0.410690818,0.98459923
0.410690818,0.984624231
0.412205017,0.984624231
0.412205017,0.984649232
0.412490715,0.984649232
0.412490715,0.984674234
0.412662134,0.984674234
0.412662134,0.984699235
0.412747843,0.984699235
0.412890692,0.984699235
0.414090623,0.984699235
0.414090623,0.984724236
0.414262042,0.984724236
0.414262042,0.984774239
0.414433461,0.984774239
0.414433461,0.98479924
0.414919147,0.98479924
0.414919147,0.984849242
0.415490543,0.984849242
0.415490543,0.984874244
0.415661962,0.984874244
0.415719102,0.984874244
0.41591909,0.984874244
0.41597623,0.984874244
0.416061939,0.984874244
0.416061939,0.984899245
0.416233358,0.984899245
0.416233358,0.984924246
0.416347637,0.984924246
0.416347637,0.984949247
0.416376207,0.984949247
0.416376207,0.984974249
0.416519056,0.984974249
0.416519056,0.98499925
0.416547626,0.98499925
0.416547626,0.985024251
0.416947603,0.985024251
0.416947603,0.985074254
0.416976173,0.985074254
0.416976173,0.985099255
0.417090452,0.985099255
0.417090452,0.985124256
0.417147592,0.985124256
0.417490429,0.985124256
0.417490429,0.985149257
0.417747557,0.985149257
0.417747557,0.985174259
0.418176104,0.985174259
0.418176104,0.98519926
0.418204674,0.98519926
0.418204674,0.985224261
0.418261814,0.985224261
0.418261814,0.985249262
0.419661734,0.985249262
0.419661734,0.985299265
0.419976001,0.985299265
0.419976001,0.985324266
0.420033141,0.985324266
0.420033141,0.985349267
0.420090281,0.985349267
0.42020456,0.985349267
0.42020456,0.985374269
0.420861665,0.985374269
0.420861665,0.98539927
0.42157591,0.98539927
0.42157591,0.985449272
0.42294726,0.985449272
0.42294726,0.985474274
0.423090109,0.985474274
0.423090109,0.985499275
0.423404377,0.985499275
0.423404377,0.985524276
0.423518656,0.985524276
0.423518656,0.985549277
0.423604365,0.985549277
0.423604365,0.985574279
0.423747214,0.985574279
0.423804354,0.985574279
0.423975773,0.985574279
0.423975773,0.98559928
0.424204331,0.98559928
0.424204331,0.985624281
0.424861436,0.985624281
0.424861436,0.985649282
0.425318553,0.985649282
0.425318553,0.985674284
0.42583281,0.985674284
0.42583281,0.985699285
0.425975659,0.985699285
0.425975659,0.985724286
0.426232787,0.985724286
0.426289926,0.985724286
0.42714702,0.985724286
0.42723273,0.985724286
0.427375579,0.985724286
0.427461288,0.985724286
0.427546997,0.985724286
0.427718416,0.985724286
0.427746986,0.985724286
0.427746986,0.985749287
0.427775556,0.985749287
0.427832695,0.985749287
0.428061254,0.985749287
0.428204103,0.985749287
0.428489801,0.985749287
0.42854694,0.985749287
0.428661219,0.985749287
0.428746929,0.985749287
0.428946917,0.985749287
0.429061197,0.985749287
0.429289755,0.985749287
0.429289755,0.985974299
0.429318325,0.985974299
0.429318325,0.986149307
0.429489743,0.986149307
0.429489743,0.986174309
0.429518313,0.986174309
0.429518313,0.986299315
0.430004,0.986299315
0.430004,0.986324316
0.430289698,0.986324316
0.430289698,0.986349317
0.430632535,0.986349317
0.430632535,0.98639932
0.430746814,0.98639932
0.430746814,0.986424321
0.431461059,0.986424321
0.431461059,0.986449322
0.431775327,0.986449322
0.431775327,0.986474324
0.432146734,0.986474324
0.432146734,0.986499325
0.432346723,0.986499325
0.432346723,0.986524326
0.432946689,0.986524326
0.432946689,0.986549327
0.433003828,0.986549327
0.433003828,0.986574329
0.433089538,0.986574329
0.433203817,0.986574329
0.433260957,0.986574329
0.433260957,0.98659933
0.433518085,0.98659933
0.433518085,0.98679934
0.433660934,0.98679934
0.433746643,0.98679934
0.433803783,0.98679934
0.433860922,0.98679934
0.433946632,0.98679934
0.433946632,0.986824341
0.434489458,0.986824341
0.434489458,0.986849342
0.434775156,0.986849342
0.434775156,0.986874344
0.435232272,0.986874344
0.435232272,0.986899345
0.435260842,0.986899345
0.435260842,0.986949347
0.435832238,0.986949347
0.435832238,0.986974349
0.436117936,0.986974349
0.436117936,0.98699935
0.436232215,0.98699935
0.436232215,0.987024351
0.436775041,0.987024351
0.436832181,0.987024351
0.436832181,0.987049352
0.437317868,0.987049352
0.437317868,0.987074354
0.437375007,0.987074354
0.437375007,0.987099355
0.437546426,0.987099355
0.437546426,0.987124356
0.437603566,0.987124356
0.437632135,0.987124356
0.437632135,0.987149357
0.437660705,0.987149357
0.437660705,0.987174359
0.438289241,0.987174359
0.43834638,0.987174359
0.43840352,0.987174359
0.43840352,0.98719936
0.438946346,0.98719936
0.438946346,0.987224361
0.439003486,0.987224361
0.439003486,0.987249362
0.439603451,0.987249362
0.439603451,0.987274364
0.43980344,0.987274364
0.43980344,0.987299365
0.439860579,0.987299365
0.439860579,0.987324366
0.439946289,0.987324366
0.439946289,0.987349367
0.440060568,0.987349367
0.440060568,0.987374369
0.440546254,0.987374369
0.440603394,0.987374369
0.440746243,0.987374369
0.440746243,0.98739937
0.440860522,0.98739937
0.440860522,0.987424371
0.440917662,0.987424371
0.440917662,0.987449372
0.441517628,0.987449372
0.441517628,0.987474374
0.441803326,0.987474374
0.441803326,0.987499375
0.442174733,0.987499375
0.442174733,0.987524376
0.442317582,0.987524376
0.442317582,0.987574379
0.44251757,0.987574379
0.44251757,0.987699385
0.443088966,0.987699385
0.443288955,0.987699385
0.443517513,0.987699385
0.443603223,0.987699385
0.443774641,0.987699385
0.443803211,0.987699385
0.444546026,0.987699385
0.444631735,0.987699385
0.444888863,0.987699385
0.445031712,0.987699385
0.445488829,0.987699385
0.445488829,0.987724386
0.445545969,0.987724386
0.445545969,0.987749387
0.445631678,0.987749387
0.445631678,0.987774389
0.445803097,0.987774389
0.445803097,0.987824391
0.445888806,0.987824391
0.445888806,0.987874394
0.446060225,0.987874394
0.446117365,0.987874394
0.446203074,0.987874394
0.446288783,0.987874394
0.446288783,0.987899395
0.446403063,0.987899395
0.446403063,0.987924396
0.446631621,0.987924396
0.446631621,0.987949397
0.44671733,0.987949397
0.44671733,0.987974399
0.447174447,0.987974399
0.447231587,0.987974399
0.447317296,0.987974399
0.447317296,0.988049402
0.447431575,0.988049402
0.447431575,0.988074404
0.447460145,0.988074404
0.447460145,0.988099405
0.447517285,0.988099405
0.447517285,0.988124406
0.447802983,0.988124406
0.447802983,0.988149407
0.448317239,0.988149407
0.448317239,0.988174409
0.448374379,0.988174409
0.448431518,0.988174409
0.448917205,0.988174409
0.448917205,0.98819941
0.449288612,0.98819941
0.449288612,0.988224411
0.449345752,0.988224411
0.449431461,0.988224411
0.449488601,0.988224411
0.44957431,0.988224411
0.449745729,0.988224411
0.449745729,0.988274414
0.449802868,0.988274414
0.449802868,0.988299415
0.449974287,0.988299415
0.449974287,0.988324416
0.450059997,0.988324416
0.450059997,0.988349417
0.450174276,0.988349417
0.450174276,0.988374419
0.450402834,0.988374419
0.450402834,0.98839942
0.451117079,0.98839942
0.451288498,0.98839942
0.451631335,0.98839942
0.451631335,0.988424421
0.451859894,0.988424421
0.451859894,0.988449422
0.452002743,0.988449422
0.452117022,0.988449422
0.452174161,0.988449422
0.452174161,0.988474424
0.452488429,0.988474424
0.452545569,0.988474424
0.452745557,0.988474424
0.452745557,0.988499425
0.452945546,0.988499425
0.452945546,0.988524426
0.453545512,0.988524426
0.453545512,0.988549427
0.453631221,0.988549427
0.453631221,0.988574429
0.453688361,0.988574429
0.453688361,0.98859943
0.45380264,0.98859943
0.45380264,0.988624431
0.454174047,0.988624431
0.454174047,0.988649432
0.454488315,0.988649432
0.454488315,0.988674434
0.454659734,0.988674434
0.454659734,0.988724436
0.454774013,0.988724436
0.454774013,0.988749437
0.455088281,0.988749437
0.455088281,0.988774439
0.45514542,0.988774439
0.45520256,0.988774439
0.455259699,0.988774439
0.455259699,0.98879944
0.455345409,0.98879944
0.455402548,0.98879944
0.455545397,0.98879944
0.455545397,0.988824441
0.455602537,0.988824441
0.455602537,0.988849442
0.455745386,0.988849442
0.455802526,0.988849442
0.455859665,0.988849442
0.455859665,0.988874444
0.455945375,0.988874444
0.456088224,0.988874444
0.456773899,0.988874444
0.456831038,0.988874444
0.456973887,0.988874444
0.456973887,0.988899445
0.457088166,0.988899445
0.457145306,0.988899445
0.457345295,0.988899445
0.457402434,0.988899445
0.457773841,0.988899445
0.4580024,0.988899445
0.458259528,0.988899445
0.458316668,0.988899445
0.458373807,0.988899445
0.458373807,0.988924446
0.458545226,0.988924446
0.458545226,0.988974449
0.458745215,0.988974449
0.458745215,0.98899945
0.459116622,0.98899945
0.459116622,0.989024451
0.459288041,0.989024451
0.459288041,0.989074454
0.45934518,0.989074454
0.45940232,0.989074454
0.459545169,0.989074454
0.459545169,0.989124456
0.460573682,0.989124456
0.460573682,0.98919946
0.460687961,0.98919946
0.460687961,0.989249462
0.460887949,0.989249462
0.460887949,0.989274464
0.461059368,0.989274464
0.461059368,0.989374469
0.461145077,0.989374469
0.461145077,0.989424471
0.461145077,0.989524476
0.461230787,0.989524476
0.461230787,0.989549477
0.461430775,0.989549477
0.461430775,0.989574479
0.461516485,0.989574479
0.461516485,0.98959948
0.461602194,0.98959948
0.461602194,0.989624481
0.461659334,0.989624481
0.461659334,0.989649482
0.461945032,0.989649482
0.461945032,0.989674484
0.46220216,0.989674484
0.46220216,0.989699485
0.462630707,0.989699485
0.462630707,0.989749487
0.462687846,0.989749487
0.462687846,0.989774489
0.462830695,0.989774489
0.462830695,0.98979949
0.462887835,0.98979949
0.462887835,0.989824491
0.462973544,0.989824491
0.463087824,0.989824491
0.463087824,0.989849492
0.463259242,0.989849492
0.463259242,0.989874494
0.463287812,0.989874494
0.463287812,0.989899495
0.463430661,0.989899495
0.463430661,0.989924496
0.463487801,0.989924496
0.463487801,0.989949497
0.463802068,0.989949497
0.463802068,0.989974499
0.463973487,0.989974499
0.463973487,0.9899995
0.464059197,0.9899995
0.464059197,0.990024501
0.464602023,0.990024501
0.464602023,0.990049502
0.46491629,0.990049502
0.46491629,0.990074504
0.465173419,0.990074504
0.465173419,0.990099505
0.465716245,0.990099505
0.465773384,0.990099505
0.465887664,0.990099505
0.465887664,0.990124506
0.466087652,0.990124506
0.466201931,0.990124506
0.466230501,0.990124506
0.466230501,0.990149507
0.466544769,0.990149507
0.466544769,0.990249512
0.466601908,0.990249512
0.466659048,0.990249512
0.467030455,0.990249512
0.467087595,0.990249512
0.467401863,0.990249512
0.467401863,0.990274514
0.467487572,0.990274514
0.467487572,0.990299515
0.467544712,0.990299515
0.468058968,0.990299515
0.468058968,0.990324516
0.468116108,0.990324516
0.468630364,0.990324516
0.468630364,0.990374519
0.468744643,0.990374519
0.468744643,0.99039952
0.46923033,0.99039952
0.469287469,0.99039952
0.469316039,0.99039952
0.469316039,0.990424521
0.469401748,0.990424521
0.469401748,0.990449522
0.469773156,0.990449522
0.469773156,0.990474524
0.469973144,0.990474524
0.469973144,0.990499525
0.470487401,0.990499525
0.470487401,0.990524526
0.470773099,0.990524526
0.470773099,0.990549527
0.471201646,0.990549527
0.471201646,0.990574529
0.471658762,0.990574529
0.47194446,0.990574529
0.4720016,0.990574529
0.47205874,0.990574529
0.47205874,0.99059953
0.472830124,0.99059953
0.472830124,0.990624531
0.473087252,0.990624531
0.473087252,0.990649532
0.474544312,0.990649532
0.474544312,0.990674534
0.474572882,0.990674534
0.474572882,0.990699535
0.47480144,0.990699535
0.47480144,0.990724536
0.474915719,0.990724536
0.474915719,0.990749537
0.475487115,0.990749537
0.475487115,0.990774539
0.475715673,0.990774539
0.475772813,0.990774539
0.476601337,0.990774539
0.476658477,0.990774539
0.476687046,0.990774539
0.476772756,0.990774539
0.476801326,0.990774539
0.476858465,0.990774539
0.476887035,0.990774539
0.476972744,0.990774539
0.477915548,0.990774539
0.477915548,0.99079954
0.479515456,0.99079954
0.479572596,0.99079954
0.479629735,0.99079954
0.479686875,0.99079954
0.48042969,0.99079954
0.48042969,0.990824541
0.481029655,0.990824541
0.481029655,0.990849542
0.481401063,0.990849542
0.481515342,0.990849542
0.481572482,0.990849542
0.482915262,0.990849542
0.482915262,0.990874544
0.482943832,0.990874544
0.482943832,0.990899545
0.483858065,0.990899545
0.483858065,0.990924546
0.484029484,0.990924546
0.484086624,0.990924546
0.48460088,0.990924546
0.48460088,0.990949547
0.485086566,0.990949547
0.485086566,0.990974549
0.485143706,0.990974549
0.485143706,0.99099955
0.485229415,0.99099955
0.485229415,0.991024551
0.485372264,0.991024551
0.485372264,0.991049552
0.485486544,0.991049552
0.485486544,0.991074554
0.485515113,0.991074554
0.485515113,0.991099555
0.485572253,0.991099555
0.485572253,0.991124556
0.485600823,0.991124556
0.485715102,0.991124556
0.485743672,0.991124556
0.485743672,0.991149557
0.485857951,0.991149557
0.485857951,0.991174559
0.486172219,0.991174559
0.486172219,0.99119956
0.486743615,0.99119956
0.486743615,0.991224561
0.487714988,0.991224561
0.487714988,0.991249562
0.488543512,0.991249562
0.488543512,0.991274564
0.488657791,0.991274564
0.488657791,0.991299565
0.488972059,0.991299565
0.488972059,0.991324566
0.489000629,0.991324566
0.489000629,0.991349567
0.489372036,0.991349567
0.489372036,0.991374569
0.489914862,0.991374569
0.489914862,0.99139957
0.490314839,0.99139957
0.490314839,0.991449572
0.491029084,0.991449572
0.491029084,0.991474574
0.491114793,0.991474574
0.491114793,0.991499575
0.491229073,0.991499575
0.491229073,0.991524576
0.491743329,0.991524576
0.491743329,0.991574579
0.492343295,0.991574579
0.492343295,0.991649582
0.493571796,0.991649582
0.493571796,0.991674584
0.493628935,0.991674584
0.493657505,0.991674584
0.493657505,0.991699585
0.493686075,0.991699585
0.493686075,0.991724586
0.493714645,0.991724586
0.493714645,0.991749587
0.493743215,0.991749587
0.493743215,0.991774589
0.493857494,0.991774589
0.493857494,0.99179959
0.493914633,0.99179959
0.493914633,0.991824591
0.495628821,0.991824591
0.495628821,0.992049602
0.496028798,0.992049602
0.496028798,0.992074604
0.497028741,0.992074604
0.49714302,0.992074604
0.497800126,0.992074604
0.497800126,0.992099605
0.497971544,0.992099605
0.497971544,0.992124606
0.498342952,0.992124606
0.498342952,0.992149607
0.499428604,0.992149607
0.499485744,0.992149607
0.500228558,0.992149607
0.500228558,0.992174609
0.500771384,0.992174609
0.500828524,0.992174609
0.501914176,0.992174609
0.501914176,0.99219961
0.502199874,0.99219961
0.502199874,0.992224611
0.502285584,0.992224611
0.502285584,0.992274614
0.502314153,0.992274614
0.502314153,0.992299615
0.502428433,0.992299615
0.502428433,0.992324616
0.502656991,0.992324616
0.502714131,0.992324616
0.502885549,0.992324616
0.502885549,0.992349617
0.503085538,0.992349617
0.503085538,0.992374619
0.503285527,0.992374619
0.503285527,0.99239962
0.503685504,0.99239962
0.503742643,0.99239962
0.504056911,0.99239962
0.504114051,0.99239962
0.505228273,0.99239962
0.505228273,0.992424621
0.505971087,0.992424621
0.505971087,0.992449622
0.507885264,0.992449622
0.507942403,0.992449622
0.508656648,0.992449622
0.508656648,0.992474624
0.508685218,0.992474624
0.508685218,0.992499625
0.509085195,0.992499625
0.509085195,0.992524626
0.509142335,0.992524626
0.509142335,0.992549627
0.509685161,0.992549627
0.509685161,0.99259963
0.509885149,0.99259963
0.509885149,0.992624631
0.509970859,0.992624631
0.509970859,0.992649632
0.510285127,0.992649632
0.510285127,0.992674634
0.510399406,0.992674634
0.510399406,0.992699635
0.510885092,0.992699635
0.510885092,0.992724636
0.511370779,0.992724636
0.511370779,0.99279964
0.511456488,0.99279964
0.511513628,0.99279964
0.511542198,0.99279964
0.511656477,0.99279964
0.511827896,0.99279964
0.512027884,0.99279964
0.512085024,0.99279964
0.512113594,0.99279964
0.512170733,0.99279964
0.512199303,0.99279964
0.512342152,0.99279964
0.51265642,0.99279964
0.512684989,0.99279964
0.512770699,0.99279964
0.512827838,0.99279964
0.512884978,0.99279964
0.513027827,0.99279964
0.513199246,0.99279964
0.513656362,0.99279964
0.513770642,0.99279964
0.514227758,0.99279964
0.514227758,0.992824641
0.515513399,0.992824641
0.515513399,0.992849642
0.517713274,0.992849642
0.517713274,0.992874644
0.517998971,0.992874644
0.517998971,0.992899645
0.518741786,0.992899645
0.518741786,0.992924646
0.519027484,0.992924646
0.519027484,0.992949647
0.519256043,0.992949647
0.519256043,0.992974649
0.520684532,0.992974649
0.520684532,0.99299965
0.520770242,0.99299965
0.520770242,0.993024651
0.52105594,0.993024651
0.521113079,0.993024651
0.521484487,0.993024651
0.521484487,0.993049652
0.521627336,0.993049652
0.521627336,0.993074654
0.521770185,0.993074654
0.521770185,0.993099655
0.524655734,0.993099655
0.524655734,0.993124656
0.525941375,0.993124656
0.525941375,0.993149657
0.526198503,0.993149657
0.526198503,0.993174659
0.527027027,0.993174659
0.527027027,0.99319966
0.527398434,0.99319966
0.527398434,0.993224661
0.527769842,0.993224661
0.527826981,0.993224661
0.52794126,0.993224661
0.528426947,0.993224661
0.528426947,0.993249662
0.528626936,0.993249662
0.528684075,0.993249662
0.528741215,0.993249662
0.528741215,0.993274664
0.528969773,0.993274664
0.528969773,0.993299665
0.529084052,0.993299665
0.529084052,0.993324666
0.529541169,0.993324666
0.529655448,0.993324666
0.530055425,0.993324666
0.530055425,0.993349667
0.530112565,0.993349667
0.530198274,0.993349667
0.530198274,0.993374669
0.530312554,0.993374669
0.530312554,0.99339967
0.531083938,0.99339967
0.531083938,0.993424671
0.531226787,0.993424671
0.531226787,0.993449672
0.531255357,0.993449672
0.531255357,0.993474674
0.531798183,0.993474674
0.531798183,0.993499675
0.531969602,0.993499675
0.531969602,0.993524676
0.532055311,0.993524676
0.532055311,0.993549677
0.532826696,0.993549677
0.532883835,0.993549677
0.532912405,0.993549677
0.533026684,0.993549677
0.533398092,0.993549677
0.533398092,0.993574679
0.533883778,0.993574679
0.533883778,0.99359968
0.533998057,0.99359968
0.533998057,0.993624681
0.535169419,0.993624681
0.535169419,0.993649682
0.535283698,0.993649682
0.535283698,0.993674684
0.53782641,0.993674684
0.53782641,0.993699685
0.538140678,0.993699685
0.538140678,0.993724686
0.538169247,0.993724686
0.538169247,0.993749687
0.538883492,0.993749687
0.538883492,0.993774689
0.539083481,0.993774689
0.539083481,0.99379969
0.539340609,0.99379969
0.539340609,0.993824691
0.539483458,0.993824691
0.539569167,0.993824691
0.539854865,0.993824691
0.539912005,0.993824691
0.539997714,0.993824691
0.540083424,0.993824691
0.540254843,0.993824691
0.540311982,0.993824691
0.540854808,0.993824691
0.540854808,0.993849692
0.541254785,0.993849692
0.541254785,0.993874694
0.542226159,0.993874694
0.542226159,0.993899695
0.544254614,0.993899695
0.544254614,0.993924696
0.544626021,0.993924696
0.544626021,0.993974699
0.544997429,0.993974699
0.544997429,0.9939997
0.545168847,0.9939997
0.545225987,0.9939997
0.545654534,0.9939997
0.545711674,0.9939997
0.54759728,0.9939997
0.54759728,0.994024701
0.548368665,0.994024701
0.548368665,0.994049702
0.548397234,0.994049702
0.548397234,0.994124706
0.54908291,0.994124706
0.54908291,0.994149707
0.549454317,0.994149707
0.549454317,0.994174709
0.550825667,0.994174709
0.550825667,0.99419971
0.551311354,0.99419971
0.551368493,0.99419971
0.55176847,0.99419971
0.55176847,0.994224711
0.551968459,0.994224711
0.551968459,0.994249712
0.552282727,0.994249712
0.552425576,0.994249712
0.553311239,0.994249712
0.553311239,0.994274714
0.553796926,0.994274714
0.553796926,0.994299715
0.553996914,0.994299715
0.554054054,0.994299715
0.554311182,0.994299715
0.554311182,0.994324716
0.55459688,0.994324716
0.55465402,0.994324716
0.55468259,0.994324716
0.55468259,0.994349717
0.555253985,0.994349717
0.555253985,0.994374719
0.555368265,0.994374719
0.555425404,0.994374719
0.556911034,0.994374719
0.556911034,0.994424721
0.559168048,0.994424721
0.559225187,0.994424721
0.559368036,0.994424721
0.559368036,0.994449722
0.559653734,0.994449722
0.559653734,0.994474724
0.560882235,0.994474724
0.560939375,0.994474724
0.561025084,0.994474724
0.561025084,0.994499725
0.561367922,0.994499725
0.561367922,0.994524726
0.561453631,0.994524726
0.561539341,0.994524726
0.561739329,0.994524726
0.561739329,0.994549727
0.563339238,0.994549727
0.563339238,0.994574729
0.564196332,0.994574729
0.56442489,0.994574729
0.565624821,0.994574729
0.565624821,0.994649732
0.56579624,0.994649732
0.56579624,0.994674734
0.56582481,0.994674734
0.56582481,0.994699735
0.566281927,0.994699735
0.566339066,0.994699735
0.566739043,0.994699735
0.566739043,0.994724736
0.567110451,0.994724736
0.567110451,0.994749737
0.568053254,0.994749737
0.568053254,0.994774739
0.568938918,0.994774739
0.568996057,0.994774739
0.569167476,0.994774739
0.569167476,0.99479974
0.57005314,0.99479974
0.57008171,0.994824741
0.572224444,0.994824741
0.572224444,0.994849742
0.572567282,0.994849742
0.572567282,0.994874744
0.574538598,0.994874744
0.574595737,0.994874744
0.575452831,0.994874744
0.580566825,0.994874744
0.581623907,0.994874744
0.581623907,0.994899745
0.582166733,0.994899745
0.582166733,0.994924746
0.582538141,0.994924746
0.58259528,0.994924746
0.583195246,0.994924746
0.583195246,0.994949747
0.583880921,0.994949747
0.583880921,0.994974749
0.584309468,0.994974749
0.584309468,0.99499975
0.584338038,0.99499975
0.584338038,0.995024751
0.584395177,0.995024751
0.584852294,0.995024751
0.584852294,0.995049752
0.584880864,0.995049752
0.584880864,0.995074754
0.585252271,0.995074754
0.585252271,0.995099755
0.585566539,0.995099755
0.585623679,0.995099755
0.586366493,0.995099755
0.586423633,0.995099755
0.586509342,0.995099755
0.586566482,0.995099755
0.586737901,0.995099755
0.58679504,0.995099755
0.58685218,0.995099755
0.586909319,0.995099755
0.587509285,0.995099755
0.587566425,0.995099755
0.587623564,0.995099755
0.587680704,0.995099755
0.589309182,0.995099755
0.589309182,0.995124756
0.589452031,0.995124756
0.589452031,0.995149757
0.58968059,0.995149757
0.58968059,0.995174759
0.589852008,0.995174759
0.589852008,0.99519976
0.590309125,0.99519976
0.590309125,0.995224761
0.590594823,0.995224761
0.590594823,0.995249762
0.591480487,0.995249762
0.591480487,0.995274764
0.591766185,0.995274764
0.592766128,0.995274764
0.592766128,0.995299765
0.592851837,0.995299765
0.592908977,0.995299765
0.593623222,0.995299765
0.593623222,0.995324766
0.59382321,0.995324766
0.59388035,0.995324766
0.596451631,0.995324766
0.596508771,0.995324766
0.597223016,0.995324766
0.597223016,0.995349767
0.597280155,0.995349767
0.597280155,0.995374769
0.597480144,0.995374769
0.597480144,0.99539977
0.598251528,0.99539977
0.598251528,0.995449772
0.598394377,0.995449772
0.598394377,0.995474774
0.598708645,0.995474774
0.599051483,0.995474774
0.599594309,0.995474774
0.599594309,0.995499775
0.599622879,0.995499775
0.599622879,0.995524776
0.600051426,0.995524776
0.600051426,0.995549777
0.600308554,0.995549777
0.600308554,0.995574779
0.601051368,0.995574779
0.601051368,0.99559978
0.601137078,0.99559978
0.601137078,0.995624781
0.601222787,0.995624781
0.601279927,0.995624781
0.601279927,0.995649782
0.603051254,0.995649782
0.603136964,0.995649782
0.603794069,0.995649782
0.603794069,0.995674784
0.603908348,0.995674784
0.603965488,0.995674784
0.603994057,0.995674784
0.604051197,0.995674784
0.604108337,0.995674784
0.604165476,0.995674784
0.604622593,0.995674784
0.604708302,0.995674784
0.606622479,0.995674784
0.606679618,0.995674784
0.606822467,0.995674784
0.606879607,0.995674784
0.606993886,0.995674784
0.607136735,0.995674784
0.607165305,0.995674784
0.607165305,0.995699785
0.607422433,0.995699785
0.607479573,0.995699785
0.607622422,0.995699785
0.607622422,0.995724786
0.609079481,0.995724786
0.609079481,0.995749787
0.609393749,0.995749787
0.609479458,0.995749787
0.609536598,0.995749787
0.609593738,0.995749787
0.610193703,0.995749787
0.610479401,0.995749787
0.610850809,0.995749787
0.610936518,0.995749787
0.610993658,0.995749787
0.611050797,0.995749787
0.611107937,0.995749787
0.611193646,0.995749787
0.611307925,0.995749787
0.611365065,0.995749787
0.611879321,0.995749787
0.611879321,0.995774789
0.612307868,0.995774789
0.612450717,0.995774789
0.612593566,0.995774789
0.612593566,0.99579979
0.612707845,0.99579979
0.612707845,0.995824791
0.612793555,0.995824791
0.612879264,0.995824791
0.614079195,0.995824791
0.614136335,0.995824791
0.614536312,0.995824791
0.614536312,0.995849792
0.615107708,0.995849792
0.615107708,0.995874794
0.615479115,0.995874794
0.615479115,0.995899795
0.615879093,0.995899795
0.615964802,0.995899795
0.616107651,0.995899795
0.617079024,0.995899795
0.617079024,0.995924796
0.617964688,0.995924796
0.617964688,0.995949797
0.618364665,0.995949797
0.618364665,0.995974799
0.618478944,0.995974799
0.618536084,0.995974799
0.618678933,0.995974799
0.620364551,0.995974799
0.62042169,0.995974799
0.621335924,0.995974799
0.621335924,0.9959998
0.625078567,0.9959998
0.625078567,0.996024801
0.625307125,0.996024801
0.625449974,0.996024801
0.625535684,0.996024801
0.625592823,0.996024801
0.625935661,0.996024801
0.628335524,0.996024801
0.628678361,0.996024801
0.62879264,0.996024801
0.62879264,0.996049802
0.62884978,0.996049802
0.628935489,0.996049802
0.630478258,0.996049802
0.630478258,0.996074804
0.631478201,0.996074804
0.631478201,0.996099805
0.631735329,0.996099805
0.631792469,0.996099805
0.632135307,0.996099805
0.632135307,0.996124806
0.632163876,0.996124806
0.632249586,0.996124806
0.6329924,0.996124806
0.6329924,0.996149807
0.634078053,0.996149807
0.634078053,0.996174809
0.63442089,0.996174809
0.63442089,0.99619981
0.63447803,0.99619981
0.63447803,0.996224811
0.635420833,0.996224811
0.635420833,0.996249812
0.637649277,0.996249812
0.637649277,0.996274814
0.637820696,0.996274814
0.637820696,0.996299815
0.638563511,0.996299815
0.63862065,0.996299815
0.63864922,0.996299815
0.63864922,0.996324816
0.639220616,0.996324816
0.639220616,0.996374819
0.639306325,0.996374819
0.639306325,0.99639982
0.639363465,0.99639982
0.639363465,0.996424821
0.640249129,0.996424821
0.640249129,0.996449822
0.641049083,0.996449822
0.641334781,0.996449822
0.6415062,0.996449822
0.6415062,0.996474824
0.641591909,0.996474824
0.641649049,0.996474824
0.642220445,0.996474824
0.642220445,0.996549827
0.643106108,0.996549827
0.643163248,0.996549827
0.643991772,0.996549827
0.644048911,0.996549827
0.644077481,0.996549827
0.644134621,0.996549827
0.646020227,0.996549827
0.646077367,0.996549827
0.646705903,0.996549827
0.646705903,0.996574829
0.64710588,0.996574829
0.647163019,0.996574829
0.648362951,0.996574829
0.648362951,0.99659983
0.649334324,0.99659983
0.649334324,0.996624831
0.649362894,0.996624831
0.649362894,0.996649832
0.649448603,0.996649832
0.649448603,0.996674834
0.649505743,0.996674834
0.649505743,0.996749837
0.649620022,0.996749837
0.649620022,0.99679984
0.649620022,0.996899845
0.649620022,0.997224861
0.649648592,0.997224861
0.649648592,0.997249862
0.649677161,0.997249862
0.649677161,0.997274864
0.652277013,0.997274864
0.652334152,0.997274864
0.65267699,0.997274864
0.652734129,0.997274864
0.653562654,0.997274864
0.653562654,0.997299865
0.653934061,0.997299865
0.654191189,0.997299865
0.654191189,0.997324866
0.654248329,0.997324866
0.654248329,0.997349867
0.654505457,0.997349867
0.654505457,0.997374869
0.657048169,0.997374869
0.657105308,0.997374869
0.657162448,0.997374869
0.657219587,0.997374869
0.657790983,0.997374869
0.657790983,0.99739987
0.657990972,0.99739987
0.658048112,0.99739987
0.658190961,0.99739987
0.659476601,0.99739987
0.661762185,0.99739987
0.661819325,0.99739987
0.662162162,0.99739987
0.662219302,0.99739987
0.662990686,0.99739987
0.663047826,0.99739987
0.664104908,0.99739987
0.664104908,0.997424871
0.664219187,0.997424871
0.664219187,0.997474874
0.664219187,0.997499875
0.664476316,0.997499875
0.664562025,0.997499875
0.66533341,0.997499875
0.66533341,0.997524876
0.665561968,0.997524876
0.665619107,0.997524876
0.666219073,0.997524876
0.666276213,0.997524876
0.667133307,0.997524876
0.667133307,0.997549877
0.667161876,0.997549877
0.667247586,0.997549877
0.669704588,0.997549877
0.669761728,0.997549877
0.669847437,0.997549877
0.669904577,0.997549877
0.669933147,0.997549877
0.669990286,0.997549877
0.670590252,0.997549877
0.670590252,0.997574879
0.670990229,0.997574879
0.670990229,0.99759988
0.671561625,0.99759988
0.671561625,0.997624881
0.672361579,0.997624881
0.672361579,0.997649882
0.672418719,0.997649882
0.672618708,0.997649882
0.672618708,0.997674884
0.673561511,0.997674884
0.673561511,0.997699885
0.67361865,0.997699885
0.67361865,0.997724886
0.676704188,0.997724886
0.676704188,0.997749887
0.677561282,0.997749887
0.677561282,0.997774889
0.677732701,0.997774889
0.677789841,0.997774889
0.67930404,0.997774889
0.679389749,0.997774889
0.679904005,0.997774889
0.680018285,0.997774889
0.680103994,0.997774889
0.680103994,0.99779989
0.680189703,0.99779989
0.680303983,0.99779989
0.68073253,0.99779989
0.68073253,0.997824891
0.680932518,0.997824891
0.681018228,0.997824891
0.681075367,0.997824891
0.681161077,0.997824891
0.68213245,0.997824891
0.68213245,0.997849892
0.684018056,0.997849892
0.684075196,0.997849892
0.687303583,0.997849892
0.687389292,0.997849892
0.689446317,0.997849892
0.689503457,0.997849892
0.690989086,0.997849892
0.691046226,0.997849892
0.692503286,0.997849892
0.692846123,0.997849892
0.693446089,0.997849892
0.693531798,0.997849892
0.69613165,0.997849892
0.696188789,0.997849892
0.697702988,0.997849892
0.697702988,0.997874894
0.697988686,0.997874894
0.698102966,0.997874894
0.698102966,0.997899895
0.698131535,0.997899895
0.698188675,0.997899895
0.699874293,0.997899895
0.699931432,0.997899895
0.70027427,0.997899895
0.70027427,0.997924896
0.700388549,0.997924896
0.700445689,0.997924896
0.701045655,0.997924896
0.701045655,0.997949897
0.701931318,0.997949897
0.702017028,0.997949897
0.702188446,0.997949897
0.702245586,0.997949897
0.702645563,0.997949897
0.702645563,0.997974899
0.703845495,0.997974899
0.703902634,0.997974899
0.704131193,0.997974899
0.704188332,0.997974899
0.706645335,0.997974899
0.706702474,0.997974899
0.707673847,0.997974899
0.707673847,0.9979999
0.708530941,0.9979999
0.708588081,0.9979999
0.709673733,0.9979999
0.709730873,0.9979999
0.71013085,0.9979999
0.71013085,0.998024901
0.710187989,0.998024901
0.710330838,0.998024901
0.710330838,0.998049902
0.712216445,0.998049902
0.712216445,0.998074904
0.712530713,0.998074904
0.712530713,0.998099905
0.713359237,0.998099905
0.713359237,0.998124906
0.713473516,0.998124906
0.713530655,0.998124906
0.71573053,0.998124906
0.715816239,0.998124906
0.716501914,0.998124906
0.716501914,0.998174909
0.716816182,0.998174909
0.717244729,0.998174909
0.718301811,0.998174909
0.718358951,0.998174909
0.71844466,0.998174909
0.71844466,0.99819991
0.718673219,0.99819991
0.718673219,0.998224911
0.720530255,0.998224911
0.720530255,0.998249912
0.720615965,0.998249912
0.720673104,0.998249912
0.721444489,0.998249912
0.721501628,0.998249912
0.722158734,0.998249912
0.722501571,0.998249912
0.724015771,0.998249912
0.72407291,0.998249912
0.724672876,0.998249912
0.724787155,0.998249912
0.725187132,0.998249912
0.725301411,0.998249912
0.72544426,0.998249912
0.7255014,0.998249912
0.726501343,0.998249912
0.726501343,0.998274914
0.727072739,0.998274914
0.727129878,0.998274914
0.727672704,0.998274914
0.727758414,0.998274914
0.729272613,0.998274914
0.729329753,0.998274914
0.729415462,0.998274914
0.729472602,0.998274914
0.729529741,0.998274914
0.729529741,0.998299915
0.730015428,0.998299915
0.730072567,0.998299915
0.731586766,0.998299915
0.731586766,0.998324916
0.733329524,0.998324916
0.733329524,0.998349917
0.735672247,0.998349917
0.735757957,0.998349917
0.735929375,0.998349917
0.735986515,0.998349917
0.736100794,0.998349917
0.736157934,0.998349917
0.737272156,0.998349917
0.737329295,0.998349917
0.737443575,0.998349917
0.737443575,0.998374919
0.737557854,0.998374919
0.737700703,0.998374919
0.737700703,0.99839992
0.737757842,0.99839992
0.73804354,0.99839992
0.740414833,0.99839992
0.740414833,0.998424921
0.740557682,0.998424921
0.740614822,0.998424921
0.741557625,0.998424921
0.741557625,0.998449922
0.741757614,0.998449922
0.741814753,0.998449922
0.741814753,0.998474924
0.743300383,0.998474924
0.743414662,0.998474924
0.743443232,0.998474924
0.743443232,0.998499925
0.743843209,0.998499925
0.743900349,0.998499925
0.744186047,0.998499925
0.744243186,0.998499925
0.744300326,0.998499925
0.744300326,0.998524926
0.744528884,0.998524926
0.744586024,0.998524926
0.74504314,0.998524926
0.745185989,0.998524926
0.745214559,0.998524926
0.745357408,0.998524926
0.745700246,0.998524926
0.745900234,0.998524926
0.746700189,0.998524926
0.746700189,0.998549927
0.747300154,0.998549927
0.747300154,0.998574929
0.747528713,0.998574929
0.747585852,0.998574929
0.747700131,0.998574929
0.747700131,0.99859993
0.748442946,0.99859993
0.748500086,0.99859993
0.748614365,0.99859993
0.748614365,0.998624931
0.74932861,0.998624931
0.749385749,0.998624931
0.749414319,0.998624931
0.749471459,0.998624931
0.749957145,0.998624931
0.749957145,0.998649932
0.749985715,0.998649932
0.750042855,0.998649932
0.750471402,0.998649932
0.750528541,0.998649932
0.751357065,0.998649932
0.751528484,0.998649932
0.751585624,0.998649932
0.751728473,0.998649932
0.751785612,0.998649932
0.75215702,0.998649932
0.752242729,0.998649932
0.752814125,0.998649932
0.752814125,0.998674934
0.752928404,0.998674934
0.752928404,0.998699935
0.753414091,0.998699935
0.7534998,0.998699935
0.75355694,0.998699935
0.753614079,0.998699935
0.753642649,0.998699935
0.753956917,0.998699935
0.754356894,0.998699935
0.754356894,0.998724936
0.754642592,0.998724936
0.754699731,0.998724936
0.755013999,0.998724936
0.755071139,0.998724936
0.755156848,0.998724936
0.755356837,0.998724936
0.755413976,0.998724936
0.755442546,0.998724936
0.755499686,0.998724936
0.756128221,0.998724936
0.756128221,0.998749937
0.756185361,0.998749937
0.756185361,0.998774939
0.760099423,0.998774939
0.760213702,0.998774939
0.760899377,0.998774939
0.760899377,0.99879994
0.762385007,0.99879994
0.762442146,0.99879994
0.7632421,0.99879994
0.7632421,0.998824941
0.763956345,0.998824941
0.764013485,0.998824941
0.764270613,0.998824941
0.764270613,0.998849942
0.764470602,0.998849942
0.764527741,0.998849942
0.765270556,0.998849942
0.765327696,0.998849942
0.766013371,0.998849942
0.766013371,0.998874944
0.766356208,0.998874944
0.766413348,0.998874944
0.768184675,0.998874944
0.768184675,0.998899945
0.768298954,0.998899945
0.768298954,0.998924946
0.768527513,0.998924946
0.768527513,0.998949947
0.76892749,0.998949947
0.769041769,0.998949947
0.769670305,0.998949947
0.769727444,0.998949947
0.770041712,0.998949947
0.770098851,0.998949947
0.770470259,0.998949947
0.770470259,0.998974949
0.770841666,0.998974949
0.770898806,0.998974949
0.771555911,0.998974949
0.771613051,0.998974949
0.772013028,0.998974949
0.772070167,0.998974949
0.773241529,0.998974949
0.773298669,0.998974949
0.773355808,0.998974949
0.773412948,0.998974949
0.773470087,0.998974949
0.773527227,0.998974949
0.774698589,0.998974949
0.774698589,0.999049952
0.775184275,0.999049952
0.775184275,0.999074954
0.776984172,0.999074954
0.777041312,0.999074954
0.77732701,0.999074954
0.777384149,0.999074954
0.777926976,0.999074954
0.777926976,0.999099955
0.779126907,0.999099955
0.779126907,0.999124956
0.779269756,0.999124956
0.779355465,0.999124956
0.779412605,0.999124956
0.779412605,0.999149957
0.78009828,0.999149957
0.780241129,0.999149957
0.7814982,0.999149957
0.78155534,0.999149957
0.781669619,0.999149957
0.781926747,0.999149957
0.781926747,0.99919996
0.781926747,0.999224961
0.782412434,0.999224961
0.782412434,0.999249962
0.782669562,0.999249962
0.782755271,0.999249962
0.783183818,0.999249962
0.783326667,0.999249962
0.783383807,0.999249962
0.783498086,0.999249962
0.783583795,0.999249962
0.783840923,0.999249962
0.783898063,0.999249962
0.784183761,0.999249962
0.784183761,0.999274964
0.784498029,0.999274964
0.784555168,0.999274964
0.784926576,0.999274964
0.785012285,0.999274964
0.785269413,0.999274964
0.785326553,0.999274964
0.785983658,0.999274964
0.785983658,0.999299965
0.786897892,0.999299965
0.786897892,0.999324966
0.788126393,0.999324966
0.788126393,0.999349967
0.788326381,0.999349967
0.788869207,0.999349967
0.788926347,0.999349967
0.789069196,0.999349967
0.789126336,0.999349967
0.789554883,0.999349967
0.789612022,0.999349967
0.789726301,0.999349967
0.789783441,0.999349967
0.793383235,0.999349967
0.793383235,0.999374969
0.795211702,0.999374969
0.795268842,0.999374969
0.795411691,0.999374969
0.795411691,0.99939997
0.79552597,0.99939997
0.79558311,0.99939997
0.796154505,0.99939997
0.796211645,0.99939997
0.796554483,0.99939997
0.796611622,0.99939997
0.796668762,0.99939997
0.796725901,0.99939997
0.79695446,0.99939997
0.797040169,0.99939997
0.797697274,0.99939997
0.797697274,0.999424971
0.797897263,0.999424971
0.797982972,0.999424971
0.798211531,0.999424971
0.798211531,0.999474974
0.79838295,0.999474974
0.79838295,0.999499975
0.799011485,0.999499975
0.799068625,0.999499975
0.799182904,0.999499975
0.799240043,0.999499975
0.799297183,0.999499975
0.799411462,0.999499975
0.800097137,0.999499975
0.800154277,0.999499975
0.800182847,0.999499975
0.800239986,0.999499975
0.800954231,0.999499975
0.801039941,0.999499975
0.801325639,0.999499975
0.801382778,0.999499975
0.801782755,0.999499975
0.801839895,0.999499975
0.802439861,0.999499975
0.802497,0.999499975
0.803011256,0.999499975
0.803296954,0.999499975
0.804011199,0.999499975
0.804096909,0.999499975
0.804354037,0.999499975
0.804411177,0.999499975
0.804611165,0.999499975
0.804668305,0.999499975
0.805725387,0.999499975
0.805782527,0.999499975
0.80669676,0.999499975
0.8067539,0.999499975
0.809925147,0.999499975
0.810039426,0.999499975
0.812125021,0.999499975
0.812182161,0.999499975
0.812724987,0.999499975
0.812724987,0.999524976
0.813039255,0.999524976
0.813124964,0.999524976
0.813182104,0.999524976
0.813239243,0.999524976
0.813353523,0.999524976
0.813353523,0.999549977
0.81372493,0.999549977
0.81372493,0.999574979
0.816210502,0.999574979
0.816267642,0.999574979
0.816781898,0.999574979
0.816781898,0.99959998
0.817067596,0.99959998
0.817124736,0.99959998
0.817210445,0.99959998
0.817210445,0.999624981
0.82078167,0.999624981
0.820838809,0.999624981
0.821210217,0.999624981
0.821267356,0.999624981
0.824438604,0.999624981
0.824495743,0.999624981
0.828609794,0.999624981
0.828695503,0.999624981
0.829495457,0.999624981
0.829552597,0.999624981
0.830238272,0.999624981
0.830295412,0.999624981
0.831523913,0.999624981
0.831581053,0.999624981
0.832295297,0.999624981
0.832323867,0.999649982
0.83338095,0.999649982
0.833438089,0.999649982
0.83466659,0.999649982
0.8347523,0.999649982
0.835495115,0.999649982
0.835580824,0.999649982
0.836552197,0.999649982
0.836609337,0.999649982
0.837209302,0.999649982
0.837266442,0.999649982
0.837437861,0.999649982
0.83755214,0.999649982
0.83758071,0.999649982
0.837637849,0.999649982
0.837780698,0.999649982
0.837894977,0.999649982
0.837923547,0.999649982
0.837923547,0.999674984
0.837980687,0.999674984
0.838037826,0.999674984
0.838094966,0.999674984
0.838152106,0.999674984
0.838180675,0.999674984
0.838237815,0.999674984
0.838266385,0.999674984
0.838323524,0.999674984
0.838466373,0.999674984
0.838523513,0.999674984
0.839694875,0.999674984
0.839752014,0.999674984
0.839923433,0.999674984
0.840009142,0.999674984
0.840466259,0.999674984
0.840466259,0.999699985
0.841094795,0.999699985
0.841151934,0.999699985
0.842266156,0.999699985
0.842323296,0.999699985
0.842437575,0.999699985
0.842494715,0.999699985
0.846523056,0.999699985
0.846608765,0.999699985
0.846665905,0.999699985
0.84740872,0.999699985
0.847608708,0.999699985
0.847780127,0.999699985
0.847837266,0.999699985
0.848065825,0.999699985
0.848151534,0.999699985
0.849208617,0.999699985
0.849208617,0.999724986
0.849351466,0.999724986
0.85015142,0.999724986
0.850351408,0.999724986
0.850408548,0.999724986
0.850979944,0.999724986
0.851465631,0.999724986
0.851465631,0.999749987
0.854722587,0.999749987
0.854722587,0.999774989
0.856493915,0.999774989
0.856551054,0.999774989
0.856693903,0.999774989
0.856751043,0.999774989
0.857808125,0.999774989
0.857922404,0.999774989
0.859008057,0.999774989
0.859093766,0.999774989
0.860150849,0.999774989
0.860150849,0.99979999
0.863464945,0.99979999
0.863464945,0.999824991
0.865779098,0.999824991
0.865836238,0.999824991
0.86695046,0.999824991
0.86695046,0.999849992
0.867750414,0.999849992
0.867750414,0.999874994
0.86832181,0.999874994
0.86837895,0.999874994
0.86840752,0.999874994
0.868493229,0.999874994
0.868521799,0.999874994
0.869121764,0.999874994
0.8697503,0.999874994
0.870350266,0.999874994
0.870693103,0.999874994
0.870750243,0.999874994
0.871950174,0.999874994
0.872121593,0.999874994
0.872207302,0.999874994
0.872264442,0.999874994
0.872321582,0.999874994
0.872378721,0.999874994
0.872435861,0.999874994
0.873292955,0.999874994
0.873321524,0.999874994
0.873578653,0.999874994
0.874407177,0.999874994
0.874550026,0.999874994
0.875778527,0.999874994
0.876007085,0.999874994
0.876064225,0.999874994
0.876864179,0.999874994
0.876864179,0.999899995
0.877292726,0.999899995
0.877349866,0.999899995
0.878806925,0.999899995
0.878864065,0.999899995
0.879178333,0.999899995
0.879235472,0.999899995
0.881578196,0.999899995
0.881635335,0.999899995
0.882035312,0.999899995
0.882092452,0.999899995
0.882235301,0.999899995
0.88229244,0.999899995
0.884978001,0.999899995
0.885035141,0.999899995
0.88512085,0.999899995
0.88517799,0.999899995
0.885720816,0.999899995
0.885777956,0.999899995
0.886235072,0.999899995
0.886292212,0.999899995
0.886377921,0.999899995
0.886435061,0.999899995
0.889720587,0.999899995
0.889777727,0.999899995
0.889863436,0.999899995
0.889920576,0.999899995
0.890120565,0.999899995
0.890177704,0.999899995
0.892063311,0.999899995
0.89217759,0.999899995
0.893863208,0.999899995
0.893920347,0.999899995
0.895863094,0.999899995
0.895920233,0.999899995
0.89640592,0.999899995
0.896463059,0.999899995
0.898605794,0.999899995
0.898662934,0.999899995
0.901291355,0.999899995
0.901348494,0.999899995
0.902976973,0.999899995
0.903034112,0.999899995
0.903634078,0.999899995
0.903691218,0.999899995
0.908690932,0.999899995
0.908748072,0.999899995
0.910833667,0.999899995
0.910890806,0.999899995
0.911405063,0.999899995
0.911462202,0.999899995
0.911547912,0.999899995
0.911605051,0.999899995
0.911976458,0.999899995
0.912062168,0.999899995
0.912547854,0.999899995
0.912662134,0.999899995
0.91320496,0.999899995
0.913262099,0.999899995
0.913662076,0.999899995
0.913747786,0.999899995
0.913833495,0.999899995
0.913890635,0.999899995
0.914290612,0.999899995
0.914347752,0.999899995
0.914404891,0.999899995
0.91454774,0.999899995
0.91460488,0.999899995
0.914719159,0.999899995
0.916861894,0.999899995
0.916919033,0.999899995
0.91734758,0.999899995
0.91743329,0.999899995
0.917633278,0.999899995
0.917690418,0.999899995
0.918204674,0.999899995
0.918261814,0.999899995
0.918490372,0.999899995
0.918690361,0.999899995
0.91871893,0.999899995
0.91883321,0.999899995
0.918918919,0.999899995
0.918976059,0.999899995
0.919033198,0.999899995
0.919090338,0.999899995
0.919633164,0.999899995
0.919690303,0.999899995
0.920747386,0.999899995
0.920804525,0.999899995
0.920918805,0.999899995
0.920975944,0.999899995
0.921118793,0.999899995
0.921118793,0.999924996
0.921204503,0.999924996
0.921347352,0.999924996
0.922061596,0.999924996
0.922318725,0.999924996
0.923604365,0.999924996
0.923661505,0.999924996
0.923690075,0.999924996
0.923747214,0.999924996
0.924061482,0.999924996
0.924061482,0.999949997
0.924718588,0.999949997
0.924804297,0.999949997
0.924975716,0.999949997
0.925032855,0.999949997
0.925404263,0.999949997
0.925461402,0.999949997
0.926261356,0.999949997
0.926518485,0.999949997
0.926804183,0.999949997
0.926861322,0.999949997
0.926975601,0.999949997
0.927032741,0.999949997
0.927918405,0.999949997
0.927975544,0.999949997
0.929518313,0.999949997
0.929575453,0.999949997
0.929604023,0.999949997
0.929661162,0.999949997
0.929775441,0.999949997
0.929832581,0.999949997
0.930289698,0.999949997
0.930346837,0.999949997
0.930603965,0.999949997
0.930661105,0.999949997
0.931061082,0.999949997
0.931118222,0.999949997
0.931632478,0.999949997
0.931775327,0.999949997
0.931946746,0.999949997
0.932003885,0.999949997
0.932860979,0.999949997
0.932918119,0.999949997
0.933946632,0.999949997
0.934003771,0.999949997
0.934518028,0.999949997
0.934603737,0.999949997
0.934746586,0.999949997
0.934803726,0.999949997
0.935375121,0.999949997
0.935460831,0.999949997
0.935860808,0.999949997
0.935917948,0.999949997
0.935975087,0.999949997
0.936117936,0.999949997
0.936803611,0.999949997
0.936860751,0.999949997
0.937375007,0.999949997
0.937432147,0.999949997
0.937946403,0.999949997
0.938003543,0.999949997
0.938289241,0.999949997
0.93834638,0.999949997
0.938746357,0.999949997
0.938803497,0.999949997
0.938946346,0.999949997
0.939003486,0.999949997
0.939517742,0.999949997
0.939603451,0.999949997
0.941289069,0.999949997
0.941346209,0.999949997
0.941689046,0.999949997
0.941774756,0.999949997
0.941831895,0.999949997
0.941946175,0.999949997
0.942231872,0.999949997
0.942346152,0.999949997
0.943146106,0.999949997
0.943203246,0.999949997
0.943317525,0.999949997
0.943403234,0.999949997
0.943431804,0.999949997
0.943488943,0.999949997
0.943831781,0.999949997
0.943888921,0.999949997
0.9440032,0.999949997
0.944060339,0.999949997
0.945203131,0.999949997
0.945260271,0.999949997
0.945545969,0.999949997
0.945603108,0.999949997
0.945745957,0.999949997
0.945803097,0.999949997
0.946260214,0.999949997
0.946317353,0.999949997
0.94677447,0.999949997
0.94683161,0.999949997
0.947260157,0.999949997
0.947317296,0.999949997
0.947374436,0.999949997
0.947431575,0.999949997
0.947631564,0.999949997
0.947717273,0.999949997
0.94814582,0.999949997
0.94820296,0.999949997
0.949260042,0.999949997
0.949317182,0.999949997
0.94957431,0.999949997
0.94963145,0.999949997
0.950345695,0.999949997
0.950402834,0.999949997
0.952288441,0.999949997
0.95234558,0.999949997
0.952688418,0.999949997
0.952774127,0.999949997
0.952916976,0.999949997
0.952974116,0.999949997
0.955316839,0.999949997
0.955373979,0.999949997
0.955831095,0.999949997
0.955888235,0.999949997
0.956373921,0.999949997
0.956459631,0.999949997
0.956773899,0.999949997
0.956831038,0.999949997
0.957573853,0.999949997
0.957630993,0.999949997
0.957745272,0.999949997
0.957802411,0.999949997
0.958288098,0.999949997
0.958345237,0.999949997
0.958745215,0.999949997
0.959802297,0.999949997
0.959888006,0.999949997
0.959945146,0.999949997
0.960459402,0.999949997
0.960516542,0.999949997
0.961116508,0.999949997
0.961173647,0.999949997
0.964887721,0.999949997
0.96494486,0.999949997
0.965716245,0.999949997
0.965773384,0.999949997
0.967658991,0.999949997
0.967716131,0.999949997
0.969830295,0.999949997
0.969916005,0.999949997
0.970344552,0.999949997
0.970687389,0.999949997
0.970715959,0.999949997
0.970773099,0.999949997
0.973230101,0.999949997
0.973230101,0.999974999
0.975001428,0.999974999
0.975058568,0.999974999
0.975229987,0.999974999
0.975287126,0.999974999
0.97620136,0.999974999
0.9762585,0.999974999
0.976287069,0.999974999
0.976344209,0.999974999
0.976572767,0.999974999
0.976629907,0.999974999
0.976772756,0.999974999
0.976887035,0.999974999
0.977144163,0.999974999
0.977258442,0.999974999
0.97754414,0.999974999
0.97760128,0.999974999
0.978001257,0.999974999
0.978086966,0.999974999
0.978115536,0.999974999
0.978401234,0.999974999
0.978486944,0.999974999
0.978601223,0.999974999
0.978658362,0.999974999
0.978829781,0.999974999
0.979086909,0.999974999
0.979144049,0.999974999
0.979715445,0.999974999
0.979772584,0.999974999
0.979858294,0.999974999
0.979915433,0.999974999
0.979944003,0.999974999
0.980143992,0.999974999
0.980172562,0.999974999
0.980886806,0.999974999
0.980915376,0.999974999
0.981315353,0.999974999
0.981372493,0.999974999
0.981429633,0.999974999
0.9817439,0.999974999
0.982058168,0.999974999
0.982286726,0.999974999
0.982343866,0.999974999
0.982429575,0.999974999
0.982658134,0.999974999
0.982715273,0.999974999
0.982772413,0.999974999
0.982858122,0.999974999
0.982972402,0.999974999
0.983115251,0.999974999
0.983400949,0.999974999
0.983886635,0.999974999
0.983943775,0.999974999
0.984058054,0.999974999
0.984258042,0.999974999
0.98462945,0.999974999
0.984772299,0.999974999
0.984915148,0.999974999
0.985143706,0.999974999
0.985343695,0.999974999
0.985400834,0.999974999
0.985457974,0.999974999
0.987029313,0.999974999
0.988657791,0.999974999
0.988714931,0.999974999
0.98877207,0.999974999
0.988886349,0.999974999
0.989200617,0.999974999
0.989314896,0.999974999
0.989343466,0.999974999
0.989343466,1
0.989372036,1
0.989457745,1
0.989572024,1
0.989629164,1
0.989657734,1
0.991086224,1
0.991800469,1
0.991857608,1
0.991943318,1
0.992000457,1
0.992057597,1
0.992229015,1
0.992257585,1
0.993914633,1
0.994743158,1
0.994828867,1
0.995085995,1
0.995257414,1
0.995314553,1
0.995571682,1
0.995657391,1
0.99580024,1
0.99585738,1
0.996800183,1
0.996857322,1
0.9972573,1
0.997343009,1
1,1
